A posteriori error analysis of a local adaptive discontinuous Galerkin method for convection-diffusion-reaction equations

We introduce a local adaptive discontinuous Galerkin method for convection-diffusion-reaction equations. The proposed method is based on a coarse grid and iteratively improves the solution's accuracy by solving local elliptic problems in refined subdomains. For purely diffusion problems, we already proved that this scheme converges under minimal regularity assumptions [A. Abdulle and G.Rosilho de Souza, ESAIM: M2AN, 53(4):1269--1303, 2019]. In this paper, we provide an algorithm for the automatic identification of the local elliptic problems' subdomains employing a flux reconstruction strategy. Reliable error estimators are derived for the local adaptive method. Numerical comparisons with a classical nonlocal adaptive algorithm illustrate the efficiency of the method.

==> 7 - Published version/data/bndlayer/SPA1_sing_4_diff_6_b_0_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.7815582072665509e-02, 1.7815582072665509e-02, 2.2401165427571801e-01, 4.5177640191008273e-01, 1.2573917223811600e+01, 2.5358497974828694e+01, 2.2025856091707130e-01, 6.9505295861844107e-04, 3.3030090282086325e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 128, 8.5399999999999994e-04, 8.5399999999999994e-04, 4.0390000000000001e-03, 4.0390000000000001e-03
2, 3.2389863851931974e-02, 3.2389863851931974e-02, 1.6473851073014317e-01, 3.3706924708051172e-01, 5.0861130964685097e+00, 1.0406627475231156e+01, 1.5714628510991779e-01, 1.1626993678126852e-03, 6.5743501850598117e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 260, 1.0499999999999999e-03, 1.9039999999999999e-03, 5.5419999999999992e-03, 9.5809999999999992e-03
3, 4.2362839885084096e-02, 4.2362839885084096e-02, 1.2738955611281425e-01, 2.7022344025432105e-01, 3.0071061444034104e+00, 6.3787848262143161e+00, 1.1194522808412169e-01, 2.6419357574087462e-03, 1.2862279609982244e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 518, 1.3970000000000002e-03, 3.3010000000000001e-03, 8.3669999999999994e-03, 1.7947999999999999e-02
4, 5.9337601267726837e-02, 5.9337601267726837e-02, 1.0288294590890951e-01, 2.3545863854678545e-01, 1.7338575154851528e+00, 3.9681185878143879e+00, 7.3190199179943072e-02, 5.8501588233721294e-03, 2.3910741518069895e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 1070, 2.9820000000000003e-03, 6.2830000000000004e-03, 1.8408000000000001e-02, 3.6355999999999999e-02
5, 7.4079888857046625e-02, 7.4079888857046625e-02, 9.5303718658139386e-02, 2.4287715618756914e-01, 1.2864992122497483e+00, 3.2785842410786254e+00, 4.3033999786849027e-02, 1.1602382401541602e-02, 4.0932142556576422e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 2078, 5.3720000000000000e-03, 1.1655000000000000e-02, 3.3451000000000009e-02, 6.9807000000000008e-02
6, 7.7928085188320617e-02, 7.7928085188320617e-02, 1.6399639958370832e-01, 4.5892924235825661e-01, 2.1044582218002077e+00, 5.8891379308141669e+00, 3.3059956392868350e-02, 6.7769428620819389e-02, 6.4928889707778645e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 3920, 1.3775000000000001e-02, 2.5430000000000001e-02, 8.2156999999999980e-02, 1.5196399999999999e-01
7, 7.9077369952864796e-02, 7.9077369952864796e-02, 3.0945613172099151e-01, 8.9399957923265139e-01, 3.9133336364809210e+00, 1.1305378261385433e+01, 3.4368815930323225e-02, 1.7577754888903815e-01, 1.0132141757634039e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 5729, 1.8394000000000021e-02, 4.3824000000000023e-02, 9.5967000000000025e-02, 2.4793100000000001e-01
8, 7.5586473034124399e-02, 7.5586473034124399e-02, 2.6220746858712407e-01, 7.5741448721688909e-01, 3.4689734559879177e+00, 1.0020503098152833e+01, 2.9207918544483090e-02, 1.2583735079337463e-01, 1.0828334986958624e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 9314, 3.6422999999999990e-02, 8.0247000000000013e-02, 1.7274499999999998e-01, 4.2067599999999999e-01
9, 7.0415354660522456e-02, 7.0415354660522456e-02, 1.8646263036632990e-01, 5.3502775780879330e-01, 2.6480393554116115e+00, 7.5981688992152492e+00, 2.4360133290196418e-02, 7.5613762060357859e-02, 8.8370743269864341e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 14945, 7.2701999999999989e-02, 1.5294900000000000e-01, 2.7816199999999996e-01, 6.9883799999999996e-01
10, 6.5499300966180743e-02, 6.5499300966180743e-02, 1.3815138334974589e-01, 3.9312290808657596e-01, 2.1092039351851648e+00, 6.0019405136790258e+00, 2.1331241962661708e-02, 4.8550136831872391e-02, 6.9947972791737256e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 23537, 1.3475499999999996e-01, 2.8770399999999996e-01, 4.5895499999999989e-01, 1.1577929999999999e+00
11, 6.1685647363851244e-02, 6.1685647363851244e-02, 1.5399947538250489e-01, 4.4131836692110160e-01, 2.4965203732748860e+00, 7.1543119960790280e+00, 2.0680059226413024e-02, 5.8563006595606877e-02, 7.6165499434973888e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 31118, 1.9270100000000001e-01, 4.8040499999999997e-01, 6.1843099999999995e-01, 1.7762239999999998e+00
12, 5.9726012974864906e-02, 5.9726012974864906e-02, 2.0612409608381224e-01, 5.9516294624511956e-01, 3.4511611577112555e+00, 9.9648865979985626e+00, 2.3209342006317100e-02, 8.3025412781134997e-02, 1.0142569779476629e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 34322, 2.0321499999999992e-01, 6.8361999999999989e-01, 6.7037600000000030e-01, 2.4466000000000001e+00
13, 5.4317132153792823e-02, 5.4317132153792823e-02, 1.7359588150236060e-01, 5.0077377820473212e-01, 3.1959692019608745e+00, 9.2194443695379160e+00, 2.0013866302349650e-02, 6.4263524217320026e-02, 9.0972596167643957e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 40460, 2.5152000000000008e-01, 9.3513999999999997e-01, 8.1386499999999984e-01, 3.2604649999999999e+00
14, 4.6495295059488531e-02, 4.6495295059488531e-02, 1.2531613743975004e-01, 3.5989711361091353e-01, 2.6952434064438986e+00, 7.7405060694946055e+00, 1.6051298708336579e-02, 4.0622175900471021e-02, 6.9984014656128038e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 52163, 3.1744400000000017e-01, 1.2525840000000001e+00, 1.0247710000000003e+00, 4.2852360000000003e+00
15, 3.6979879727435945e-02, 3.6979879727435945e-02, 9.4149684325600627e-02, 2.7048087053631642e-01, 2.5459705391023628e+00, 7.3142712342474843e+00, 1.1968182440485435e-02, 3.0383469058360656e-02, 5.3498410666881518e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 83210, 6.3564599999999993e-01, 1.8882300000000001e+00, 1.7579110000000000e+00, 6.0431470000000003e+00
16, 3.4855200378927725e-02, 3.4855200378927725e-02, 9.9888929985423536e-02, 2.8797244926037530e-01, 2.8658257275666963e+00, 8.2619651050542711e+00, 1.1694340695895322e-02, 3.5161503775153972e-02, 5.5206063463403454e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 90167, 6.6431700000000005e-01, 2.5525470000000001e+00, 1.8764349999999999e+00, 7.9195820000000001e+00
17, 3.3776880283016050e-02, 3.3776880283016050e-02, 9.3186536479234902e-02, 2.6855945578075258e-01, 2.7588852403900566e+00, 7.9509846241125972e+00, 1.1000153656952153e-02, 3.0520241977835569e-02, 5.3442606132049431e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 92282, 5.5208699999999977e-01, 3.1046339999999999e+00, 1.7992509999999999e+00, 9.7188330000000001e+00
18, 3.2465845568146745e-02, 3.2465845568146745e-02, 8.4536207247198569e-02, 2.4336085478485966e-01, 2.6038504701734824e+00, 7.4959037883069524e+00, 1.0247766956736045e-02, 2.5537398486822644e-02, 5.0148753643019281e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 95747, 5.7584999999999997e-01, 3.6804839999999999e+00, 1.8637999999999995e+00, 1.1582633000000000e+01
19, 2.9278604750587276e-02, 2.9278604750587276e-02, 7.1765974969957430e-02, 2.0628352952141560e-01, 2.4511405369655783e+00, 7.0455382446896797e+00, 9.0143953884566953e-03, 1.9845623140806914e-02, 4.4064084626075625e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 107177, 7.9663600000000034e-01, 4.4771200000000002e+00, 2.2355260000000001e+00, 1.3818159000000000e+01
20, 2.6950433604055312e-02, 2.6950433604055312e-02, 6.3069749782435763e-02, 1.8108424404664236e-01, 2.3402128035871552e+00, 6.7191588345871391e+00, 8.1250053006649402e-03, 1.6111864942244706e-02, 3.9842906288844453e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 117500, 8.6828699999999959e-01, 5.3454069999999998e+00, 2.4496950000000002e+00, 1.6267854000000000e+01


==> 7 - Published version/data/bndlayer/SPA1_sing_4_diff_6_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.7869249006418165e-02, 4.3634017776659153e+00, 5.5104695513535145e+00, 1.1154153679699457e+01, 3.0837723227060627e+02, 2.5562976429977238e+00, 2.2052783073671453e-01, 9.0493875490894507e-02, 3.3229386801376568e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2505048879966809e+00, 0.0000000000000000e+00, 4.2633391402610146e-02, 0, 0, 1.7677669529663689e-01, 128, 7.8299999999999995e-04, 7.8299999999999995e-04, 3.0399999999999997e-03, 3.0399999999999997e-03
2, 3.2403187492586000e-02, 5.6951714034739007e+00, 7.7250585783115984e+00, 1.6041257966589242e+01, 2.3840427982830786e+02, 2.8166418234233492e+00, 1.5829105274657676e-01, 5.7605914075308007e-01, 6.6436221829698468e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5095954751162397e+00, 0.0000000000000000e+00, 3.9635483140799323e-02, 0, 0, 1.7677669529663689e-01, 242, 1.0990000000000002e-03, 1.8820000000000000e-03, 5.3330000000000009e-03, 8.3730000000000002e-03
3, 4.2329936363398747e-02, 6.9391560047815002e+00, 1.0809382318320388e+01, 2.2278597443784768e+01, 2.5536023077197189e+02, 3.2105629889908025e+00, 1.1504537270194236e-01, 6.4512128569796889e-01, 1.3338205402823091e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0639808816514353e+01, 0.0000000000000000e+00, 3.9301046339966547e-02, 0, 0, 1.7677669529663689e-01, 464, 2.1770000000000001e-03, 4.0590000000000001e-03, 1.4948000000000001e-02, 2.3321000000000001e-02
4, 5.9163889173138209e-02, 9.1684473448374586e+00, 1.5209643174649402e+01, 3.1212023418251491e+01, 2.5707645976652486e+02, 3.4042867068246032e+00, 8.3234474610373255e-02, 7.7797156018363678e-01, 2.7227930441897898e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.5056901799277103e+01, 0.0000000000000000e+00, 3.9701451923011388e-02, 0, 0, 1.7677669529663689e-01, 938, 3.3080000000000002e-03, 7.3670000000000003e-03, 1.9529999999999999e-02, 4.2851000000000000e-02
5, 7.3357605775293613e-02, 1.1270127545536816e+01, 2.1486399554253218e+01, 4.3898429736998352e+01, 2.9289941141303859e+02, 3.8951138360792519e+00, 6.0241620520584620e-02, 8.7850905195743334e-01, 5.6418082192551580e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.1024428453719594e+01, 0.0000000000000000e+00, 4.2865626338316441e-02, 0, 0, 1.7677669529663689e-01, 1850, 5.2769999999999987e-03, 1.2643999999999999e-02, 2.9848000000000000e-02, 7.2699000000000000e-02
6, 7.5761988320779447e-02, 1.7160272404799166e+01, 3.2360522106518175e+01, 7.1838250877036799e+01, 4.2713401302909796e+02, 4.1863118010263047e+00, 4.5745822247121801e-02, 6.8480435586962525e+00, 8.9722830513729784e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.7548214361102602e+01, 0.0000000000000000e+00, 3.0285509139557709e-01, 0, 0, 1.7677669529663689e-01, 3656, 9.6449999999999973e-03, 2.2288999999999996e-02, 6.4832999999999988e-02, 1.3753199999999999e-01
7, 7.2194270967539068e-02, 2.6961824285652959e+01, 4.5144080996083446e+01, 1.0920029174691747e+02, 6.2531389805683773e+02, 4.0501818641784411e+00, 3.7859582698735801e-02, 1.8256301955093157e+01, 8.4017965309480358e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0636584234225452e+01, 0.0000000000000000e+00, 1.4204543059210151e+00, 0, 0, 1.7677669529663689e-01, 7100, 1.7606999999999998e-02, 3.9895999999999994e-02, 1.2238399999999999e-01, 2.5991599999999998e-01
8, 6.4337461231989024e-02, 2.7782171778224704e+01, 4.1945829693116167e+01, 1.0324139125236181e+02, 6.5196588254962751e+02, 3.7161022571057973e+00, 3.6705318889268798e-02, 1.4600950349418536e+01, 6.2556855851133547e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0039536538598263e+01, 0.0000000000000000e+00, 5.9631887865485318e+00, 0, 0, 1.7677669529663689e-01, 13853, 3.7092000000000007e-02, 7.6988000000000001e-02, 2.3005799999999998e-01, 4.8997399999999997e-01
9, 5.3982782105574903e-02, 1.8221721206703279e+01, 3.7114300760323452e+01, 9.2307277919037290e+01, 6.8752108195791914e+02, 5.0657825828813543e+00, 3.4289970348227450e-02, 8.7141794602149787e+00, 1.0156311931360316e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0225400334102186e+01, 0.0000000000000000e+00, 1.0577470230157671e+01, 0, 0, 1.7677669529663689e-01, 31160, 9.1692999999999997e-02, 1.6868100000000000e-01, 5.1978900000000006e-01, 1.0097630000000000e+00
10, 4.4577387721489510e-02, 1.2469236363770012e+01, 2.8669426821578714e+01, 7.1501892365327151e+01, 6.4313833284039629e+02, 5.7342639340031649e+00, 2.7454534199880309e-02, 5.7310340473411303e+00, 1.0410994311210944e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.4191103932806435e+01, 0.0000000000000000e+00, 9.5017496177674410e+00, 0, 0, 1.7677669529663689e-01, 54230, 1.8687600000000001e-01, 3.5555700000000001e-01, 9.0813999999999995e-01, 1.9179029999999999e+00
11, 4.1526671892267622e-02, 1.0313446642486324e+01, 2.6109538883580772e+01, 6.5228374907830542e+01, 6.2874142554251830e+02, 6.3245951784073560e+00, 2.5042652749833662e-02, 4.7422593357826761e+00, 1.0541188109552932e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.2397626343293513e+01, 0.0000000000000000e+00, 9.2430517931678118e+00, 0, 0, 1.7677669529663689e-01, 63890, 1.6283199999999998e-01, 5.1838899999999999e-01, 1.0169670000000002e+00, 2.9348700000000001e+00
12, 2.7636947696277732e-02, 6.5297960049953749e+00, 1.2790562259126069e+01, 3.1949811965256618e+01, 4.6280661669626994e+02, 4.8929265080891682e+00, 1.5971948317418196e-02, 3.0704589996448761e+00, 7.5435599291071229e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0572128490100861e+01, 0.0000000000000000e+00, 4.2735675297740041e+00, 0, 0, 1.7677669529663689e-01, 139463, 6.2291799999999986e-01, 1.1413069999999998e+00, 2.4580000000000002e+00, 5.3928700000000003e+00
13, 2.6019125833069926e-02, 5.8135409791068113e+00, 1.1002659958156819e+01, 2.7612296852165958e+01, 4.2286816354808508e+02, 4.7496520539549536e+00, 1.4495056878380446e-02, 2.5662149573597888e+00, 7.2558883577177796e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.0986611570430274e+00, 0.0000000000000000e+00, 3.7275443794357308e+00, 0, 0, 1.7677669529663689e-01, 150068, 6.8867799999999990e-01, 1.8299849999999998e+00, 2.6651730000000011e+00, 8.0580430000000014e+00
14, 2.4808515068635510e-02, 4.8933840354085660e+00, 9.8056502079570098e+00, 2.4695802517787925e+01, 3.9525341121097296e+02, 5.0467738356705505e+00, 1.3661670549597207e-02, 2.2063712970507221e+00, 7.1587197481679354e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.1386430727493000e+00, 0.0000000000000000e+00, 3.4652315105510758e+00, 0, 0, 1.7677669529663689e-01, 159839, 7.1828800000000026e-01, 2.5482730000000000e+00, 2.8229419999999994e+00, 1.0880985000000001e+01
15, 2.4158195815126422e-02, 4.2233789099642323e+00, 9.0770638398477281e+00, 2.3016249878657199e+01, 3.7573434329744987e+02, 5.4497241117425865e+00, 1.3231168689152849e-02, 2.1805885324208876e+00, 7.1242836389093220e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5065803100251864e+00, 0.0000000000000000e+00, 3.3289291870642015e+00, 0, 0, 1.7677669529663689e-01, 165683, 7.9496699999999976e-01, 3.3432399999999998e+00, 3.0362150000000003e+00, 1.3917200000000001e+01
16, 2.3152209026852260e-02, 3.2848539322632027e+00, 7.9861400457364251e+00, 2.0300053920692527e+01, 3.4494073703610690e+02, 6.1798954654602163e+00, 1.2599387348269321e-02, 1.6733163453886060e+00, 6.9269507254125992e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.6510883947994017e+00, 0.0000000000000000e+00, 3.0424388570202598e+00, 0, 0, 1.7677669529663689e-01, 183953, 9.6396600000000010e-01, 4.3072059999999999e+00, 3.3773499999999999e+00, 1.7294550000000001e+01
17, 1.4444500674388948e-02, 1.8965328199487823e+00, 4.0842466233489638e+00, 1.0434614809327851e+01, 2.8275443474419313e+02, 5.5019426500668978e+00, 7.3939296268969194e-03, 1.0527803667772841e+00, 4.2846712529375316e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.3282320688168685e+00, 0.0000000000000000e+00, 1.4855852862578640e+00, 0, 0, 1.7677669529663689e-01, 329180, 1.8683790000000000e+00, 6.1755849999999999e+00, 6.2533950000000011e+00, 2.3547945000000002e+01
18, 1.4181178517815040e-02, 1.5436608559472833e+00, 3.5325342305707834e+00, 9.0871411766909684e+00, 2.4910018769829699e+02, 5.8867471709739965e+00, 7.2511321892039411e-03, 8.4308762261302772e-01, 4.2626929527419755e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.9198281861381847e+00, 0.0000000000000000e+00, 1.3843799656087670e+00, 0, 0, 1.7677669529663689e-01, 335090, 1.8375269999999997e+00, 8.0131119999999996e+00, 6.3658499999999982e+00, 2.9913795000000000e+01
19, 1.2865353794738058e-02, 1.2017247259433055e+00, 2.5618562201557880e+00, 6.7237123694702561e+00, 1.9912831477697796e+02, 5.5950520317308214e+00, 6.4128344376821380e-03, 8.4716024434656434e-01, 3.8764193721235518e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0351472401251893e+00, 0.0000000000000000e+00, 1.0108399017600893e+00, 0, 0, 1.7677669529663689e-01, 373850, 3.8460219999999996e+00, 1.1859133999999999e+01, 8.7997560000000021e+00, 3.8713551000000002e+01
20, 1.2446045667545017e-02, 1.0616146417442507e+00, 2.1411606261756564e+00, 5.6532143093870628e+00, 1.7203541457019259e+02, 5.3251095897648293e+00, 6.1348852369254711e-03, 7.1036065053160935e-01, 3.7513771008786355e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6786357944911334e+00, 0.0000000000000000e+00, 8.6216205154864090e-01, 0, 0, 1.7677669529663689e-01, 403571, 2.9241589999999995e+00, 1.4783292999999999e+01, 8.2236380000000011e+00, 4.6937189000000004e+01


==> 7 - Published version/data/bndlayer/SPA2FFM_sing_4_diff_4_b_0_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.8008405574044906e-01, 1.8008405574044906e-01, 3.0225097528334455e-01, 7.1869183714417673e-01, 1.6783883172809693e+00, 3.9908687872956974e+00, 1.8806108870585694e-01, 2.3469832917729333e-02, 9.1018954228627644e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 128, 7.6399999999999992e-04, 7.6399999999999992e-04, 3.1179999999999997e-03, 3.1179999999999997e-03
2, 3.2739510461961929e-01, 3.2739510461961929e-01, 2.6323804695379532e-01, 6.8958963790559835e-01, 8.0403782231147225e-01, 2.1062918418001124e+00, 1.0012450295578763e-01, 3.5325217737082353e-02, 1.2949954259167010e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.2337179968714442e-05, 1.7677669529663689e-01, 168, 8.1200000000000000e-04, 1.5759999999999999e-03, 4.1349999999999998e-03, 7.2529999999999990e-03
3, 4.2598782969098975e-01, 4.2598782969098975e-01, 1.6942409624782248e-01, 4.6195152608760315e-01, 3.9772050851950908e-01, 1.0844242344263717e+00, 4.6320762655864323e-02, 3.5188652566072377e-02, 8.9806994420838240e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.4938613410089612e-04, 1.7677669529663689e-01, 324, 1.4809999999999999e-03, 3.0569999999999998e-03, 8.1529999999999988e-03, 1.5405999999999998e-02
4, 5.8883982847171523e-01, 5.8883982847171523e-01, 8.4607467950511689e-02, 2.3641189450115396e-01, 1.4368502920412726e-01, 4.0148760846347870e-01, 1.7410509350381104e-02, 1.8080268452990860e-02, 4.9744246940759636e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.8858734721160741e-04, 1.7677669529663689e-01, 734, 3.2199999999999998e-03, 6.2769999999999996e-03, 1.8099000000000004e-02, 3.3505000000000000e-02
5, 6.9763869564477177e-01, 6.9763869564477177e-01, 2.6809674185569587e-01, 7.8136111054395285e-01, 3.8429167351148069e-01, 1.1200082727948499e+00, 2.2929115023134789e-02, 1.6256011076063565e-01, 8.5925508410423054e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.8580487787626197e-03, 1.7677669529663689e-01, 913, 3.6129999999999999e-03, 9.8899999999999995e-03, 1.7732999999999999e-02, 5.1237999999999999e-02
6, 7.2445660410744550e-01, 7.2445660410744550e-01, 1.6675856326054772e+00, 4.8792300150745689e+00, 2.3018433721920415e+00, 6.7350204103473414e+00, 1.2352688274186226e-01, 1.0644773029462422e+00, 4.8433608677444595e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0522265708628459e-02, 1.7677669529663689e-01, 850, 3.6030000000000003e-03, 1.3493000000000000e-02, 1.6979000000000001e-02, 6.8217000000000000e-02
7, 7.3153772864682343e-01, 7.3153772864682343e-01, 2.6424823321039419e+00, 7.7297774966492918e+00, 3.6122297300946138e+00, 1.0566478247058566e+01, 1.9766949966253386e-01, 1.5769225395929887e+00, 8.7172928074543488e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.0476962629521939e-02, 1.7677669529663689e-01, 1682, 7.3749999999999979e-03, 2.0867999999999998e-02, 3.3097999999999989e-02, 1.0131499999999999e-01
8, 7.0085552652156224e-01, 7.0085552652156224e-01, 2.2501790240528559e+00, 6.5635523263775006e+00, 3.2106175080344861e+00, 9.3650575304061174e+00, 1.8698474578106664e-01, 1.1358354936840567e+00, 9.2985306834698567e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0654352073312898e-01, 1.7677669529663689e-01, 3396, 1.5246999999999997e-02, 3.6114999999999994e-02, 6.7431999999999992e-02, 1.6874699999999998e-01
9, 6.5396439505333004e-01, 6.5396439505333004e-01, 1.4840832959731178e+00, 4.3099063638987456e+00, 2.2693640620176159e+00, 6.5904296877619428e+00, 1.4234352402060829e-01, 6.1463515511768074e-01, 7.2519178076659241e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.7848238172394143e-01, 1.7677669529663689e-01, 6818, 3.0866999999999992e-02, 6.6981999999999986e-02, 1.3333899999999999e-01, 3.0208599999999997e-01
10, 5.9516917737422093e-01, 5.9516917737422093e-01, 8.6515118191347973e-01, 2.5027161360096941e+00, 1.4536222889269412e+00, 4.2050499776403516e+00, 9.2737409730745138e-02, 3.2915949069130085e-01, 4.6627040014152255e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.7627074280865102e-12, 1.7677669529663689e-01, 19859, 1.8305099999999996e-01, 2.5003299999999995e-01, 4.5733599999999996e-01, 7.5942199999999993e-01
11, 5.9394149316435263e-01, 5.9394149316435263e-01, 8.9740075283626464e-01, 2.5991492216801815e+00, 1.5109244987333126e+00, 4.3761031205828846e+00, 9.3053036828612407e-02, 3.4682925972920875e-01, 4.6571031541206909e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6367150297324015e-01, 1.7677669529663689e-01, 642, 4.8279999999999990e-03, 2.5486099999999995e-01, 1.7616999999999994e-02, 7.7703899999999992e-01
12, 5.9141606317985673e-01, 5.9141606317985673e-01, 9.6097026970545485e-01, 2.7895426295607750e+00, 1.6248633230193685e+00, 4.7167177275542507e+00, 9.3368179555589501e-02, 4.9971079035992494e-01, 4.6818038254826067e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.4206349551137901e-12, 1.7677669529663689e-01, 20789, 1.8788300000000002e-01, 4.4274399999999997e-01, 4.7196500000000008e-01, 1.2490040000000000e+00
13, 5.9169280494607746e-01, 5.9169280494607746e-01, 9.0641007781517036e-01, 2.6246237434048565e+00, 1.5318930198885450e+00, 4.4357878302137639e+00, 9.4606490040654662e-02, 3.7090085911904641e-01, 4.7417166365331687e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.0351555232916483e-02, 1.7677669529663689e-01, 406, 3.1160000000000077e-03, 4.4585999999999998e-01, 1.1179999999999968e-02, 1.2601840000000000e+00
14, 5.8919409197774564e-01, 5.8919409197774564e-01, 9.0157070680684015e-01, 2.6104935794090336e+00, 1.5301760813326235e+00, 4.4306173720215005e+00, 9.4218541011487023e-02, 3.5263887013266720e-01, 4.7322370757063259e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.3043575111582095e-01, 1.7677669529663689e-01, 764, 4.8070000000000057e-03, 4.5066699999999998e-01, 1.8361000000000072e-02, 1.2785450000000000e+00
15, 5.8831771508750930e-01, 5.8831771508750930e-01, 9.2071927818956478e-01, 2.6657425287144330e+00, 1.5650034914427360e+00, 4.5311274169568687e+00, 9.6415305854261446e-02, 3.8003795787657124e-01, 4.8323240218074809e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.7728358399603403e-12, 1.7677669529663689e-01, 21938, 2.0008100000000012e-01, 6.5074800000000010e-01, 5.0207299999999999e-01, 1.7806180000000000e+00
16, 5.8947924487687264e-01, 5.8947924487687264e-01, 9.4090354678161814e-01, 2.7254113789079275e+00, 1.5961606026996746e+00, 4.6234221180716846e+00, 9.7299261436926882e-02, 3.5300255583660772e-01, 4.9080295683931985e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9021944113245592e-01, 1.7677669529663689e-01, 315, 2.8500000000000192e-03, 6.5359800000000012e-01, 9.6169999999999867e-03, 1.7902350000000000e+00
17, 5.8598963315098573e-01, 5.8598963315098573e-01, 9.0280959463921362e-01, 2.6117410539249502e+00, 1.5406579631530721e+00, 4.4569748442153934e+00, 9.6687729992690735e-02, 3.4970275136987117e-01, 4.8456101196197854e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0342149757854652e-11, 1.7677669529663689e-01, 22835, 2.1193299999999993e-01, 8.6553100000000005e-01, 5.3569200000000006e-01, 2.3259270000000001e+00
18, 5.8373783457643369e-01, 5.8373783457643369e-01, 9.4231240667193850e-01, 2.7284829797683292e+00, 1.6142733104762521e+00, 4.6741581890921031e+00, 9.8454240247486030e-02, 3.7403738735380870e-01, 4.9339028313952893e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.0079053319603378e-02, 1.7677669529663689e-01, 752, 4.8930000000000362e-03, 8.7042400000000009e-01, 1.8072000000000088e-02, 2.3439990000000002e+00
19, 5.8228334762416178e-01, 5.8228334762416178e-01, 9.4957012383880035e-01, 2.7491195840763809e+00, 1.6307698437766522e+00, 4.7212746084760377e+00, 9.9590787440020256e-02, 3.6102438607251963e-01, 5.0167313900557198e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1279202202873184e-01, 1.7677669529663689e-01, 349, 3.0559999999999476e-03, 8.7348000000000003e-01, 1.0355000000000114e-02, 2.3543540000000003e+00
20, 5.8034084293786059e-01, 5.8034084293786059e-01, 9.0592693715006911e-01, 2.6199678073413883e+00, 1.5610256423862801e+00, 4.5145328632710395e+00, 9.7813004108819171e-02, 3.4016629892689904e-01, 4.9210046416965508e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0691515954675676e-11, 1.7677669529663689e-01, 24161, 2.2497600000000006e-01, 1.0984560000000001e+00, 5.5421699999999996e-01, 2.9085710000000002e+00


==> 7 - Published version/data/bndlayer/SPA2FFM_sing_4_diff_4_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.7663790194430878e-01, 8.2395150910416204e-01, 5.5771847361119873e+00, 1.1357505736934776e+01, 3.1574111075381705e+01, 1.3784191923239728e+01, 2.2152808801061316e-01, 9.0155196763360521e-02, 1.0989101757612717e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2188259334332860e+00, 0.0000000000000000e+00, 4.8049984289867807e-02, 0, 0, 1.7677669529663689e-01, 128, 1.1309999999999998e-03, 1.1309999999999998e-03, 4.6730000000000001e-03, 4.6730000000000001e-03
2, 3.2188205968706562e-01, 1.1162951267511587e+00, 7.8438027289456249e+00, 1.6337652637516243e+01, 2.4368561381057972e+01, 1.4635603297010706e+01, 1.6252493812369853e-01, 5.7654324472110341e-01, 2.2864945870726805e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.4219075058341870e+00, 0.0000000000000000e+00, 5.4594179549864390e-02, 9.0807811801975929e-15, 6.4062098236741669e-05, 1.7677669529663689e-01, 168, 9.0499999999999977e-04, 2.0359999999999996e-03, 4.3580000000000008e-03, 9.0310000000000008e-03
3, 4.2055977704808750e-01, 1.4679739476206928e+00, 1.0880596618898378e+01, 2.2541348781127745e+01, 2.5871700558882200e+01, 1.5355414731755284e+01, 1.2783512993042173e-01, 6.4580873498018854e-01, 3.4067239680317624e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0399335371855500e+01, 0.0000000000000000e+00, 9.6626429387633786e-02, 2.3914112504312050e-14, 7.9934287129020739e-05, 1.7677669529663689e-01, 324, 1.3849999999999999e-03, 3.4209999999999996e-03, 7.7739999999999997e-03, 1.6805000000000000e-02
4, 5.8729491543396950e-01, 2.1461592138963352e+00, 1.4987340865435090e+01, 3.0996745674312578e+01, 2.5519275702158094e+01, 1.4442891968875985e+01, 1.1550446173217238e-01, 7.7891038773413090e-01, 4.6437443101888892e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4400163152571562e+01, 0.0000000000000000e+00, 2.2093777685821359e-01, 8.6054111149480807e-06, 7.9079624888837757e-05, 1.7677669529663689e-01, 688, 2.2639999999999995e-03, 5.6849999999999991e-03, 1.2763999999999998e-02, 2.9568999999999998e-02
5, 7.2681908534743211e-01, 2.5677615315044506e+00, 2.0148615075855155e+01, 4.1560209539993053e+01, 2.7721637312569698e+01, 1.6185385219803859e+01, 1.2545623655789159e-01, 7.2117548150858168e-01, 6.1068564303446526e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9439944744213168e+01, 0.0000000000000000e+00, 4.9365052085746769e-01, 1.6392465101407125e-03, 1.5633808617800902e-04, 1.7677669529663689e-01, 1344, 4.1770000000000002e-03, 9.8619999999999992e-03, 2.6036000000000004e-02, 5.5605000000000002e-02
6, 7.5371074988103193e-01, 2.6536572905001501e+00, 2.6295819003236520e+01, 5.4385264104288048e+01, 3.4888475462751636e+01, 2.0494456574698741e+01, 1.5089393865662842e-01, 7.3097173009575589e-01, 7.6514480698401244e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.5419379483586400e+01, 0.0000000000000000e+00, 1.0206271974764207e+00, 1.6075034971475379e-03, 3.1337185535198857e-04, 1.7677669529663689e-01, 2672, 7.6209999999999993e-03, 1.7482999999999999e-02, 5.2281999999999995e-02, 1.0788700000000000e-01
7, 7.3107224519644698e-01, 2.4977590318114862e+00, 2.2240286806007138e+01, 4.6628501536210806e+01, 3.0421462382327118e+01, 1.8668134492699135e+01, 1.7416343843847235e-01, 7.3211848861213169e-01, 8.8738349142945439e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.1212351593263410e+01, 0.0000000000000000e+00, 1.3913771175223262e+00, 1.6075045916978815e-03, 4.9479354454511713e-03, 1.7677669529663689e-01, 6224, 2.0207000000000003e-02, 3.7690000000000001e-02, 1.1617200000000007e-01, 2.2405900000000006e-01
8, 6.7750823323989073e-01, 2.1103540046365898e+00, 1.2945945406592587e+01, 2.7902896475010539e+01, 1.9108174294331732e+01, 1.3221903251163548e+01, 1.7493169547806664e-01, 7.7944786924648712e-01, 9.2392316993937185e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1857031288905247e+01, 0.0000000000000000e+00, 1.2132456665303779e+00, 1.6762753004338220e-03, 5.1293729774284418e-02, 1.7677669529663689e-01, 13410, 5.7876999999999998e-02, 9.5566999999999999e-02, 2.6280999999999999e-01, 4.8686900000000005e-01
9, 5.9230978187022054e-01, 1.5686895571915169e+00, 7.7810744055561649e+00, 1.7356168690590785e+01, 1.3136832521974211e+01, 1.1064119481782091e+01, 1.4878029485232316e-01, 9.9974863206056819e-01, 8.1774296485139941e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.7812161652462120e+00, 0.0000000000000000e+00, 7.6300761719195942e-01, 1.0997399668956215e-02, 5.4264802063607942e-01, 1.7677669529663689e-01, 17297, 9.0767000000000000e-02, 1.8633400000000000e-01, 3.7640299999999999e-01, 8.6327200000000004e-01
10, 5.8105842641067307e-01, 1.4718443367560354e+00, 6.8401298679481881e+00, 1.5345534148337061e+01, 1.1771845234568216e+01, 1.0426057814074838e+01, 1.4526831079038888e-01, 8.3507809164004865e-01, 8.0508394373185077e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.8470198955755031e+00, 0.0000000000000000e+00, 6.8917249693427451e-01, 2.7642570664232539e-02, 5.7564960861350978e-01, 1.7677669529663689e-01, 6307, 3.1254000000000004e-02, 2.1758800000000000e-01, 1.3728399999999996e-01, 1.0005560000000000e+00
11, 4.7122247730673972e-01, 1.0883784302727395e+00, 4.9469790858315070e+00, 1.1464986125427728e+01, 1.0498181483417010e+01, 1.0534007112355845e+01, 1.1544406271187108e-01, 9.3975990819871213e-01, 6.4041746857750526e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.0858788566483097e+00, 0.0000000000000000e+00, 4.3296735907056311e-01, 2.8625068315283358e-02, 7.9096570198607929e-01, 1.7677669529663689e-01, 27243, 1.8770399999999998e-01, 4.0529199999999999e-01, 6.2568000000000001e-01, 1.6262360000000000e+00
12, 4.7052625621057026e-01, 1.0539162909974720e+00, 4.5185565679829276e+00, 1.0380529134944599e+01, 9.6031975013967763e+00, 9.8494816178617146e+00, 1.1561193765967188e-01, 4.4008020173032325e-01, 6.4169258509942351e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.6738372380969220e+00, 0.0000000000000000e+00, 4.3961370978920100e-01, 6.7729452399099721e-02, 7.9120833253543499e-01, 1.7677669529663689e-01, 1090, 7.4580000000000202e-03, 4.1275000000000001e-01, 3.1395999999999979e-02, 1.6576320000000000e+00
13, 4.3885715813686177e-01, 9.0363747683965490e-01, 3.3556991820882680e+00, 7.7300996557429134e+00, 7.6464496929585488e+00, 8.5544257004234154e+00, 1.0963929332602454e-01, 6.0564920724698557e-01, 6.0949450077839695e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.6371396916824281e+00, 0.0000000000000000e+00, 3.3955022366831389e-01, 2.7599436225404489e-11, 1.3903162171327647e-11, 1.7677669529663689e-01, 60053, 5.4569299999999998e-01, 9.5844299999999993e-01, 1.4124910000000002e+00, 3.0701230000000002e+00
14, 4.1802802357881313e-01, 7.8729877889501287e-01, 2.6528748219948621e+00, 6.2137217616112599e+00, 6.3461650232994513e+00, 7.8924570038484285e+00, 1.0367967995186991e-01, 4.3755907578614794e-01, 5.7809556985743227e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9317348262931522e+00, 0.0000000000000000e+00, 2.5594075005120193e-01, 1.1457172602276402e-02, 2.9323203158614192e-01, 1.7677669529663689e-01, 13332, 8.3571000000000062e-02, 1.0420140000000000e+00, 2.9374799999999990e-01, 3.3638710000000001e+00
15, 2.9428972875203530e-01, 5.1994670108403029e-01, 1.7521477095332594e+00, 4.5951775494831786e+00, 5.9538187654846642e+00, 8.8377857574685077e+00, 7.3492472025571465e-02, 7.4430058466128990e-01, 4.0605718334648111e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.7385384278239506e-01, 0.0000000000000000e+00, 1.3323615112398993e-01, 2.0583371767709937e-02, 5.5218331074625471e-01, 1.7677669529663689e-01, 64910, 5.4383800000000004e-01, 1.5858520000000000e+00, 1.5782630000000002e+00, 4.9421340000000002e+00
16, 2.7957367114825526e-01, 4.7616210624682631e-01, 1.3676091615501427e+00, 3.4079118840598928e+00, 4.8917666528938364e+00, 7.1570413507313972e+00, 6.9584759373041552e-02, 4.9813930116897420e-01, 3.8435531936823752e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.3587147518102856e-01, 0.0000000000000000e+00, 1.1086822610640761e-01, 7.1484996233844124e-11, 4.0452734574398904e-11, 1.7677669529663689e-01, 120080, 1.9032900000000001e+00, 3.4891420000000002e+00, 3.7670219999999999e+00, 8.7091560000000001e+00
17, 2.5583763666417902e-01, 4.1755537513081198e-01, 1.3131043890168628e+00, 3.5277792692768672e+00, 5.1325692581365079e+00, 8.4486501177758342e+00, 6.3590012879459465e-02, 6.0878421446803566e-01, 3.5119299384009273e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.1577001277735921e-01, 0.0000000000000000e+00, 8.5538277640952162e-02, 2.2883466719172244e-01, 3.7425560278570053e-01, 1.7677669529663689e-01, 19260, 2.0683300000000004e-01, 3.6959750000000002e+00, 5.5137599999999942e-01, 9.2605319999999995e+00
18, 2.5583148033001446e-01, 4.1233735305758384e-01, 1.1102363372941082e+00, 2.8177828692705833e+00, 4.3397174415827902e+00, 6.8336832653554760e+00, 6.3543601961606841e-02, 4.4003855355452726e-01, 3.5104104950489590e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.1464605688072982e-01, 0.0000000000000000e+00, 7.9649513478078332e-02, 8.4117205979455915e-11, 5.0931386320659011e-11, 1.7677669529663689e-01, 133091, 2.4582679999999999e+00, 6.1542430000000001e+00, 4.5437449999999995e+00, 1.3804276999999999e+01
19, 2.4371347307306251e-01, 3.6422684378501219e-01, 9.9209666211077030e-01, 2.5848940312968427e+00, 4.0707501706865052e+00, 7.0969344390843334e+00, 6.0360511837304454e-02, 3.9134928483203146e-01, 3.3403276196263243e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.7108658553716365e-01, 0.0000000000000000e+00, 6.0491858602399091e-02, 2.4133629290171252e-02, 2.4035338717996896e-01, 1.7677669529663689e-01, 23866, 2.7840899999999991e-01, 6.4326520000000000e+00, 6.9458999999999982e-01, 1.4498866999999999e+01
20, 2.3954037067379208e-01, 3.5027459919009862e-01, 8.7798286363471578e-01, 2.2137573915458395e+00, 3.6652813935499817e+00, 6.3200625927899621e+00, 5.9388968889824652e-02, 2.7500543213306466e-01, 3.2820603539173587e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.4370671249896065e-01, 0.0000000000000000e+00, 5.3690106269107238e-02, 9.8170527747388712e-11, 5.8514898775203617e-11, 1.7677669529663689e-01, 158090, 3.3483489999999998e+00, 9.7810009999999998e+00, 5.8353809999999999e+00, 2.0334247999999999e+01


==> 7 - Published version/data/bndlayer/SPA2FFM_sing_4_diff_6_b_0_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.7815582072665509e-02, 1.7815582072665509e-02, 2.2401165427571801e-01, 4.5177640191008273e-01, 1.2573917223811600e+01, 2.5358497974828694e+01, 2.2025856091707130e-01, 6.9505295861844107e-04, 3.3030090282086325e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 128, 1.1719999999999999e-03, 1.1719999999999999e-03, 4.9810000000000002e-03, 4.9810000000000002e-03
2, 3.2389863871317391e-02, 3.2389863871317391e-02, 1.6473831210129491e-01, 3.3706890275144336e-01, 5.0861069609859566e+00, 1.0406616838236616e+01, 1.5714603355244139e-01, 1.1626966968802132e-03, 6.5743448692204189e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.6036148456192598e-06, 1.7677669529663689e-01, 196, 8.6300000000000005e-04, 2.0349999999999999e-03, 4.6570000000000005e-03, 9.6380000000000007e-03
3, 4.2362839866103084e-02, 4.2362839866103084e-02, 1.2738928022101376e-01, 2.7022294343482406e-01, 3.0070996331609288e+00, 6.3787731013530280e+00, 1.1194489722821722e-01, 2.6419342047485964e-03, 1.2862277955263004e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.2221731068293116e-06, 1.7677669529663689e-01, 382, 1.2959999999999998e-03, 3.3309999999999998e-03, 8.4390000000000021e-03, 1.8077000000000003e-02
4, 5.9337601270499522e-02, 5.9337601270499522e-02, 1.0288193085804526e-01, 2.3545662463681469e-01, 1.7338404090357857e+00, 3.9680846477674363e+00, 7.3189167937321081e-02, 5.8501594171713259e-03, 2.3910740022264638e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.7730615150974200e-06, 1.7677669529663689e-01, 812, 2.1229999999999999e-03, 5.4539999999999996e-03, 1.3879999999999997e-02, 3.1956999999999999e-02
5, 7.4079888869012997e-02, 7.4079888869012997e-02, 9.5302013648553507e-02, 2.4287375609258058e-01, 1.2864761962192623e+00, 3.2785383428696346e+00, 4.3032284853079930e-02, 1.1602382839292881e-02, 4.0932141730449019e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.5183051654981786e-06, 1.7677669529663689e-01, 1464, 3.6730000000000000e-03, 9.1269999999999997e-03, 2.6229000000000002e-02, 5.8186000000000002e-02
6, 7.7928169130641614e-02, 7.7928169130641614e-02, 1.6399532757987256e-01, 4.5892784987820123e-01, 2.1044421986219750e+00, 5.8891137184146842e+00, 3.3058132861416421e-02, 6.7769424469061673e-02, 6.4927679725117482e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.8625404841581820e-05, 1.7677669529663689e-01, 2680, 7.1449999999999986e-03, 1.6271999999999998e-02, 4.9681999999999990e-02, 1.0786799999999999e-01
7, 7.9077298378539315e-02, 7.9077298378539315e-02, 3.0945667602420646e-01, 8.9400250145358817e-01, 3.9133440616907760e+00, 1.1305425448072848e+01, 3.4367526619031141e-02, 1.7577733391825170e-01, 1.0132108202281941e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0878937156161664e-04, 1.7677669529663689e-01, 2618, 8.1110000000000002e-03, 2.4382999999999998e-02, 5.1118999999999998e-02, 1.5898699999999999e-01
8, 7.5587693621596994e-02, 7.5587693621596994e-02, 2.6221132232220767e-01, 7.5742969996795928e-01, 3.4689684227551081e+00, 1.0020542547041622e+01, 2.9204266998663766e-02, 1.2583706606725917e-01, 1.0828219435716101e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.8316959547558848e-04, 1.7677669529663689e-01, 5189, 1.7923000000000026e-02, 4.2306000000000024e-02, 1.0117200000000004e-01, 2.6015900000000003e-01
9, 7.0406426614116002e-02, 7.0406426614116002e-02, 1.8649092445476706e-01, 5.3511898147724390e-01, 2.6487770140201508e+00, 7.6004280747001616e+00, 2.4353791887057292e-02, 7.5615042191844006e-02, 8.8364836972542854e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.3174567922019939e-03, 1.7677669529663689e-01, 8147, 3.1054999999999999e-02, 7.3361000000000023e-02, 1.5905600000000009e-01, 4.1921500000000012e-01
10, 6.5482042593269396e-02, 6.5482042593269396e-02, 1.3820007058646522e-01, 3.9327409733188701e-01, 2.1105033550170620e+00, 6.0058312440655275e+00, 2.1326114427508633e-02, 4.8552005970030968e-02, 6.9943293273733831e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.4359958999421493e-03, 1.7677669529663689e-01, 12433, 5.6331000000000006e-02, 1.2969200000000003e-01, 2.4788800000000000e-01, 6.6710300000000011e-01
11, 6.1663837508575597e-02, 6.1663837508575597e-02, 1.5407166925445018e-01, 4.4153838006463964e-01, 2.4985741316054715e+00, 7.1604103459054889e+00, 2.0676627698710860e-02, 5.8564353437438280e-02, 7.6165268506550018e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.2373896587161223e-03, 1.7677669529663689e-01, 11000, 4.5786999999999994e-02, 1.7547900000000002e-01, 2.3036699999999999e-01, 8.9747000000000010e-01
12, 5.9703436852066284e-02, 5.9703436852066284e-02, 2.0617891588974113e-01, 5.9533041677282217e-01, 3.4533843738445595e+00, 9.9714597377021565e+00, 2.3206330896401259e-02, 8.3026435828414083e-02, 1.0142528627228943e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.2964399447309440e-03, 1.7677669529663689e-01, 4652, 2.0029999999999992e-02, 1.9550900000000002e-01, 9.5029999999999948e-02, 9.9250000000000005e-01
13, 5.4276432492618799e-02, 5.4276432492618799e-02, 1.7368469304548090e-01, 5.0104437011501846e-01, 3.2000020095112323e+00, 9.2313430913713219e+00, 2.0009709021424172e-02, 6.4268383153045963e-02, 9.0969911341313575e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.9121053713887400e-03, 1.7677669529663689e-01, 8890, 3.6130999999999996e-02, 2.3164000000000001e-01, 1.7201600000000006e-01, 1.1645160000000001e+00
14, 4.6435518482892048e-02, 4.6435518482892048e-02, 1.2547923659454582e-01, 3.6039394466301694e-01, 2.7022253803578260e+00, 7.7611698208084974e+00, 1.6043765120620515e-02, 4.0598879131426853e-02, 6.9966747412689448e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.1013510165919540e-03, 1.7677669529663689e-01, 16965, 7.0064000000000015e-02, 3.0170400000000003e-01, 3.2030899999999995e-01, 1.4848250000000001e+00
15, 3.6972143332630471e-02, 3.6972143332630471e-02, 9.4411756796205143e-02, 2.7127001578515236e-01, 2.5535916580979023e+00, 7.3371460600645735e+00, 1.1965254603463069e-02, 3.0387463075725429e-02, 5.3494505976726364e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.0386204189209098e-03, 1.7677669529663689e-01, 44911, 2.2819899999999999e-01, 5.2990300000000001e-01, 8.9496100000000012e-01, 2.3797860000000002e+00
16, 3.4854758958334002e-02, 3.4854758958334002e-02, 1.0014103949888740e-01, 2.8873162314444484e-01, 2.8730951666771753e+00, 8.2838508075640327e+00, 1.1691495352217371e-02, 3.5160568607646499e-02, 5.5194195360711816e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.1756580177862669e-03, 1.7677669529663689e-01, 10136, 4.4314999999999993e-02, 5.7421800000000001e-01, 2.0129699999999984e-01, 2.5810830000000000e+00
17, 3.3773817386263949e-02, 3.3773817386263949e-02, 9.3464466469911051e-02, 2.6939697160262782e-01, 2.7673645949161707e+00, 7.9765034707682609e+00, 1.0996427807105327e-02, 3.0519937354044027e-02, 5.3428661395938812e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2338172998910616e-03, 1.7677669529663689e-01, 3075, 1.6668000000000016e-02, 5.9088600000000002e-01, 6.8610000000000060e-02, 2.6496930000000001e+00
18, 3.2461784968070749e-02, 3.2461784968070749e-02, 8.4861053854931923e-02, 2.4433897696029466e-01, 2.6141832292463532e+00, 7.5269729375826149e+00, 1.0244184604501088e-02, 2.5536728531270113e-02, 5.0136076162298163e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.3475679909773177e-03, 1.7677669529663689e-01, 5033, 2.4958999999999953e-02, 6.1584499999999998e-01, 1.0485400000000000e-01, 2.7545470000000001e+00
19, 2.9289534528249870e-02, 2.9289534528249870e-02, 7.2167957224111526e-02, 2.0749421895565448e-01, 2.4639502944133596e+00, 7.0842443315555421e+00, 9.0096527166800972e-03, 1.9837836469393903e-02, 4.4040827027695732e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.5367380317922201e-03, 1.7677669529663689e-01, 16584, 7.0169999999999955e-02, 6.8601499999999993e-01, 3.2034200000000013e-01, 3.0748890000000002e+00
20, 2.6986209430929546e-02, 2.6986209430929546e-02, 6.3574400576212067e-02, 1.8260063746677763e-01, 2.3558106868965418e+00, 6.7664426133703177e+00, 8.1225642618585874e-03, 1.6117297541169067e-02, 3.9836158157377420e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.6512841567118773e-03, 1.7677669529663689e-01, 14923, 6.5432000000000046e-02, 7.5144699999999998e-01, 2.9241300000000026e-01, 3.3673020000000005e+00


==> 7 - Published version/data/bndlayer/SPA2FFM_sing_4_diff_6_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.7869249006418165e-02, 4.3634017776659153e+00, 5.5104695513535145e+00, 1.1154153679699457e+01, 3.0837723227060627e+02, 2.5562976429977238e+00, 2.2052783073671453e-01, 9.0493875490894507e-02, 3.3229386801376568e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2505048879966809e+00, 0.0000000000000000e+00, 4.2633391402610146e-02, 0, 0, 1.7677669529663689e-01, 128, 1.2519999999999999e-03, 1.2519999999999999e-03, 5.4729999999999996e-03, 5.4729999999999996e-03
2, 3.2403187584740291e-02, 5.6951735527488943e+00, 7.7252121272841201e+00, 1.6041564847850946e+01, 2.3840901784990351e+02, 2.8166946449082575e+00, 1.5829059137672941e-01, 5.7605904225580984e-01, 6.6436139269883459e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5096075691995603e+00, 0.0000000000000000e+00, 3.9635559027952919e-02, 9.6626579594142576e-15, 2.0852624469754623e-06, 1.7677669529663689e-01, 168, 8.8100000000000006e-04, 2.1329999999999999e-03, 4.4000000000000003e-03, 9.8729999999999998e-03
3, 4.2329936487841446e-02, 6.9391591546822706e+00, 1.0809528783626291e+01, 2.2278890296073687e+01, 2.5536369010927157e+02, 3.2106037344655469e+00, 1.1504461260396683e-01, 6.4512124420512229e-01, 1.3338200278019312e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0639817740807914e+01, 0.0000000000000000e+00, 3.9301161716300069e-02, 2.4157725222849805e-14, 2.5321115389166421e-06, 1.7677669529663689e-01, 324, 1.3799999999999997e-03, 3.5129999999999996e-03, 8.2539999999999975e-03, 1.8126999999999997e-02
4, 5.9163889278195964e-02, 9.1684504591103018e+00, 1.5209726876326245e+01, 3.1212190326635426e+01, 2.5707787405267118e+02, 3.4043037551259485e+00, 8.3232099585899860e-02, 7.7797145640587362e-01, 2.7227929429969544e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.5056882429242544e+01, 0.0000000000000000e+00, 3.9701562100119409e-02, 1.1128862187841054e-07, 2.5728867875691989e-06, 1.7677669529663689e-01, 688, 2.0969999999999999e-03, 5.6099999999999995e-03, 1.6430999999999994e-02, 3.4557999999999992e-02
5, 7.3356585383773182e-02, 1.1256815018213727e+01, 2.1486962721846268e+01, 4.3911544663044467e+01, 2.9291116277338728e+02, 3.9008853385255780e+00, 6.0240131712575161e-02, 8.8984990688368992e-01, 5.6416834892140083e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.1024534052743228e+01, 0.0000000000000000e+00, 4.3193166903741448e-02, 1.7492284388892065e-03, 4.5713693686121759e-06, 1.7677669529663689e-01, 1344, 3.5570000000000003e-03, 9.1669999999999998e-03, 2.5219999999999999e-02, 5.9777999999999991e-02
6, 7.5760994340129548e-02, 1.7146519144290316e+01, 3.2361003232145471e+01, 7.1840787586310370e+01, 4.2714596757878473e+02, 4.1898175939827942e+00, 4.5743553112397632e-02, 6.8495128085609869e+00, 8.9723489471871407e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.7548390339343463e+01, 0.0000000000000000e+00, 3.0290156996056933e-01, 1.7492284416067542e-03, 4.5776825236400118e-06, 1.7677669529663689e-01, 2616, 6.7349999999999997e-03, 1.5901999999999999e-02, 4.8444999999999995e-02, 1.0822299999999999e-01
7, 7.2193187024179803e-02, 2.6947462542742485e+01, 4.5144939229033810e+01, 1.0920260467077696e+02, 6.2533517482630771e+02, 4.0524262534020110e+00, 3.7856297795872608e-02, 1.8256854353887817e+01, 8.4019676292111461e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0637203948472283e+01, 0.0000000000000000e+00, 1.4204660790067867e+00, 1.7492284416663745e-03, 1.0750225725601573e-05, 1.7677669529663689e-01, 4980, 1.1854000000000000e-02, 2.7755999999999999e-02, 9.2286999999999980e-02, 2.0050999999999997e-01
8, 6.4329862998122544e-02, 2.7769908574627323e+01, 4.1946984682912863e+01, 1.0324778788576218e+02, 6.5206084278676417e+02, 3.7179736335213263e+00, 3.6700318002468216e-02, 1.4603362061226234e+01, 6.2535070712619267e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0038219455225455e+01, 0.0000000000000000e+00, 5.9652792495977005e+00, 1.7588251073969983e-03, 8.7543183174546168e-05, 1.7677669529663689e-01, 9785, 2.4475000000000000e-02, 5.2231000000000000e-02, 1.8250000000000000e-01, 3.8300999999999996e-01
9, 5.3972682555407665e-02, 1.8192286056991904e+01, 3.7112766079761847e+01, 9.2305644613590232e+01, 6.8762129882394402e+02, 5.0738892475865667e+00, 3.4288188959613483e-02, 8.7131833910559511e+00, 1.0158286251417344e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0225486289790165e+01, 0.0000000000000000e+00, 1.0579837721675771e+01, 1.7620298849635499e-03, 5.8289653316365191e-06, 1.7677669529663689e-01, 26357, 8.9498999999999995e-02, 1.4172999999999999e-01, 5.6918700000000000e-01, 9.5219699999999996e-01
10, 4.4575657721300468e-02, 1.2436847492198062e+01, 2.8669840992098312e+01, 7.1503740177055263e+01, 6.4317258471765490e+02, 5.7493460639371277e+00, 2.7451932480667025e-02, 5.7327674668778066e+00, 1.0410828075868191e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.4191553895861677e+01, 0.0000000000000000e+00, 9.5017869242524888e+00, 3.4684353626767716e-03, 9.6530215842915437e-04, 1.7677669529663689e-01, 34608, 9.1116999999999976e-02, 2.3284699999999997e-01, 6.2839899999999993e-01, 1.5805959999999999e+00
11, 4.1512231215534386e-02, 1.0265662236072423e+01, 2.6099718345201406e+01, 6.5204048705772124e+01, 6.2872357329313036e+02, 6.3516651148575853e+00, 2.5036106018933937e-02, 4.7388591044736410e+00, 1.0541678029820067e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.2391887312338167e+01, 0.0000000000000000e+00, 9.2416204528997028e+00, 7.2067289217952590e-03, 1.6730118120816297e-03, 1.7677669529663689e-01, 14762, 3.6295000000000077e-02, 2.6914200000000005e-01, 2.6526500000000008e-01, 1.8458610000000000e+00
12, 2.7618919518353682e-02, 6.4655245015957021e+00, 1.2774745718857304e+01, 3.1911017970413582e+01, 4.6253604201887998e+02, 4.9355652372112875e+00, 1.5962396909767956e-02, 3.0711159906523013e+00, 7.5400872077912351e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0557349873492150e+01, 0.0000000000000000e+00, 4.2660102102119550e+00, 9.3773184753527927e-03, 1.6264588111003131e-03, 1.7677669529663689e-01, 110175, 3.0975999999999998e-01, 5.7890200000000003e-01, 2.0016259999999999e+00, 3.8474870000000001e+00
13, 2.5985715348685223e-02, 5.8548376553273469e+00, 1.0959944738555309e+01, 2.7505654565644299e+01, 4.2176805954698648e+02, 4.6979363365637923e+00, 1.4475316235041729e-02, 2.5621679593419135e+00, 7.2487632594226192e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.0584747002932406e+00, 0.0000000000000000e+00, 3.7081143426523746e+00, 2.6134618410039626e-02, 2.9850589079055451e-03, 1.7677669529663689e-01, 16336, 4.7606999999999955e-02, 6.2650899999999998e-01, 3.0443499999999979e-01, 4.1519219999999999e+00
14, 2.4809797526071424e-02, 4.9088952747867207e+00, 9.8103860901903683e+00, 2.4708109266970773e+01, 3.9542386752173633e+02, 5.0333339547652658e+00, 1.3661335242958801e-02, 2.2094226582937488e+00, 7.1588609883762672e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.1416471384762268e+00, 0.0000000000000000e+00, 3.4652989833733567e+00, 4.8532139108630690e-02, 6.3658827206030336e-03, 1.7677669529663689e-01, 14267, 4.3714999999999948e-02, 6.7022399999999993e-01, 2.7020000000000000e-01, 4.4221219999999999e+00
15, 2.4148666583135657e-02, 4.1993529675324677e+00, 9.0688743040631579e+00, 2.2997878789355372e+01, 3.7554348074839260e+02, 5.4765291146433173e+00, 1.3223860569414582e-02, 2.1780942481177235e+00, 7.1222504773355094e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.4971469271414692e+00, 0.0000000000000000e+00, 3.3240165476675965e+00, 7.7436400514722337e-02, 9.1471863326990470e-03, 1.7677669529663689e-01, 8954, 3.0194000000000054e-02, 7.0041799999999999e-01, 1.7682399999999987e-01, 4.5989459999999998e+00
16, 2.2728205708820174e-02, 3.2913587298992564e+00, 7.8307047464135993e+00, 1.9906647959982404e+01, 3.4453686519454214e+02, 6.0481550610533779e+00, 1.2358512879312323e-02, 1.6715711739192323e+00, 6.7949837549702768e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.5104713369123086e+00, 0.0000000000000000e+00, 2.9704603380186101e+00, 3.9819110343405600e-02, 9.4546579073460039e-03, 1.7677669529663689e-01, 35373, 1.0665300000000000e-01, 8.0707099999999998e-01, 6.6362599999999983e-01, 5.2625719999999996e+00
17, 1.4445037504645236e-02, 2.0300144313288020e+00, 4.1163684865165129e+00, 1.0526782743141959e+01, 2.8496765655283144e+02, 5.1855703982613379e+00, 7.4086111046342187e-03, 1.0977142357085805e+00, 4.2804268145710422e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.3409233338089392e+00, 0.0000000000000000e+00, 1.4868514075245729e+00, 5.7126594021666630e-02, 1.8004458878134885e-02, 1.7677669529663689e-01, 196958, 6.3189599999999990e-01, 1.4389669999999999e+00, 3.6635999999999997e+00, 8.9261719999999993e+00
18, 1.4182123714589687e-02, 1.6996895540156176e+00, 3.6019009820027863e+00, 9.3123441347595541e+00, 2.5397472582314131e+02, 5.4788500127912112e+00, 7.2639252351909944e-03, 1.0112952628948408e+00, 4.2585591749044707e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.9344448897336743e+00, 0.0000000000000000e+00, 1.3862720887628470e+00, 7.5993261938585313e-02, 1.8750810980719498e-02, 1.7677669529663689e-01, 9010, 4.1420999999999930e-02, 1.4803879999999998e+00, 2.0224100000000078e-01, 9.1284130000000001e+00
19, 1.2861303201506706e-02, 1.3611667783844530e+00, 2.5969687252995217e+00, 6.8164929827015968e+00, 2.0192111830434771e+02, 5.0078308484666243e+00, 6.4192788258676551e-03, 8.7585574936095845e-01, 3.8703662403849565e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0495497943656082e+00, 0.0000000000000000e+00, 1.0116910084482820e+00, 5.1137400401615740e-02, 1.9677459956084862e-02, 1.7677669529663689e-01, 57041, 2.0956500000000000e-01, 1.6899529999999998e+00, 1.1077600000000007e+00, 1.0236173000000001e+01
20, 1.2420328502981623e-02, 1.1949054957197518e+00, 2.1343795628423918e+00, 5.6083680417768980e+00, 1.7184566111355372e+02, 4.6935661957088035e+00, 6.1217213416185036e-03, 6.4435308319573370e-01, 3.7378979138735925e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6812863954188599e+00, 0.0000000000000000e+00, 8.5673021272186811e-01, 3.7595662178871989e-02, 1.8390963442891036e-02, 1.7677669529663689e-01, 49634, 2.1503500000000009e-01, 1.9049879999999999e+00, 1.0005939999999995e+00, 1.1236767000000000e+01


==> 7 - Published version/data/bndlayer/SPA2FFM_sing_4_diff_8_b_0_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 2.9055465016520816e-03, 2.9055465016520816e-03, 2.2130206932971136e-01, 4.4323257939165223e-01, 7.6165385480452613e+01, 1.5254706098822788e+02, 2.2067362859748182e-01, 5.9515384455737701e-04, 1.0425421179255467e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 128, 9.2199999999999997e-04, 9.2199999999999997e-04, 4.2420000000000001e-03, 4.2420000000000001e-03
2, 4.7297763893060542e-03, 4.7297763893060542e-03, 1.5893650974442575e-01, 3.1853519821352966e-01, 3.3603387700056722e+01, 6.7346777520758152e+01, 1.5827433101974756e-01, 6.1708586451917713e-04, 2.0776102470420463e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.2869610664304702e-08, 1.7677669529663689e-01, 196, 8.3300000000000008e-04, 1.7550000000000000e-03, 4.6470000000000010e-03, 8.8890000000000011e-03
3, 6.0820602661455529e-03, 6.0820602661455529e-03, 1.1565539952201342e-01, 2.3207333675333164e-01, 1.9015825963741875e+01, 3.8157026829398042e+01, 1.1489286181270865e-01, 6.1843962737413401e-04, 4.1324237420327820e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0167020146595246e-07, 1.7677669529663689e-01, 392, 1.2350000000000000e-03, 2.9900000000000000e-03, 8.6180000000000145e-03, 1.7507000000000016e-02
4, 8.3866352974557058e-03, 8.3866352974557058e-03, 8.1660193437283091e-02, 1.6440350307882812e-01, 9.7369434273667217e+00, 1.9603034738938035e+01, 8.0577077233021141e-02, 5.9537160837374648e-04, 8.2734441149981744e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1953508507007560e-07, 1.7677669529663689e-01, 872, 2.2459999999999993e-03, 5.2359999999999993e-03, 1.5597000000000000e-02, 3.3104000000000015e-02
5, 1.0365028538054388e-02, 1.0365028538054388e-02, 5.8598358578290037e-02, 1.1916448324319318e-01, 5.6534681369328377e+00, 1.1496782937518226e+01, 5.6630592491676929e-02, 6.3005533375533850e-04, 1.6545806890785079e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.2160340470305412e-07, 1.7677669529663689e-01, 1758, 4.4759999999999991e-03, 9.7119999999999984e-03, 3.3863999999999998e-02, 6.6968000000000014e-02
6, 1.0665603520315025e-02, 1.0665603520315025e-02, 4.3702071884017354e-02, 9.1307433099925048e-02, 4.0974776346014545e+00, 8.5609251202718770e+00, 3.9798782552127022e-02, 8.3794336341637551e-04, 3.2631847517441844e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.2743296221082615e-07, 1.7677669529663689e-01, 3256, 6.8499999999999985e-03, 1.6561999999999997e-02, 6.0576000000000005e-02, 1.2754400000000002e-01
7, 1.0106492416050269e-02, 1.0106492416050269e-02, 3.4603565920070398e-02, 7.6883439433415385e-02, 3.4238947100099701e+00, 7.6073316308352110e+00, 2.6927258326795815e-02, 1.5517135231280172e-03, 6.2242453051394725e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.2324932688198141e-07, 1.7677669529663689e-01, 6192, 1.3652000000000001e-02, 3.0213999999999998e-02, 1.1577000000000001e-01, 2.4331400000000003e-01
8, 8.7573623989336789e-03, 8.7573623989336789e-03, 2.9569306449722277e-02, 7.2313814349031391e-02, 3.3765082570207121e+00, 8.2574879347046917e+00, 1.6394105000135436e-02, 2.7991185489772380e-03, 1.0492854016842867e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.5694201456265399e-07, 1.7677669529663689e-01, 11333, 2.4969999999999999e-02, 5.5183999999999997e-02, 2.1557599999999999e-01, 4.5889000000000002e-01
9, 6.7565495718117279e-03, 6.7565495718117279e-03, 2.3435058200193423e-02, 6.2254130467215243e-02, 3.4684949693796820e+00, 9.2138938382009350e+00, 8.0510441333650224e-03, 3.7075184034149875e-03, 1.1908914003746461e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.6911973819787428e-06, 1.7677669529663689e-01, 22524, 5.8670999999999987e-02, 1.1385499999999998e-01, 4.3083700000000003e-01, 8.8972700000000005e-01
10, 4.5396312197716390e-03, 4.5396312197716390e-03, 1.3773549886935290e-02, 3.8070653275177987e-02, 3.0340680156896429e+00, 8.3862876590872268e+00, 3.2499963856278823e-03, 3.2283075677743377e-03, 7.4628519608802906e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.2875220956679836e-05, 1.7677669529663689e-01, 45090, 1.4259499999999997e-01, 2.5644999999999996e-01, 8.3249600000000001e-01, 1.7222230000000001e+00
11, 2.9272774248129203e-03, 2.9272774248129203e-03, 7.7204004332595529e-03, 2.1560827475426491e-02, 2.6373996423495654e+00, 7.3654882494796077e+00, 1.6003738243521675e-03, 1.6647396244135082e-03, 4.5473697352199109e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.6364022808392072e-05, 1.7677669529663689e-01, 69890, 2.5790199999999996e-01, 5.1435199999999992e-01, 1.3038840000000000e+00, 3.0261070000000001e+00
12, 2.5349546482581848e-03, 2.5349546482581848e-03, 5.9512259991104750e-03, 1.6832104844352134e-02, 2.3476656685750470e+00, 6.6400023589841304e+00, 1.0215731529792922e-03, 1.1861499772347290e-03, 3.7922296653598131e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.1476181390336470e-05, 1.7677669529663689e-01, 33710, 1.2379899999999999e-01, 6.3815099999999991e-01, 6.3681600000000005e-01, 3.6629230000000002e+00
13, 1.6568477089313875e-03, 1.6568477089313875e-03, 3.6187922469069450e-03, 1.0268321398490210e-02, 2.1841429525474898e+00, 6.1975046608918216e+00, 5.8805534223062403e-04, 7.9011778011755227e-04, 2.3393962137450469e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4235380040944140e-04, 1.7677669529663689e-01, 133627, 5.8113300000000012e-01, 1.2192840000000000e+00, 2.5842540000000005e+00, 6.2471770000000006e+00
14, 1.4282126750575132e-03, 1.4282126750575132e-03, 2.9839824933320918e-03, 8.4886041697869383e-03, 2.0893124290553775e+00, 5.9435154988000001e+00, 4.6334331020933810e-04, 6.7513480407994193e-04, 1.9611933482918107e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4652225766901867e-04, 1.7677669529663689e-01, 67715, 3.3625300000000014e-01, 1.5555370000000002e+00, 1.3373900000000001e+00, 7.5845670000000007e+00
15, 8.9740388197077155e-04, 8.9740388197077155e-04, 1.8086554928559910e-03, 5.1523602262871114e-03, 2.0154308769915694e+00, 5.7414062160864638e+00, 2.7360625228086181e-04, 4.4228790603017149e-04, 1.2312004668407880e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.6116337543804196e-05, 1.7677669529663689e-01, 477833, 3.4999500000000001e+00, 5.0554870000000003e+00, 1.0552609000000000e+01, 1.8137176000000000e+01
16, 7.7196071998465927e-04, 7.7196071998465927e-04, 1.5093088440525666e-03, 4.3022300208980374e-03, 1.9551627498385671e+00, 5.5731203797306330e+00, 2.2569651125966267e-04, 3.0771164826950346e-04, 1.0626853775947056e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.6826794169109135e-05, 1.7677669529663689e-01, 244045, 1.4822639999999998e+00, 6.5377510000000001e+00, 5.1213990000000003e+00, 2.3258575000000000e+01
17, 5.8318435660534729e-04, 5.8318435660534729e-04, 1.2276982751960332e-03, 3.5065425975340171e-03, 2.1051632494779717e+00, 6.0127514701272515e+00, 1.7655222805408249e-04, 2.8366605444759982e-04, 7.7881844135572857e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0376352571873754e-04, 1.7677669529663689e-01, 998582, 8.7194380000000002e+00, 1.5257189000000000e+01, 2.5529173000000000e+01, 4.8787748000000001e+01
18, 4.3754029823041225e-04, 4.3754029823041225e-04, 7.8822745657973849e-04, 2.2671428279671248e-03, 1.8014968215902516e+00, 5.1815634745790407e+00, 9.7539541772090639e-05, 1.5588484224706957e-04, 6.0548414751790630e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.3513263578447814e-13, 1.7677669529663689e-01, 2065451, 2.3201818999999997e+01, 3.8459007999999997e+01, 5.1302211999999990e+01, 1.0008995999999999e+02
19, 3.7362025943767351e-04, 3.7362025943767351e-04, 6.7321596911030048e-04, 1.9365768612675158e-03, 1.8018722274952139e+00, 5.1832758324781665e+00, 8.3071046063385573e-05, 1.1045427220501791e-04, 5.1544878825664198e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.7769661196896626e-05, 1.7677669529663689e-01, 1287917, 1.1762997999999996e+01, 5.0222005999999993e+01, 3.1781847999999997e+01, 1.3187180799999999e+02
20, 3.1907699912493324e-04, 3.1907699912493324e-04, 5.8079860017536925e-04, 1.6723015614331506e-03, 1.8202459023000903e+00, 5.2410595750224163e+00, 7.0094239092957072e-05, 9.9555055419944802e-05, 4.3661930775399684e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5169951743918890e-05, 1.7677669529663689e-01, 1931741, 1.8463231000000007e+01, 6.8685237000000001e+01, 4.7437652000000014e+01, 1.7930946000000000e+02


==> 7 - Published version/data/bndlayer/SPA2FFM_sing_4_diff_8_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 3.2357784494489342e-03, 3.9947362316648118e+01, 5.5078246048532407e+00, 1.1147810454210692e+01, 1.7021636959697425e+03, 2.7906249143175160e-01, 2.2051764805456803e-01, 9.0497387191191839e-02, 1.0455384319273632e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2508245808282972e+00, 0.0000000000000000e+00, 4.2592026495047071e-02, 0, 0, 1.7677669529663689e-01, 128, 8.8300000000000000e-04, 8.8300000000000000e-04, 5.5420000000000001e-03, 5.5420000000000001e-03
2, 4.9116998219224757e-03, 5.3782494546544342e+01, 7.7202089775499383e+00, 1.6031314011092437e+01, 1.5717998366048744e+03, 2.9807680261499675e-01, 1.5824663569719763e-01, 5.7605416514312524e-01, 2.0800241682925454e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5105009087385062e+00, 0.0000000000000000e+00, 3.9590611091536623e-02, 8.1750682898154200e-15, 6.5794029989090695e-08, 1.7677669529663689e-01, 168, 8.3099999999999982e-04, 1.7139999999999998e-03, 4.0879999999999996e-03, 9.6299999999999997e-03
3, 6.2295406640809235e-03, 6.6246439292078662e+01, 1.0800148275694580e+01, 2.2259817910714876e+01, 1.7336989768711915e+03, 3.3601531114105582e-01, 1.1490344923264000e-01, 6.4511396856857017e-01, 4.1355933919059865e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0642312241657146e+01, 0.0000000000000000e+00, 3.9245478133514200e-02, 2.2924015085654010e-14, 7.9823719452029999e-08, 1.7677669529663689e-01, 324, 1.2559999999999997e-03, 2.9699999999999996e-03, 7.4749999999999990e-03, 1.7104999999999999e-02
4, 8.5226776029625750e-03, 8.8470565985637677e+01, 1.5192375973200932e+01, 3.1176788887509417e+01, 1.7825825029354503e+03, 3.5239730344407044e-01, 8.2811735442027259e-02, 7.7796212187902036e-01, 8.2853062661126609e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.5063926520510931e+01, 0.0000000000000000e+00, 3.9567918515448983e-02, 1.1170079823852282e-09, 8.1135347505966244e-08, 1.7677669529663689e-01, 688, 2.2370000000000003e-03, 5.2069999999999998e-03, 1.3462999999999999e-02, 3.0567999999999998e-02
5, 1.0391639105452195e-02, 1.0682433093473790e+02, 2.1457100843154375e+01, 4.3833025340461489e+01, 2.0648427669025236e+03, 4.1032810556277072e-01, 5.9073658646681182e-02, 8.9284415553567942e-01, 1.6589174421727485e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.1042519691502275e+01, 0.0000000000000000e+00, 4.5966614232327209e-02, 1.7521787105185592e-03, 1.4406184148954146e-07, 1.7677669529663689e-01, 1344, 3.9119999999999988e-03, 9.1189999999999986e-03, 2.7826000000000004e-02, 5.8394000000000001e-02
6, 1.0758782769318477e-02, 1.2601704674800072e+02, 3.2352131783360456e+01, 7.1842861288745226e+01, 3.0070438707639996e+03, 5.7010430844654769e-01, 4.3046423912148794e-02, 6.9172134622580064e+00, 3.3535233606435556e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.7574597298846051e+01, 0.0000000000000000e+00, 3.1557617293312201e-01, 1.7521787105188352e-03, 1.4425588245823393e-07, 1.7677669529663689e-01, 2616, 7.6929999999999985e-03, 1.6811999999999997e-02, 5.6124000000000063e-02, 1.1451800000000006e-01
7, 1.0484895255352200e-02, 1.4893867367074148e+02, 4.7388426284083771e+01, 1.1632302620295678e+02, 4.5196852357579355e+03, 7.8101290508408805e-01, 3.1833109928231150e-02, 2.0965724422702131e+01, 5.5006334333433365e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0613482761574531e+01, 0.0000000000000000e+00, 1.4232333171847575e+00, 1.7521787105188493e-03, 3.2636248636551926e-07, 1.7677669529663689e-01, 4967, 1.4270000000000001e-02, 3.1081999999999999e-02, 1.0502299999999998e-01, 2.1954100000000004e-01
8, 9.4698424054388552e-03, 1.5616578380674662e+02, 5.8644563386985944e+01, 1.5522877022304652e+02, 6.1927707850031757e+03, 9.9399987909733389e-01, 2.6079313947131699e-02, 3.3325657153869550e+01, 6.0204644615459357e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.9905310662389301e+01, 0.0000000000000000e+00, 6.0716369075022980e+00, 1.7521796326701200e-03, 4.4131649150701642e-06, 1.7677669529663689e-01, 9603, 2.3667999999999995e-02, 5.4749999999999993e-02, 1.8819800000000003e-01, 4.0773900000000007e-01
9, 7.0705113546532319e-03, 1.2169009310459296e+02, 6.3815272281103091e+01, 1.7539234911740394e+02, 9.0255526199113028e+03, 1.4413034343449285e+00, 2.3572063313953333e-02, 3.8998540948303166e+01, 1.0343754109740675e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.9968975169590728e+01, 0.0000000000000000e+00, 1.0757391037259790e+01, 1.7521787105188556e-03, 1.6990956187937450e-07, 1.7677669529663689e-01, 19644, 5.0657000000000008e-02, 1.0540700000000000e-01, 3.7993300000000008e-01, 7.8767200000000015e-01
10, 4.9006027382622903e-03, 7.7842651766227561e+01, 5.4069479753736957e+01, 1.4989957862066044e+02, 1.1033230531334500e+04, 1.9256741030717963e+00, 1.8936732465486803e-02, 3.2679113855264220e+01, 1.0902230964963830e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.5102757676192294e+01, 0.0000000000000000e+00, 1.0864567702766559e+01, 1.7660450944941321e-03, 1.3775568092936226e-06, 1.7677669529663689e-01, 53596, 1.5278899999999998e-01, 2.5819599999999998e-01, 1.0167329999999999e+00, 1.8044050000000000e+00
11, 4.1585556040620707e-03, 6.4281734479532247e+01, 4.0978321634980396e+01, 1.1289356242752982e+02, 9.8539794910888850e+03, 1.7562308071117141e+00, 1.3246654836079013e-02, 2.3423523409930823e+01, 9.1512128158984466e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0457796717396544e+01, 0.0000000000000000e+00, 9.0824861463669677e+00, 2.1726428470849584e-03, 7.8599619582645332e-05, 1.7677669529663689e-01, 48873, 1.3462799999999997e-01, 3.9282399999999995e-01, 9.3411100000000014e-01, 2.7385160000000002e+00
12, 3.5207286337604758e-03, 5.1797507095550955e+01, 2.8834187582998545e+01, 7.8163803741651719e+01, 8.1898352819657302e+03, 1.5090263629379461e+00, 9.9464602702488223e-03, 1.3960920464410050e+01, 7.7525886475317950e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6601812673825417e+01, 0.0000000000000000e+00, 7.6288450424608998e+00, 3.1063973916407913e-03, 8.4663302176409152e-05, 1.7677669529663689e-01, 52390, 1.3629800000000003e-01, 5.2912199999999998e-01, 9.7968699999999975e-01, 3.7182029999999999e+00
13, 2.7746848722551083e-03, 4.0219413329511319e+01, 1.8215453743407362e+01, 4.8769141372456033e+01, 6.5648729791080250e+03, 1.2125771445967681e+00, 6.5986327083515425e-03, 8.3512577801352865e+00, 5.1921693875455876e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1282553304023448e+01, 0.0000000000000000e+00, 5.0581776294141383e+00, 1.0972574162275118e-02, 1.5851740187023539e-04, 1.7677669529663689e-01, 176110, 5.2055700000000005e-01, 1.0496790000000000e+00, 3.3170609999999998e+00, 7.0352639999999997e+00
14, 2.5825318667975676e-03, 3.8005342132348140e+01, 1.7475065136112519e+01, 4.6878814207309709e+01, 6.7666406601914377e+03, 1.2334795998957457e+00, 4.5169459495701912e-03, 8.0348670500439106e+00, 5.0467432203578208e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0806634065102131e+01, 0.0000000000000000e+00, 4.9490333197224023e+00, 5.6405410113031643e-02, 1.9681147508614514e-04, 1.7677669529663689e-01, 16725, 5.7889999999999997e-02, 1.1075690000000000e+00, 3.4114000000000022e-01, 7.3764040000000000e+00
15, 2.1804119169410315e-03, 3.1279852923797279e+01, 1.5742935718785260e+01, 4.2403806906748855e+01, 7.2201658762127481e+03, 1.3556267994626223e+00, 3.1621637992252051e-03, 7.4198503036411267e+00, 4.6850736429576217e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.7793217011319928e+00, 0.0000000000000000e+00, 4.5869004831624860e+00, 8.2048230467419783e-02, 2.2515598107497581e-04, 1.7677669529663689e-01, 50666, 1.5939700000000001e-01, 1.2669660000000000e+00, 1.0295800000000002e+00, 8.4059840000000001e+00
16, 1.8420370701485820e-03, 2.4330640763179520e+01, 1.4962737583225634e+01, 4.0313055491290321e+01, 8.1229296769900038e+03, 1.6568842507550230e+00, 2.2408080826569364e-03, 6.7802814688134969e+00, 4.6663768096436983e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.4309393026486639e+00, 0.0000000000000000e+00, 4.5715792134958981e+00, 1.3915250379199723e-01, 2.5911639202978970e-04, 1.7677669529663689e-01, 8359, 3.5562000000000094e-02, 1.3025280000000001e+00, 1.7929499999999976e-01, 8.5852789999999999e+00
17, 1.6335016911307931e-03, 1.9977310644412540e+01, 1.3194014873308967e+01, 3.5386249125119377e+01, 8.0771357293027340e+03, 1.7713219639509670e+00, 1.6534774712829096e-03, 5.3897631971256139e+00, 4.4788739771172391e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.7906288748187738e+00, 0.0000000000000000e+00, 4.3773893371247068e+00, 1.9186260393721385e-01, 2.5820216452087009e-04, 1.7677669529663689e-01, 39713, 1.1829000000000001e-01, 1.4208180000000001e+00, 7.2508999999999979e-01, 9.3103689999999997e+00
18, 1.1722606405560356e-03, 1.3436935656425439e+01, 1.0570289001223639e+01, 2.9034834389749996e+01, 9.0170126297252973e+03, 2.1608226110590745e+00, 1.1296591193371657e-03, 5.7362133810102272e+00, 3.1499094139541112e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.2850306996565868e+00, 0.0000000000000000e+00, 3.1327621459967023e+00, 2.1694381230037763e-01, 6.4515622018546082e-04, 1.7677669529663689e-01, 359582, 1.1240950000000001e+00, 2.5449130000000002e+00, 6.4141409999999990e+00, 1.5724509999999999e+01
19, 1.0141582407220177e-03, 1.0851045410314462e+01, 8.5298361556726299e+00, 2.3321922486332468e+01, 8.4107546664511810e+03, 2.1492788578844038e+00, 8.6620845913459670e-04, 4.1856079072837353e+00, 2.7452747362929270e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.4239633419080011e+00, 0.0000000000000000e+00, 2.7824635569289979e+00, 6.7818830581100364e-01, 8.8427946742822706e-04, 1.7677669529663689e-01, 229688, 8.2453000000000021e-01, 3.3694430000000004e+00, 4.2392709999999987e+00, 1.9963780999999997e+01
20, 9.4920363352706438e-04, 9.2580222419389173e+00, 7.4432704690344318e+00, 2.0176855733589832e+01, 7.8415950025144984e+03, 2.1793915813021609e+00, 7.8017127853045366e-04, 3.5439820072977115e+00, 2.5057473503578330e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.9660875488061471e+00, 0.0000000000000000e+00, 2.4417674632623108e+00, 4.6567628266054018e-01, 1.8627638253870963e-03, 1.7677669529663689e-01, 435255, 1.7215629999999997e+00, 5.0910060000000001e+00, 8.2843590000000020e+00, 2.8248139999999999e+01


==> 7 - Published version/data/bndlayer/speedup_sing_4_diff_6_b_0_nref_3_lay_21.csv <==
erren,speeden,erraug,speedaug
0.0269966297327794,7.09045903858329,0.0269966297327794,7.09045903858329
0.0270070500346293,7.08763633054773,0.0270070500346293,7.08763633054773
0.0270174703364792,7.08481377188654,0.0270174703364792,7.08481377188654
0.0270278906383291,7.08199138718849,0.0270278906383291,7.08199138718849
0.027038310940179,7.07916920109842,0.027038310940179,7.07916920109842
0.0270487312420289,7.07634723831736,0.0270487312420289,7.07634723831736
0.0270591515438788,7.07352552360249,0.0270591515438788,7.07352552360249
0.0270695718457287,7.07070408176731,0.0270695718457287,7.07070408176731
0.0270799921475786,7.06788293768158,0.0270799921475786,7.06788293768158
0.0270904124494285,7.06506211627148,0.0270904124494285,7.06506211627148
0.0271008327512784,7.0622416425196,0.0271008327512784,7.0622416425196
0.0271112530531283,7.059421541465,0.0271112530531283,7.059421541465
0.0271216733549781,7.05660183820329,0.0271216733549781,7.05660183820329
0.027132093656828,7.05378255788667,0.027132093656828,7.05378255788667
0.0271425139586779,7.05096372572396,0.0271425139586779,7.05096372572396
0.0271529342605278,7.0481453669807,0.0271529342605278,7.0481453669807
0.0271633545623777,7.04532750697913,0.0271633545623777,7.04532750697913
0.0271737748642276,7.04251017109833,0.0271737748642276,7.04251017109833
0.0271841951660775,7.03969338477416,0.0271841951660775,7.03969338477416
0.0271946154679274,7.03687717349943,0.0271946154679274,7.03687717349943
0.0272050357697773,7.03406156282383,0.0272050357697773,7.03406156282383
0.0272154560716272,7.03124657835406,0.0272154560716272,7.03124657835406
0.0272258763734771,7.02843224575385,0.0272258763734771,7.02843224575385
0.027236296675327,7.02561859074398,0.027236296675327,7.02561859074398
0.0272467169771768,7.02280563910237,0.0272467169771768,7.02280563910237
0.0272571372790267,7.01999341666408,0.0272571372790267,7.01999341666408
0.0272675575808766,7.01718194932139,0.0272675575808766,7.01718194932139
0.0272779778827265,7.01437126302381,0.0272779778827265,7.01437126302381
0.0272883981845764,7.01156138377816,0.0272883981845764,7.01156138377816
0.0272988184864263,7.00875233764856,0.0272988184864263,7.00875233764856
0.0273092387882762,7.00594415075651,0.0273092387882762,7.00594415075651
0.0273196590901261,7.00313684928091,0.0273196590901261,7.00313684928091
0.027330079391976,7.00033045945812,0.027330079391976,7.00033045945812
0.0273404996938259,6.99752500758196,0.0273404996938259,6.99752500758196
0.0273509199956758,6.99472052000378,0.0273509199956758,6.99472052000378
0.0273613402975257,6.99191702313249,0.0273613402975257,6.99191702313249
0.0273717605993755,6.98911454343456,0.0273717605993755,6.98911454343456
0.0273821809012254,6.98631310743412,0.0273821809012254,6.98631310743412
0.0273926012030753,6.98351274171293,0.0273926012030753,6.98351274171293
0.0274030215049252,6.98071347291045,0.0274030215049252,6.98071347291045
0.0274134418067751,6.97791532772385,0.0274134418067751,6.97791532772385
0.027423862108625,6.97511833290807,0.027423862108625,6.97511833290807
0.0274342824104749,6.97232251527581,0.0274342824104749,6.97232251527581
0.0274447027123248,6.96952790169758,0.0274447027123248,6.96952790169758
0.0274551230141747,6.96673451910175,0.0274551230141747,6.96673451910175
0.0274655433160246,6.96394239447454,0.0274655433160246,6.96394239447454
0.0274759636178745,6.96115155486005,0.0274759636178745,6.96115155486005
0.0274863839197244,6.95836202736032,0.0274863839197244,6.95836202736032
0.0274968042215743,6.95557383913532,0.0274968042215743,6.95557383913532
0.0275072245234241,6.952787017403,0.0275072245234241,6.952787017403
0.027517644825274,6.95000158943926,0.027517644825274,6.95000158943926
0.0275280651271239,6.94721758257805,0.0275280651271239,6.94721758257805
0.0275384854289738,6.94443502421134,0.0275384854289738,6.94443502421134
0.0275489057308237,6.94165394178916,0.0275489057308237,6.94165394178916
0.0275593260326736,6.93887436281959,0.0275593260326736,6.93887436281959
0.0275697463345235,6.93609631486881,0.0275697463345235,6.93609631486881
0.0275801666363734,6.93331982556112,0.0275801666363734,6.93331982556112
0.0275905869382233,6.93054492257893,0.0275905869382233,6.93054492257893
0.0276010072400732,6.92777163366279,0.0276010072400732,6.92777163366279
0.0276114275419231,6.9249999866114,0.0276114275419231,6.9249999866114
0.027621847843773,6.92223000928165,0.027621847843773,6.92223000928165
0.0276322681456228,6.91946172958858,0.0276322681456228,6.91946172958858
0.0276426884474727,6.91669517550545,0.0276426884474727,6.91669517550545
0.0276531087493226,6.91393037506369,0.0276531087493226,6.91393037506369
0.0276635290511725,6.91116735635298,0.0276635290511725,6.91116735635298
0.0276739493530224,6.9084061475212,0.0276739493530224,6.9084061475212
0.0276843696548723,6.90564677677446,0.0276843696548723,6.90564677677446
0.0276947899567222,6.90288927237711,0.0276947899567222,6.90288927237711
0.0277052102585721,6.90013366265175,0.0277052102585721,6.90013366265175
0.027715630560422,6.89737997597922,0.027715630560422,6.89737997597922
0.0277260508622719,6.8946282407986,0.0277260508622719,6.8946282407986
0.0277364711641218,6.89187848560725,0.0277364711641218,6.89187848560725
0.0277468914659717,6.88913073896077,0.0277468914659717,6.88913073896077
0.0277573117678215,6.88638502947301,0.0277573117678215,6.88638502947301
0.0277677320696714,6.8836413858161,0.0277677320696714,6.8836413858161
0.0277781523715213,6.8808998367204,0.0277781523715213,6.8808998367204
0.0277885726733712,6.87816041097455,0.0277885726733712,6.87816041097455
0.0277989929752211,6.87542313742541,0.0277989929752211,6.87542313742541
0.027809413277071,6.87268804497811,0.027809413277071,6.87268804497811
0.0278198335789209,6.86995516259602,0.0278198335789209,6.86995516259602
0.0278302538807708,6.86722451930073,0.0278302538807708,6.86722451930073
0.0278406741826207,6.86449614417207,0.0278406741826207,6.86449614417207
0.0278510944844706,6.86177006634808,0.0278510944844706,6.86177006634808
0.0278615147863205,6.859046315025,0.0278615147863205,6.859046315025
0.0278719350881704,6.8563249194573,0.0278719350881704,6.8563249194573
0.0278823553900203,6.8536059089576,0.0278823553900203,6.8536059089576
0.0278927756918701,6.85088931289673,0.0278927756918701,6.85088931289673
0.02790319599372,6.84817516070363,0.02790319599372,6.84817516070363
0.0279136162955699,6.84546348186544,0.0279136162955699,6.84546348186544
0.0279240365974198,6.84275430592738,0.0279240365974198,6.84275430592738
0.0279344568992697,6.84004766249283,0.0279344568992697,6.84004766249283
0.0279448772011196,6.8373435812232,0.0279448772011196,6.8373435812232
0.0279552975029695,6.83464209183804,0.0279552975029695,6.83464209183804
0.0279657178048194,6.8319432241149,0.0279657178048194,6.8319432241149
0.0279761381066693,6.82924700788938,0.0279761381066693,6.82924700788938
0.0279865584085192,6.82655347305511,0.0279865584085192,6.82655347305511
0.0279969787103691,6.82386264956366,0.0279969787103691,6.82386264956366
0.028007399012219,6.82117456742458,0.028007399012219,6.82117456742458
0.0280178193140688,6.81848925670537,0.0280178193140688,6.81848925670537
0.0280282396159187,6.8158067475314,0.0280282396159187,6.8158067475314
0.0280386599177686,6.81312707008594,0.0280386599177686,6.81312707008594
0.0280490802196185,6.81045025461009,0.0280490802196185,6.81045025461009
0.0280595005214684,6.80777633140277,0.0280595005214684,6.80777633140277
0.0280699208233183,6.80510533082068,0.0280699208233183,6.80510533082068
0.0280803411251682,6.80243728327828,0.0280803411251682,6.80243728327828
0.0280907614270181,6.79977221924774,0.0280907614270181,6.79977221924774
0.028101181728868,6.79711016925888,0.028101181728868,6.79711016925888
0.0281116020307179,6.7944511638992,0.0281116020307179,6.7944511638992
0.0281220223325678,6.79179523381379,0.0281220223325678,6.79179523381379
0.0281324426344177,6.78914240970528,0.0281324426344177,6.78914240970528
0.0281428629362676,6.78649272233386,0.0281428629362676,6.78649272233386
0.0281532832381174,6.78384620251716,0.0281532832381174,6.78384620251716
0.0281637035399673,6.78120288113028,0.0281637035399673,6.78120288113028
0.0281741238418172,6.7785627891057,0.0281741238418172,6.7785627891057
0.0281845441436671,6.77592595743323,0.0281845441436671,6.77592595743323
0.028194964445517,6.77329241716,0.028194964445517,6.77329241716
0.0282053847473669,6.77066219939038,0.0282053847473669,6.77066219939038
0.0282158050492168,6.76803533528596,0.0282158050492168,6.76803533528596
0.0282262253510667,6.76541185606544,0.0282262253510667,6.76541185606544
0.0282366456529166,6.76279179300467,0.0282366456529166,6.76279179300467
0.0282470659547665,6.7601751774365,0.0282470659547665,6.7601751774365
0.0282574862566164,6.75756204075079,0.0282574862566164,6.75756204075079
0.0282679065584663,6.75495241439433,0.0282679065584663,6.75495241439433
0.0282783268603161,6.7523463298708,0.0282783268603161,6.7523463298708
0.028288747162166,6.74974381874067,0.028288747162166,6.74974381874067
0.0282991674640159,6.74714491262118,0.0282991674640159,6.74714491262118
0.0283095877658658,6.74454964318628,0.0283095877658658,6.74454964318628
0.0283200080677157,6.74195804216654,0.0283200080677157,6.74195804216654
0.0283304283695656,6.7393701413491,0.0283304283695656,6.7393701413491
0.0283408486714155,6.7367859725776,0.0283408486714155,6.7367859725776
0.0283512689732654,6.73420556775214,0.0283512689732654,6.73420556775214
0.0283616892751153,6.73162895882916,0.0283616892751153,6.73162895882916
0.0283721095769652,6.72905617782141,0.0283721095769652,6.72905617782141
0.0283825298788151,6.72648725679789,0.0283825298788151,6.72648725679789
0.028392950180665,6.72392222788372,0.028392950180665,6.72392222788372
0.0284033704825148,6.72136112326014,0.0284033704825148,6.72136112326014
0.0284137907843647,6.71880397516437,0.0284137907843647,6.71880397516437
0.0284242110862146,6.71625081588958,0.0284242110862146,6.71625081588958
0.0284346313880645,6.71370167778478,0.0284346313880645,6.71370167778478
0.0284450516899144,6.71115659325478,0.0284450516899144,6.71115659325478
0.0284554719917643,6.70861559476006,0.0284554719917643,6.70861559476006
0.0284658922936142,6.70607871481673,0.0284658922936142,6.70607871481673
0.0284763125954641,6.70354598599642,0.0284763125954641,6.70354598599642
0.028486732897314,6.7010174409262,0.028486732897314,6.7010174409262
0.0284971531991639,6.69849311228851,0.0284971531991639,6.69849311228851
0.0285075735010138,6.69597303282106,0.0285075735010138,6.69597303282106
0.0285179938028637,6.69345723531674,0.0285179938028637,6.69345723531674
0.0285284141047136,6.69094575262353,0.0285284141047136,6.69094575262353
0.0285388344065634,6.68843861764441,0.0285388344065634,6.68843861764441
0.0285492547084133,6.68593586333727,0.0285492547084133,6.68593586333727
0.0285596750102632,6.68343752271481,0.0285596750102632,6.68343752271481
0.0285700953121131,6.68094362884443,0.0285700953121131,6.68094362884443
0.028580515613963,6.67845421484816,0.028580515613963,6.67845421484816
0.0285909359158129,6.67596931390257,0.0285909359158129,6.67596931390257
0.0286013562176628,6.67348895923859,0.0286013562176628,6.67348895923859
0.0286117765195127,6.67101318414153,0.0286117765195127,6.67101318414153
0.0286221968213626,6.66854202195085,0.0286221968213626,6.66854202195085
0.0286326171232125,6.66607550606017,0.0286326171232125,6.66607550606017
0.0286430374250624,6.66361366991706,0.0286430374250624,6.66361366991706
0.0286534577269123,6.66115654702301,0.0286534577269123,6.66115654702301
0.0286638780287621,6.65870417093328,0.0286638780287621,6.65870417093328
0.028674298330612,6.65625657525681,0.028674298330612,6.65625657525681
0.0286847186324619,6.65381379365607,0.0286847186324619,6.65381379365607
0.0286951389343118,6.651375859847,0.0286951389343118,6.651375859847
0.0287055592361617,6.64894280759884,0.0287055592361617,6.64894280759884
0.0287159795380116,6.64651467073406,0.0287159795380116,6.64651467073406
0.0287263998398615,6.64409148312821,0.0287263998398615,6.64409148312821
0.0287368201417114,6.64167327870979,0.0287368201417114,6.64167327870979
0.0287472404435613,6.63926009146017,0.0287472404435613,6.63926009146017
0.0287576607454112,6.63685195541343,0.0287576607454112,6.63685195541343
0.0287680810472611,6.63444890465625,0.0287680810472611,6.63444890465625
0.028778501349111,6.63205097332777,0.028778501349111,6.63205097332777
0.0287889216509608,6.62965819561949,0.0287889216509608,6.62965819561949
0.0287993419528107,6.62727060577509,0.0287993419528107,6.62727060577509
0.0288097622546606,6.62488823809035,0.0288097622546606,6.62488823809035
0.0288201825565105,6.62251112691299,0.0288201825565105,6.62251112691299
0.0288306028583604,6.62013930664254,0.0288306028583604,6.62013930664254
0.0288410231602103,6.6177728117302,0.0288410231602103,6.6177728117302
0.0288514434620602,6.61541167667871,0.0288514434620602,6.61541167667871
0.0288618637639101,6.61305593604219,0.0288618637639101,6.61305593604219
0.02887228406576,6.61070562442604,0.02887228406576,6.61070562442604
0.0288827043676099,6.60836077648675,0.0288827043676099,6.60836077648675
0.0288931246694598,6.60602142693177,0.0288931246694598,6.60602142693177
0.0289035449713097,6.60368761051938,0.0289035449713097,6.60368761051938
0.0289139652731596,6.60135936205853,0.0289139652731596,6.60135936205853
0.0289243855750094,6.59903671640869,0.0289243855750094,6.59903671640869
0.0289348058768593,6.5967197084797,0.0289348058768593,6.5967197084797
0.0289452261787092,6.59440837323161,0.0289452261787092,6.59440837323161
0.0289556464805591,6.59210274567453,0.0289556464805591,6.59210274567453
0.028966066782409,6.58980286086848,0.028966066782409,6.58980286086848
0.0289764870842589,6.58750875392324,0.0289764870842589,6.58750875392324
0.0289869073861088,6.58522045999814,0.0289869073861088,6.58522045999814
0.0289973276879587,6.58293801430196,0.0289973276879587,6.58293801430196
0.0290077479898086,6.58066145209274,0.0290077479898086,6.58066145209274
0.0290181682916585,6.57839080867762,0.0290181682916585,6.57839080867762
0.0290285885935084,6.57612611941265,0.0290285885935084,6.57612611941265
0.0290390088953583,6.57386741970266,0.0290390088953583,6.57386741970266
0.0290494291972081,6.57161474500107,0.0290494291972081,6.57161474500107
0.029059849499058,6.56936813080971,0.029059849499058,6.56936813080971
0.0290702698009079,6.56712761267865,0.0290702698009079,6.56712761267865
0.0290806901027578,6.56489322620604,0.0290806901027578,6.56489322620604
0.0290911104046077,6.56266500703794,0.0290911104046077,6.56266500703794
0.0291015307064576,6.56044299086807,0.0291015307064576,6.56044299086807
0.0291119510083075,6.55822721343775,0.0291119510083075,6.55822721343775
0.0291223713101574,6.5560177105356,0.0291223713101574,6.5560177105356
0.0291327916120073,6.55381451799743,0.0291327916120073,6.55381451799743
0.0291432119138572,6.55161767170602,0.0291432119138572,6.55161767170602
0.0291536322157071,6.54942720759096,0.0291536322157071,6.54942720759096
0.029164052517557,6.54724316162841,0.029164052517557,6.54724316162841
0.0291744728194069,6.54506556984097,0.0291744728194069,6.54506556984097
0.0291848931212567,6.54289446829746,0.0291848931212567,6.54289446829746
0.0291953134231066,6.5407298931127,0.0291953134231066,6.5407298931127
0.0292057337249565,6.53857188044736,0.0292057337249565,6.53857188044736
0.0292161540268064,6.53642046650773,0.0292161540268064,6.53642046650773
0.0292265743286563,6.53427568754552,0.0292265743286563,6.53427568754552
0.0292369946305062,6.53213757985768,0.0292369946305062,6.53213757985768
0.0292474149323561,6.53000617978617,0.0292474149323561,6.53000617978617
0.029257835234206,6.52788152371778,0.029257835234206,6.52788152371778
0.0292682555360559,6.5257636480839,0.0292682555360559,6.5257636480839
0.0292786758379058,6.52365258950848,0.0292786758379058,6.52365258950848
0.0292890961397557,6.52155158493543,0.0292890961397557,6.52155158493543
0.0292995164416056,6.51946418449075,0.0292995164416056,6.51946418449075
0.0293099367434554,6.51739087138135,0.0293099367434554,6.51739087138135
0.0293203570453053,6.51533154133418,0.0293203570453053,6.51533154133418
0.0293307773471552,6.51328608890651,0.0293307773471552,6.51328608890651
0.0293411976490051,6.5112544084543,0.0293411976490051,6.5112544084543
0.029351617950855,6.50923639413229,0.029351617950855,6.50923639413229
0.0293620382527049,6.50723193989425,0.0293620382527049,6.50723193989425
0.0293724585545548,6.50524093949313,0.0293724585545548,6.50524093949313
0.0293828788564047,6.5032632864812,0.0293828788564047,6.5032632864812
0.0293932991582546,6.50129887421027,0.0293932991582546,6.50129887421027
0.0294037194601045,6.49934759583182,0.0294037194601045,6.49934759583182
0.0294141397619544,6.49740934429721,0.0294141397619544,6.49740934429721
0.0294245600638043,6.49548401235783,0.0294245600638043,6.49548401235783
0.0294349803656541,6.49357149256524,0.0294349803656541,6.49357149256524
0.029445400667504,6.4916716772714,0.029445400667504,6.4916716772714
0.0294558209693539,6.48978445862879,0.0294558209693539,6.48978445862879
0.0294662412712038,6.48790972859059,0.0294662412712038,6.48790972859059
0.0294766615730537,6.48604737891085,0.0294766615730537,6.48604737891085
0.0294870818749036,6.48419730114466,0.0294870818749036,6.48419730114466
0.0294975021767535,6.48235938664831,0.0294975021767535,6.48235938664831
0.0295079224786034,6.48053352657944,0.0295079224786034,6.48053352657944
0.0295183427804533,6.47871961189723,0.0295183427804533,6.47871961189723
0.0295287630823032,6.47691753336254,0.0295287630823032,6.47691753336254
0.0295391833841531,6.4751271815381,0.0295391833841531,6.4751271815381
0.029549603686003,6.47334844678862,0.029549603686003,6.47334844678862
0.0295600239878529,6.47158121928101,0.0295600239878529,6.47158121928101
0.0295704442897027,6.4698253889845,0.0295704442897027,6.4698253889845
0.0295808645915526,6.46808084567082,0.0295808645915526,6.46808084567082
0.0295912848934025,6.46634747891435,0.0295912848934025,6.46634747891435
0.0296017051952524,6.46462517809225,0.0296017051952524,6.46462517809225
0.0296121254971023,6.46291383238469,0.0296121254971023,6.46291383238469
0.0296225457989522,6.46121333077491,0.0296225457989522,6.46121333077491
0.0296329661008021,6.45952356204944,0.0296329661008021,6.45952356204944
0.029643386402652,6.45784441479826,0.029643386402652,6.45784441479826
0.0296538067045019,6.4561757774149,0.0296538067045019,6.4561757774149
0.0296642270063518,6.45451753809662,0.0296642270063518,6.45451753809662
0.0296746473082017,6.45286958484458,0.0296746473082017,6.45286958484458
0.0296850676100516,6.45123180546396,0.0296850676100516,6.45123180546396
0.0296954879119014,6.44960408756412,0.0296954879119014,6.44960408756412
0.0297059082137513,6.44798631855876,0.0297059082137513,6.44798631855876
0.0297163285156012,6.44637838566605,0.0297163285156012,6.44637838566605
0.0297267488174511,6.44478017590877,0.0297267488174511,6.44478017590877
0.029737169119301,6.44319157611449,0.029737169119301,6.44319157611449
0.0297475894211509,6.44161247291569,0.0297475894211509,6.44161247291569
0.0297580097230008,6.44004275274988,0.0297580097230008,6.44004275274988
0.0297684300248507,6.4384823018598,0.0297684300248507,6.4384823018598
0.0297788503267006,6.43693100629351,0.0297788503267006,6.43693100629351
0.0297892706285505,6.43538875190457,0.0297892706285505,6.43538875190457
0.0297996909304004,6.43385542435212,0.0297996909304004,6.43385542435212
0.0298101112322503,6.4323309091011,0.0298101112322503,6.4323309091011
0.0298205315341002,6.43081509142232,0.0298205315341002,6.43081509142232
0.02983095183595,6.42930785639264,0.02983095183595,6.42930785639264
0.0298413721377999,6.42780908889505,0.0298413721377999,6.42780908889505
0.0298517924396498,6.42631867361889,0.0298517924396498,6.42631867361889
0.0298622127414997,6.42483649505988,0.0298622127414997,6.42483649505988
0.0298726330433496,6.42336243752035,0.0298726330433496,6.42336243752035
0.0298830533451995,6.42189638510929,0.0298830533451995,6.42189638510929
0.0298934736470494,6.42043822174254,0.0298934736470494,6.42043822174254
0.0299038939488993,6.41898783114287,0.0299038939488993,6.41898783114287
0.0299143142507492,6.41754509684015,0.0299143142507492,6.41754509684015
0.0299247345525991,6.41610990217144,0.0299247345525991,6.41610990217144
0.029935154854449,6.41468213028115,0.029935154854449,6.41468213028115
0.0299455751562989,6.41326166412112,0.0299455751562989,6.41326166412112
0.0299559954581487,6.41184838645078,0.0299559954581487,6.41184838645078
0.0299664157599986,6.41044217983726,0.0299664157599986,6.41044217983726
0.0299768360618485,6.40904292665551,0.0299768360618485,6.40904292665551
0.0299872563636984,6.4076505090884,0.0299872563636984,6.4076505090884
0.0299976766655483,6.40626480912688,0.0299976766655483,6.40626480912688
0.0300080969673982,6.40488570857005,0.0300080969673982,6.40488570857005
0.0300185172692481,6.40351308902531,0.0300185172692481,6.40351308902531
0.030028937571098,6.40214683190844,0.030028937571098,6.40214683190844
0.0300393578729479,6.40078681844376,0.0300393578729479,6.40078681844376
0.0300497781747978,6.39943292966419,0.0300497781747978,6.39943292966419
0.0300601984766477,6.39808504641139,0.0300601984766477,6.39808504641139
0.0300706187784976,6.39674304933587,0.0300706187784976,6.39674304933587
0.0300810390803475,6.39540681889707,0.0300810390803475,6.39540681889707
0.0300914593821973,6.39407623536351,0.0300914593821973,6.39407623536351
0.0301018796840472,6.39275117881285,0.0301018796840472,6.39275117881285
0.0301122999858971,6.39143152913202,0.0301122999858971,6.39143152913202
0.030122720287747,6.39011716601732,0.030122720287747,6.39011716601732
0.0301331405895969,6.3888079689745,0.0301331405895969,6.3888079689745
0.0301435608914468,6.38750381731887,0.0301435608914468,6.38750381731887
0.0301539811932967,6.38620459017544,0.0301539811932967,6.38620459017544
0.0301644014951466,6.38491016647892,0.0301644014951466,6.38491016647892
0.0301748217969965,6.38362042497393,0.0301748217969965,6.38362042497393
0.0301852420988464,6.38233524421499,0.0301852420988464,6.38233524421499
0.0301956624006963,6.38105450256668,0.0301956624006963,6.38105450256668
0.0302060827025462,6.3797780782037,0.0302060827025462,6.3797780782037
0.030216503004396,6.37850584911098,0.030216503004396,6.37850584911098
0.0302269233062459,6.37723769308373,0.0302269233062459,6.37723769308373
0.0302373436080958,6.37597348772756,0.0302373436080958,6.37597348772756
0.0302477639099457,6.37471311045857,0.0302477639099457,6.37471311045857
0.0302581842117956,6.37345643850341,0.0302581842117956,6.37345643850341
0.0302686045136455,6.37220334889934,0.0302686045136455,6.37220334889934
0.0302790248154954,6.37095371849438,0.0302790248154954,6.37095371849438
0.0302894451173453,6.36970742394732,0.0302894451173453,6.36970742394732
0.0302998654191952,6.36846434172783,0.0302998654191952,6.36846434172783
0.0303102857210451,6.36722434811654,0.0303102857210451,6.36722434811654
0.030320706022895,6.36598731920508,0.030320706022895,6.36598731920508
0.0303311263247449,6.36475313089618,0.0303311263247449,6.36475313089618
0.0303415466265947,6.36352165890375,0.0303415466265947,6.36352165890375
0.0303519669284446,6.36229277875291,0.0303519669284446,6.36229277875291
0.0303623872302945,6.3610663657801,0.0303623872302945,6.3610663657801
0.0303728075321444,6.35984229513311,0.0303728075321444,6.35984229513311
0.0303832278339943,6.35862044177116,0.0303832278339943,6.35862044177116
0.0303936481358442,6.35740068046498,0.0303936481358442,6.35740068046498
0.0304040684376941,6.35618288579681,0.0304040684376941,6.35618288579681
0.030414488739544,6.35496693216055,0.030414488739544,6.35496693216055
0.0304249090413939,6.35375269376172,0.0304249090413939,6.35375269376172
0.0304353293432438,6.35254004461759,0.0304353293432438,6.35254004461759
0.0304457496450937,6.35132885855721,0.0304457496450937,6.35132885855721
0.0304561699469436,6.35011900922142,0.0304561699469436,6.35011900922142
0.0304665902487935,6.34891037006299,0.0304665902487935,6.34891037006299
0.0304770105506433,6.34770281434657,0.0304770105506433,6.34770281434657
0.0304874308524932,6.3464962151488,0.0304874308524932,6.3464962151488
0.0304978511543431,6.34529044535833,0.0304978511543431,6.34529044535833
0.030508271456193,6.34408537767589,0.030508271456193,6.34408537767589
0.0305186917580429,6.34288088461427,0.0305186917580429,6.34288088461427
0.0305291120598928,6.34167683849845,0.0305291120598928,6.34167683849845
0.0305395323617427,6.34047311146553,0.0305395323617427,6.34047311146553
0.0305499526635926,6.33926957546488,0.0305499526635926,6.33926957546488
0.0305603729654425,6.33806610225807,0.0305603729654425,6.33806610225807
0.0305707932672924,6.33686256341897,0.0305707932672924,6.33686256341897
0.0305812135691423,6.33565883033375,0.0305812135691423,6.33565883033375
0.0305916338709922,6.33445477420092,0.0305916338709922,6.33445477420092
0.030602054172842,6.33325026603135,0.030602054172842,6.33325026603135
0.0306124744746919,6.33204517664829,0.0306124744746919,6.33204517664829
0.0306228947765418,6.33083937668741,0.0306228947765418,6.33083937668741
0.0306333150783917,6.3296327365968,0.0306333150783917,6.3296327365968
0.0306437353802416,6.328425126637,0.0306437353802416,6.328425126637
0.0306541556820915,6.327216416881,0.0306541556820915,6.327216416881
0.0306645759839414,6.32600647721429,0.0306645759839414,6.32600647721429
0.0306749962857913,6.32479517733484,0.0306749962857913,6.32479517733484
0.0306854165876412,6.32358238675311,0.0306854165876412,6.32358238675311
0.0306958368894911,6.32236797479209,0.0306958368894911,6.32236797479209
0.030706257191341,6.32115181058725,0.030706257191341,6.32115181058725
0.0307166774931909,6.31993376308663,0.0307166774931909,6.31993376308663
0.0307270977950408,6.31871370105073,0.0307270977950408,6.31871370105073
0.0307375180968906,6.31749149305263,0.0307375180968906,6.31749149305263
0.0307479383987405,6.3162670074779,0.0307479383987405,6.3162670074779
0.0307583587005904,6.31504011252462,0.0307583587005904,6.31504011252462
0.0307687790024403,6.3138106762034,0.0307687790024403,6.3138106762034
0.0307791993042902,6.31257856633733,0.0307791993042902,6.31257856633733
0.0307896196061401,6.31134365056202,0.0307896196061401,6.31134365056202
0.03080003990799,6.31010579632552,0.03080003990799,6.31010579632552
0.0308104602098399,6.30886487088838,0.0308104602098399,6.30886487088838
0.0308208805116898,6.30762074132358,0.0308208805116898,6.30762074132358
0.0308313008135397,6.30637327451653,0.0308313008135397,6.30637327451653
0.0308417211153896,6.30512233716504,0.0308417211153896,6.30512233716504
0.0308521414172395,6.30386779577933,0.0308521414172395,6.30386779577933
0.0308625617190893,6.30260951668194,0.0308625617190893,6.30260951668194
0.0308729820209392,6.30134736600778,0.0308729820209392,6.30134736600778
0.0308834023227891,6.30008120970403,0.0308834023227891,6.30008120970403
0.030893822624639,6.29881091353015,0.030893822624639,6.29881091353015
0.0309042429264889,6.29753634305784,0.0309042429264889,6.29753634305784
0.0309146632283388,6.29625736367098,0.0309146632283388,6.29625736367098
0.0309250835301887,6.29497384056563,0.0309250835301887,6.29497384056563
0.0309355038320386,6.29368563874996,0.0309355038320386,6.29368563874996
0.0309459241338885,6.29239262304419,0.0309459241338885,6.29239262304419
0.0309563444357384,6.29109465808059,0.0309563444357384,6.29109465808059
0.0309667647375883,6.28979160830341,0.0309667647375883,6.28979160830341
0.0309771850394382,6.28848333796882,0.0309771850394382,6.28848333796882
0.030987605341288,6.28716971114486,0.030987605341288,6.28716971114486
0.0309980256431379,6.28585059171139,0.0309980256431379,6.28585059171139
0.0310084459449878,6.28452584336005,0.0310084459449878,6.28452584336005
0.0310188662468377,6.28319532959415,0.0310188662468377,6.28319532959415
0.0310292865486876,6.28185891372867,0.0310292865486876,6.28185891372867
0.0310397068505375,6.28051645889013,0.0310397068505375,6.28051645889013
0.0310501271523874,6.2791678280166,0.0310501271523874,6.2791678280166
0.0310605474542373,6.27781288385753,0.0310605474542373,6.27781288385753
0.0310709677560872,6.27645148897378,0.0310709677560872,6.27645148897378
0.0310813880579371,6.27508350573749,0.0310813880579371,6.27508350573749
0.031091808359787,6.27370879633198,0.031091808359787,6.27370879633198
0.0311022286616369,6.27232722275173,0.0311022286616369,6.27232722275173
0.0311126489634868,6.27093864680227,0.0311126489634868,6.27093864680227
0.0311230692653366,6.26954293010008,0.0311230692653366,6.26954293010008
0.0311334895671865,6.26813993407252,0.0311334895671865,6.26813993407252
0.0311439098690364,6.26672951995774,0.0311439098690364,6.26672951995774
0.0311543301708863,6.26531154880458,0.0311543301708863,6.26531154880458
0.0311647504727362,6.26388588147248,0.0311647504727362,6.26388588147248
0.0311751707745861,6.26245237863138,0.0311751707745861,6.26245237863138
0.031185591076436,6.26101090076161,0.031185591076436,6.26101090076161
0.0311960113782859,6.25956130815382,0.0311960113782859,6.25956130815382
0.0312064316801358,6.25810346090883,0.0312064316801358,6.25810346090883
0.0312168519819857,6.25663721893755,0.0312168519819857,6.25663721893755
0.0312272722838356,6.25516244196086,0.0312272722838356,6.25516244196086
0.0312376925856855,6.2536789895095,0.0312376925856855,6.2536789895095
0.0312481128875353,6.25218672092396,0.0312481128875353,6.25218672092396
0.0312585331893852,6.25068549535433,0.0312585331893852,6.25068549535433
0.0312689534912351,6.24917517176024,0.0312689534912351,6.24917517176024
0.031279373793085,6.24765560891065,0.031279373793085,6.24765560891065
0.0312897940949349,6.24612666538379,0.0312897940949349,6.24612666538379
0.0313002143967848,6.24458819956703,0.0313002143967848,6.24458819956703
0.0313106346986347,6.2430400696567,0.0313106346986347,6.2430400696567
0.0313210550004846,6.24148213365798,0.0313210550004846,6.24148213365798
0.0313314753023345,6.23991424938477,0.0313314753023345,6.23991424938477
0.0313418956041844,6.23833627445956,0.0313418956041844,6.23833627445956
0.0313523159060343,6.23674806631324,0.0313523159060343,6.23674806631324
0.0313627362078842,6.23514948218499,0.0313627362078842,6.23514948218499
0.0313731565097341,6.23354037912212,0.0313731565097341,6.23354037912212
0.0313835768115839,6.23192061397992,0.0313835768115839,6.23192061397992
0.0313939971134338,6.23029004342151,0.0313939971134338,6.23029004342151
0.0314044174152837,6.22864852391767,0.0314044174152837,6.22864852391767
0.0314148377171336,6.22699591174667,0.0314148377171336,6.22699591174667
0.0314252580189835,6.22533206299415,0.0314252580189835,6.22533206299415
0.0314356783208334,6.22365683355288,0.0314356783208334,6.22365683355288
0.0314460986226833,6.22197007912269,0.0314460986226833,6.22197007912269
0.0314565189245332,6.22027165521018,0.0314565189245332,6.22027165521018
0.0314669392263831,6.21856141712864,0.0314669392263831,6.21856141712864
0.031477359528233,6.21683921999783,0.031477359528233,6.21683921999783
0.0314877798300829,6.21510491874379,0.0314877798300829,6.21510491874379
0.0314982001319328,6.21335836809868,0.0314982001319328,6.21335836809868
0.0315086204337826,6.21159942260058,0.0315086204337826,6.21159942260058
0.0315190407356325,6.20982793659329,0.0315190407356325,6.20982793659329
0.0315294610374824,6.20804376422616,0.0315294610374824,6.20804376422616
0.0315398813393323,6.20624675945386,0.0315398813393323,6.20624675945386
0.0315503016411822,6.20443677603621,0.0315503016411822,6.20443677603621
0.0315607219430321,6.20261366753796,0.0315607219430321,6.20261366753796
0.031571142244882,6.20077728732859,0.031571142244882,6.20077728732859
0.0315815625467319,6.19892748858209,0.0315815625467319,6.19892748858209
0.0315919828485818,6.19706412427678,0.0315919828485818,6.19706412427678
0.0316024031504317,6.19518704719505,0.0316024031504317,6.19518704719505
0.0316128234522816,6.19329610992314,0.0316128234522816,6.19329610992314
0.0316232437541315,6.191391164851,0.0316232437541315,6.191391164851
0.0316336640559814,6.18947206417194,0.0316336640559814,6.18947206417194
0.0316440843578312,6.18753865988249,0.0316440843578312,6.18753865988249
0.0316545046596811,6.18559080378217,0.0316545046596811,6.18559080378217
0.031664924961531,6.18362834747317,0.031664924961531,6.18362834747317
0.0316753452633809,6.18165114236022,0.0316753452633809,6.18165114236022
0.0316857655652308,6.17965903965028,0.0316857655652308,6.17965903965028
0.0316961858670807,6.1776518903523,0.0316961858670807,6.1776518903523
0.0317066061689306,6.17562954527701,0.0317066061689306,6.17562954527701
0.0317170264707805,6.17359185503661,0.0317170264707805,6.17359185503661
0.0317274467726304,6.17153867004459,0.0317274467726304,6.17153867004459
0.0317378670744803,6.1694698405154,0.0317378670744803,6.1694698405154
0.0317482873763302,6.16738521646422,0.0317482873763302,6.16738521646422
0.0317587076781801,6.16528464770671,0.0317587076781801,6.16528464770671
0.0317691279800299,6.16316798385871,0.0317691279800299,6.16316798385871
0.0317795482818798,6.16103507433599,0.0317795482818798,6.16103507433599
0.0317899685837297,6.15888576835397,0.0317899685837297,6.15888576835397
0.0318003888855796,6.15671991492743,0.0318003888855796,6.15671991492743
0.0318108091874295,6.15453736287025,0.0318108091874295,6.15453736287025
0.0318212294892794,6.15233796079511,0.0318212294892794,6.15233796079511
0.0318316497911293,6.15012155711319,0.0318316497911293,6.15012155711319
0.0318420700929792,6.14788800003391,0.0318420700929792,6.14788800003391
0.0318524903948291,6.1456371375646,0.0318524903948291,6.1456371375646
0.031862910696679,6.14336881751022,0.031862910696679,6.14336881751022
0.0318733309985289,6.14108288747306,0.0318733309985289,6.14108288747306
0.0318837513003788,6.1387791948524,0.0318837513003788,6.1387791948524
0.0318941716022286,6.13645758684426,0.0318941716022286,6.13645758684426
0.0319045919040785,6.13411791044102,0.0319045919040785,6.13411791044102
0.0319150122059284,6.13176001243116,0.0319150122059284,6.13176001243116
0.0319254325077783,6.1293837393989,0.0319254325077783,6.1293837393989
0.0319358528096282,6.12698893772387,0.0319358528096282,6.12698893772387
0.0319462731114781,6.12457545358084,0.0319462731114781,6.12457545358084
0.031956693413328,6.12214313293932,0.031956693413328,6.12214313293932
0.0319671137151779,6.11969182156325,0.0319671137151779,6.11969182156325
0.0319775340170278,6.11722136501067,0.0319775340170278,6.11722136501067
0.0319879543188777,6.11473160863339,0.0319879543188777,6.11473160863339
0.0319983746207276,6.11222239757658,0.0319983746207276,6.11222239757658
0.0320087949225775,6.1096935767785,0.0320087949225775,6.1096935767785
0.0320192152244273,6.10714499097008,0.0320192152244273,6.10714499097008
0.0320296355262772,6.10457648467462,0.0320296355262772,6.10457648467462
0.0320400558281271,6.10198790220737,0.0320400558281271,6.10198790220737
0.032050476129977,6.0993790876752,0.032050476129977,6.0993790876752
0.0320608964318269,6.09674988497622,0.0320608964318269,6.09674988497622
0.0320713167336768,6.09410013779944,0.0320713167336768,6.09410013779944
0.0320817370355267,6.09142968962431,0.0320817370355267,6.09142968962431
0.0320921573373766,6.08873838372042,0.0320921573373766,6.08873838372042
0.0321025776392265,6.08602606314709,0.0321025776392265,6.08602606314709
0.0321129979410764,6.08329257075296,0.0321129979410764,6.08329257075296
0.0321234182429263,6.08053774917563,0.0321234182429263,6.08053774917563
0.0321338385447762,6.07776144084124,0.0321338385447762,6.07776144084124
0.0321442588466261,6.07496348796406,0.0321442588466261,6.07496348796406
0.0321546791484759,6.07214373254613,0.0321546791484759,6.07214373254613
0.0321650994503258,6.06930201637681,0.0321650994503258,6.06930201637681
0.0321755197521757,6.06643818103236,0.0321755197521757,6.06643818103236
0.0321859400540256,6.06355206787558,0.0321859400540256,6.06355206787558
0.0321963603558755,6.06064351805532,0.0321963603558755,6.06064351805532
0.0322067806577254,6.05771237250611,0.0322067806577254,6.05771237250611
0.0322172009595753,6.0547584719477,0.0322172009595753,6.0547584719477
0.0322276212614252,6.05178165688462,0.0322276212614252,6.05178165688462
0.0322380415632751,6.04878176760577,0.0322380415632751,6.04878176760577
0.032248461865125,6.04575864418398,0.032248461865125,6.04575864418398
0.0322588821669749,6.04271212647553,0.0322588821669749,6.04271212647553
0.0322693024688248,6.03964205411974,0.0322693024688248,6.03964205411974
0.0322797227706746,6.03654826653847,0.0322797227706746,6.03654826653847
0.0322901430725245,6.0334306029357,0.0322901430725245,6.0334306029357
0.0323005633743744,6.03028890229709,0.0323005633743744,6.03028890229709
0.0323109836762243,6.02712300338944,0.0323109836762243,6.02712300338944
0.0323214039780742,6.02393274476026,0.0323214039780742,6.02393274476026
0.0323318242799241,6.02071796473732,0.0323318242799241,6.02071796473732
0.032342244581774,6.01747850142813,0.032342244581774,6.01747850142813
0.0323526648836239,6.01421419271947,0.0323526648836239,6.01421419271947
0.0323630851854738,6.01092487627692,0.0323630851854738,6.01092487627692
0.0323735054873237,6.00761038954433,0.0323735054873237,6.00761038954433
0.0323839257891736,6.00427056974335,0.0323839257891736,6.00427056974335
0.0323943460910235,6.00090525387294,0.0323943460910235,6.00090525387294
0.0324047663928734,5.99751427870882,0.0324047663928734,5.99751427870882
0.0324151866947232,5.99409748080302,0.0324151866947232,5.99409748080302
0.0324256069965731,5.99065469648331,0.0324256069965731,5.99065469648331
0.032436027298423,5.98718576185271,0.032436027298423,5.98718576185271
0.0324464476002729,5.98369051278897,0.0324464476002729,5.98369051278897
0.0324568679021228,5.98016878494403,0.0324568679021228,5.98016878494403
0.0324672882039727,5.9766201627222,0.0324672882039727,5.9766201627222
0.0324777085058226,5.9730290943258,0.0324777085058226,5.9730290943258
0.0324881288076725,5.96938663519038,0.0324881288076725,5.96938663519038
0.0324985491095224,5.96569317227435,0.0324985491095224,5.96569317227435
0.0325089694113723,5.96194909318105,0.0325089694113723,5.96194909318105
0.0325193897132222,5.95815478616207,0.0325193897132222,5.95815478616207
0.0325298100150721,5.95431064012059,0.0325298100150721,5.95431064012059
0.0325402303169219,5.9504170446146,0.0325402303169219,5.9504170446146
0.0325506506187718,5.94647438986012,0.0325506506187718,5.94647438986012
0.0325610709206217,5.94248306673438,0.0325610709206217,5.94248306673438
0.0325714912224716,5.93844346677896,0.0325714912224716,5.93844346677896
0.0325819115243215,5.93435598220292,0.0325819115243215,5.93435598220292
0.0325923318261714,5.93022100588584,0.0325923318261714,5.93022100588584
0.0326027521280213,5.92603893138088,0.0326027521280213,5.92603893138088
0.0326131724298712,5.92181015291778,0.0326131724298712,5.92181015291778
0.0326235927317211,5.91753506540577,0.0326235927317211,5.91753506540577
0.032634013033571,5.91321406443654,0.032634013033571,5.91321406443654
0.0326444333354209,5.90884754628715,0.0326444333354209,5.90884754628715
0.0326548536372708,5.90443590792277,0.0326548536372708,5.90443590792277
0.0326652739391207,5.89997954699961,0.0326652739391207,5.89997954699961
0.0326756942409705,5.89547886186759,0.0326756942409705,5.89547886186759
0.0326861145428204,5.89093425157314,0.0326861145428204,5.89093425157314
0.0326965348446703,5.88634611586183,0.0326965348446703,5.88634611586183
0.0327069551465202,5.8817148551811,0.0327069551465202,5.8817148551811
0.0327173754483701,5.87704087068277,0.0327173754483701,5.87704087068277
0.03272779575022,5.87232456422569,0.03272779575022,5.87232456422569
0.0327382160520699,5.86756633837826,0.0327382160520699,5.86756633837826
0.0327486363539198,5.86276659642087,0.0327486363539198,5.86276659642087
0.0327590566557697,5.85792574234843,0.0327590566557697,5.85792574234843
0.0327694769576196,5.8530441808727,0.0327694769576196,5.8530441808727
0.0327798972594695,5.84812231742472,0.0327798972594695,5.84812231742472
0.0327903175613194,5.8431605581571,0.0327903175613194,5.8431605581571
0.0328007378631692,5.83815930994634,0.0328007378631692,5.83815930994634
0.0328111581650191,5.83311898039503,0.0328111581650191,5.83311898039503
0.032821578466869,5.82803997783409,0.032821578466869,5.82803997783409
0.0328319987687189,5.82292271132492,0.0328319987687189,5.82292271132492
0.0328424190705688,5.81776759066149,0.0328424190705688,5.81776759066149
0.0328528393724187,5.81257502637247,0.0328528393724187,5.81257502637247
0.0328632596742686,5.8073454297232,0.0328632596742686,5.8073454297232
0.0328736799761185,5.80207921271773,0.0328736799761185,5.80207921271773
0.0328841002779684,5.79677678810074,0.0328841002779684,5.79677678810074
0.0328945205798183,5.79143856935943,0.0328945205798183,5.79143856935943
0.0329049408816682,5.7860649707254,0.0329049408816682,5.7860649707254
0.0329153611835181,5.78065640717645,0.0329153611835181,5.78065640717645
0.0329257814853679,5.77521329443835,0.0329257814853679,5.77521329443835
0.0329362017872178,5.76973604898657,0.0329362017872178,5.76973604898657
0.0329466220890677,5.76422508804795,0.0329466220890677,5.76422508804795
0.0329570423909176,5.75868082960235,0.0329570423909176,5.75868082960235
0.0329674626927675,5.75310369238418,0.0329674626927675,5.75310369238418
0.0329778829946174,5.74749409588403,0.0329778829946174,5.74749409588403
0.0329883032964673,5.74185246035011,0.0329883032964673,5.74185246035011
0.0329987235983172,5.73617920678968,0.0329987235983172,5.73617920678968
0.0330091439001671,5.7304747569705,0.0330091439001671,5.7304747569705
0.033019564202017,5.72473953342218,0.033019564202017,5.72473953342218
0.0330299845038669,5.71897395943746,0.0330299845038669,5.71897395943746
0.0330404048057168,5.71317845907346,0.0330404048057168,5.71317845907346
0.0330508251075666,5.70735345715298,0.0330508251075666,5.70735345715298
0.0330612454094165,5.70149937926552,0.0330612454094165,5.70149937926552
0.0330716657112664,5.69561665176856,0.0330716657112664,5.69561665176856
0.0330820860131163,5.6897057017885,0.0330820860131163,5.6897057017885
0.0330925063149662,5.68376695722173,0.0330925063149662,5.68376695722173
0.0331029266168161,5.67780084673561,0.0331029266168161,5.67780084673561
0.033113346918666,5.67180779976938,0.033113346918666,5.67180779976938
0.0331237672205159,5.66578824653501,0.0331237672205159,5.66578824653501
0.0331341875223658,5.65974261801807,0.0331341875223658,5.65974261801807
0.0331446078242157,5.65367134597845,0.0331446078242157,5.65367134597845
0.0331550281260656,5.64757486295111,0.0331550281260656,5.64757486295111
0.0331654484279155,5.64145360224676,0.0331654484279155,5.64145360224676
0.0331758687297654,5.63530799795244,0.0331758687297654,5.63530799795244
0.0331862890316152,5.62913848493214,0.0331862890316152,5.62913848493214
0.0331967093334651,5.62294549882726,0.0331967093334651,5.62294549882726
0.033207129635315,5.61672947605712,0.033207129635315,5.61672947605712
0.0332175499371649,5.61049085381937,0.0332175499371649,5.61049085381937
0.0332279702390148,5.60423007009031,0.0332279702390148,5.60423007009031
0.0332383905408647,5.59794756362525,0.0332383905408647,5.59794756362525
0.0332488108427146,5.59164377395874,0.0332488108427146,5.59164377395874
0.0332592311445645,5.58531914140475,0.0332592311445645,5.58531914140475
0.0332696514464144,5.57897410705687,0.0332696514464144,5.57897410705687
0.0332800717482643,5.57260911278838,0.0332800717482643,5.57260911278838
0.0332904920501142,5.56622460125226,0.0332904920501142,5.56622460125226
0.0333009123519641,5.55982101588123,0.0333009123519641,5.55982101588123
0.0333113326538139,5.55339880088767,0.0333113326538139,5.55339880088767
0.0333217529556638,5.54695840126344,0.0333217529556638,5.54695840126344
0.0333321732575137,5.54050026277981,0.0333321732575137,5.54050026277981
0.0333425935593636,5.53402483198712,0.0333425935593636,5.53402483198712
0.0333530138612135,5.52753255621457,0.0333530138612135,5.52753255621457
0.0333634341630634,5.52102388356982,0.0333634341630634,5.52102388356982
0.0333738544649133,5.51449926293862,0.0333738544649133,5.51449926293862
0.0333842747667632,5.50795914398437,0.0333842747667632,5.50795914398437
0.0333946950686131,5.50140397714757,0.0333946950686131,5.50140397714757
0.033405115370463,5.49483421364526,0.033405115370463,5.49483421364526
0.0334155356723129,5.48825030547041,0.0334155356723129,5.48825030547041
0.0334259559741628,5.48165270539121,0.0334259559741628,5.48165270539121
0.0334363762760127,5.47504186695036,0.0334363762760127,5.47504186695036
0.0334467965778625,5.46841824446424,0.0334467965778625,5.46841824446424
0.0334572168797124,5.46178229302206,0.0334572168797124,5.46178229302206
0.0334676371815623,5.45513446848495,0.0334676371815623,5.45513446848495
0.0334780574834122,5.44847522748498,0.0334780574834122,5.44847522748498
0.0334884777852621,5.44180502742413,0.0334884777852621,5.44180502742413
0.033498898087112,5.43512432647318,0.033498898087112,5.43512432647318
0.0335093183889619,5.42843358357056,0.0335093183889619,5.42843358357056
0.0335197386908118,5.42173325842117,0.0335197386908118,5.42173325842117
0.0335301589926617,5.41502381149504,0.0335301589926617,5.41502381149504
0.0335405792945116,5.40830570402608,0.0335405792945116,5.40830570402608
0.0335509995963615,5.40157939801059,0.0335509995963615,5.40157939801059
0.0335614198982114,5.3948453562059,0.0335614198982114,5.3948453562059
0.0335718402000613,5.38810404212877,0.0335718402000613,5.38810404212877
0.0335822605019111,5.38135592005387,0.0335822605019111,5.38135592005387
0.033592680803761,5.37460145501211,0.033592680803761,5.37460145501211
0.0336031011056109,5.36784111278894,0.0336031011056109,5.36784111278894
0.0336135214074608,5.3610753599226,0.0336135214074608,5.3610753599226
0.0336239417093107,5.35430466370229,0.0336239417093107,5.35430466370229
0.0336343620111606,5.34752949216627,0.0336343620111606,5.34752949216627
0.0336447823130105,5.3407503140999,0.0336447823130105,5.3407503140999
0.0336552026148604,5.33396759903367,0.0336552026148604,5.33396759903367
0.0336656229167103,5.32718181724104,0.0336656229167103,5.32718181724104
0.0336760432185602,5.32039343973641,0.0336760432185602,5.32039343973641
0.0336864635204101,5.31360293827278,0.0336864635204101,5.31360293827278
0.03369688382226,5.30681078533961,0.03369688382226,5.30681078533961
0.0337073041241098,5.30001745416039,0.0337073041241098,5.30001745416039
0.0337177244259597,5.29322341869027,0.0337177244259597,5.29322341869027
0.0337281447278096,5.28642915361361,0.0337281447278096,5.28642915361361
0.0337385650296595,5.27963513434145,0.0337385650296595,5.27963513434145
0.0337489853315094,5.27284183700888,0.0337489853315094,5.27284183700888
0.0337594056333593,5.26604973847242,0.0337594056333593,5.26604973847242
0.0337698259352092,5.25925931630726,0.0337698259352092,5.25925931630726
0.0337802462370591,5.2524661849121,0.0337802462370591,5.2524661849121
0.033790666538909,5.24561352612423,0.033790666538909,5.24561352612423
0.0338010868407589,5.23868532129964,0.0338010868407589,5.23868532129964
0.0338115071426088,5.23168322037864,0.0338115071426088,5.23168322037864
0.0338219274444587,5.22460887499925,0.0338219274444587,5.22460887499925
0.0338323477463085,5.21746393844659,0.0338323477463085,5.21746393844659
0.0338427680481584,5.21025006560318,0.0338427680481584,5.21025006560318
0.0338531883500083,5.20296891290045,0.0338531883500083,5.20296891290045
0.0338636086518582,5.19562213827115,0.0338636086518582,5.19562213827115
0.0338740289537081,5.18821140110293,0.0338740289537081,5.18821140110293
0.033884449255558,5.18073836219293,0.033884449255558,5.18073836219293
0.0338948695574079,5.17320468370347,0.0338948695574079,5.17320468370347
0.0339052898592578,5.16561202911881,0.0339052898592578,5.16561202911881
0.0339157101611077,5.15796206320299,0.0339157101611077,5.15796206320299
0.0339261304629576,5.15025645195877,0.0339261304629576,5.15025645195877
0.0339365507648075,5.14249686258766,0.0339365507648075,5.14249686258766
0.0339469710666574,5.13468496345099,0.0339469710666574,5.13468496345099
0.0339573913685072,5.12682242403224,0.0339573913685072,5.12682242403224
0.0339678116703571,5.11891091490024,0.0339678116703571,5.11891091490024
0.033978231972207,5.11095210767373,0.033978231972207,5.11095210767373
0.0339886522740569,5.10294767498684,0.0339886522740569,5.10294767498684
0.0339990725759068,5.09489929045581,0.0339990725759068,5.09489929045581
0.0340094928777567,5.08680862864676,0.0340094928777567,5.08680862864676
0.0340199131796066,5.07867736504467,0.0340199131796066,5.07867736504467
0.0340303334814565,5.07050717602338,0.0340303334814565,5.07050717602338
0.0340407537833064,5.06229973881682,0.0340407537833064,5.06229973881682
0.0340511740851563,5.0540567314914,0.0340511740851563,5.0540567314914
0.0340615943870062,5.04577983291937,0.0340615943870062,5.04577983291937
0.0340720146888561,5.03747072275356,0.0340720146888561,5.03747072275356
0.0340824349907059,5.02913108140312,0.0340824349907059,5.02913108140312
0.0340928552925558,5.02076259001045,0.0340928552925558,5.02076259001045
0.0341032755944057,5.01236693042928,0.0341032755944057,5.01236693042928
0.0341136958962556,5.00394578520396,0.0341136958962556,5.00394578520396
0.0341241161981055,4.99550083754985,0.0341241161981055,4.99550083754985
0.0341345364999554,4.98703377133493,0.0341345364999554,4.98703377133493
0.0341449568018053,4.97854627106251,0.0341449568018053,4.97854627106251
0.0341553771036552,4.97004002185521,0.0341553771036552,4.97004002185521
0.0341657974055051,4.96151670944006,0.0341657974055051,4.96151670944006
0.034176217707355,4.95297802013475,0.034176217707355,4.95297802013475
0.0341866380092049,4.94442564083517,0.0341866380092049,4.94442564083517
0.0341970583110548,4.93586125900399,0.0341970583110548,4.93586125900399
0.0342074786129047,4.92728656266057,0.0342074786129047,4.92728656266057
0.0342178989147545,4.91870324037199,0.0342178989147545,4.91870324037199
0.0342283192166044,4.91011298124525,0.0342283192166044,4.91011298124525
0.0342387395184543,4.90151747492073,0.0342387395184543,4.90151747492073
0.0342491598203042,4.89291841156686,0.0342491598203042,4.89291841156686
0.0342595801221541,4.88431748187588,0.0342595801221541,4.88431748187588
0.034270000424004,4.87571637706096,0.034270000424004,4.87571637706096
0.0342804207258539,4.86711678885444,0.0342804207258539,4.86711678885444
0.0342908410277038,4.85852040950724,0.0342908410277038,4.85852040950724
0.0343012613295537,4.84992893178964,0.0343012613295537,4.84992893178964
0.0343116816314036,4.8413440489931,0.0343116816314036,4.8413440489931
0.0343221019332535,4.83276745493345,0.0343221019332535,4.83276745493345
0.0343325222351034,4.82420084395519,0.0343325222351034,4.82420084395519
0.0343429425369532,4.81564591093709,0.0343429425369532,4.81564591093709
0.0343533628388031,4.80710435129897,0.0343533628388031,4.80710435129897
0.034363783140653,4.79857786100979,0.034363783140653,4.79857786100979
0.0343742034425029,4.79006813659686,0.0343742034425029,4.79006813659686
0.0343846237443528,4.78157687515641,0.0343846237443528,4.78157687515641
0.0343950440462027,4.77310577436529,0.0343950440462027,4.77310577436529
0.0344054643480526,4.76465653249403,0.0344054643480526,4.76465653249403
0.0344158846499025,4.75623084842102,0.0344158846499025,4.75623084842102
0.0344263049517524,4.74783042164808,0.0344263049517524,4.74783042164808
0.0344367252536023,4.73945695231718,0.0344367252536023,4.73945695231718
0.0344471455554522,4.73111214122841,0.0344471455554522,4.73111214122841
0.0344575658573021,4.72279768985932,0.0344575658573021,4.72279768985932
0.034467986159152,4.71451530038542,0.034467986159152,4.71451530038542
0.0344784064610018,4.70626667570201,0.0344784064610018,4.70626667570201
0.0344888267628517,4.69805351944721,0.0344888267628517,4.69805351944721
0.0344992470647016,4.68987753602634,0.0344992470647016,4.68987753602634
0.0345096673665515,4.68174043063758,0.0345096673665515,4.68174043063758
0.0345200876684014,4.67364390929879,0.0345200876684014,4.67364390929879
0.0345305079702513,4.66558967887581,0.0345305079702513,4.66558967887581
0.0345409282721012,4.65757944711189,0.0345409282721012,4.65757944711189
0.0345513485739511,4.64961492265846,0.0345513485739511,4.64961492265846
0.034561768875801,4.64169781510725,0.034561768875801,4.64169781510725
0.0345721891776509,4.63382983502366,0.0345721891776509,4.63382983502366
0.0345826094795008,4.62601269398141,0.0345826094795008,4.62601269398141
0.0345930297813507,4.61824810459861,0.0345930297813507,4.61824810459861
0.0346034500832006,4.61053778057498,0.0346034500832006,4.61053778057498
0.0346138703850504,4.60288343673059,0.0346138703850504,4.60288343673059
0.0346242906869003,4.59528678904575,0.0346242906869003,4.59528678904575
0.0346347109887502,4.58774955470231,0.0346347109887502,4.58774955470231
0.0346451312906001,4.58027345212631,0.0346451312906001,4.58027345212631
0.03465555159245,4.57286020103191,0.03465555159245,4.57286020103191
0.0346659718942999,4.56551152246675,0.0346659718942999,4.56551152246675
0.0346763921961498,4.55822913885856,0.0346763921961498,4.55822913885856
0.0346868124979997,4.55101477406321,0.0346868124979997,4.55101477406321
0.0346972327998496,4.5438701534141,0.0346972327998496,4.5438701534141
0.0347076531016995,4.53679700377286,0.0347076531016995,4.53679700377286
0.0347180734035494,4.52979705358155,0.0347180734035494,4.52979705358155
0.0347284937053993,4.5228720329161,0.0347284937053993,4.5228720329161
0.0347389140072491,4.51602367354124,0.0347389140072491,4.51602367354124
0.034749334309099,4.50925370896676,0.034749334309099,4.50925370896676
0.0347597546109489,4.50256387450524,0.0347597546109489,4.50256387450524
0.0347701749127988,4.4959559073311,0.0347701749127988,4.4959559073311
0.0347805952146487,4.48943154654114,0.0347805952146487,4.48943154654114
0.0347910155164986,4.48299253321646,0.0347910155164986,4.48299253321646
0.0348014358183485,4.47664061048584,0.0348014358183485,4.47664061048584
0.0348118561201984,4.47037752359054,0.0348118561201984,4.47037752359054
0.0348222764220483,4.46420501995051,0.0348222764220483,4.46420501995051
0.0348326967238982,4.45812484923216,0.0348326967238982,4.45812484923216
0.0348431170257481,4.45213876341749,0.0348431170257481,4.45213876341749
0.034853537327598,4.4462485168747,0.034853537327598,4.4462485168747
0.0348639576294478,4.44042049268665,0.0348639576294478,4.44042049268665
0.0348743779312977,4.43459246311416,0.0348743779312977,4.43459246311416
0.0348847982331476,4.42876340280073,0.0348847982331476,4.42876340280073
0.0348952185349975,4.42293352562058,0.0348952185349975,4.42293352562058
0.0349056388368474,4.41710304585933,0.0349056388368474,4.41710304585933
0.0349160591386973,4.41127217821681,0.0349160591386973,4.41127217821681
0.0349264794405472,4.40544113780998,0.0349264794405472,4.40544113780998
0.0349368997423971,4.39961014017572,0.0349368997423971,4.39961014017572
0.034947320044247,4.39377940127368,0.034947320044247,4.39377940127368
0.0349577403460969,4.38794913748911,0.0349577403460969,4.38794913748911
0.0349681606479468,4.3821195656356,0.0349681606479468,4.3821195656356
0.0349785809497967,4.37629090295793,0.0349785809497967,4.37629090295793
0.0349890012516465,4.37046336713482,0.0349890012516465,4.37046336713482
0.0349994215534964,4.36463717628166,0.0349994215534964,4.36463717628166
0.0350098418553463,4.35881254895327,0.0350098418553463,4.35881254895327
0.0350202621571962,4.35298970414661,0.0350202621571962,4.35298970414661
0.0350306824590461,4.34716886130352,0.0350306824590461,4.34716886130352
0.035041102760896,4.34135024031336,0.035041102760896,4.34135024031336
0.0350515230627459,4.33553406151576,0.0350515230627459,4.33553406151576
0.0350619433645958,4.32972054570322,0.0350619433645958,4.32972054570322
0.0350723636664457,4.32390991412378,0.0350723636664457,4.32390991412378
0.0350827839682956,4.31810238848368,0.0350827839682956,4.31810238848368
0.0350932042701455,4.31229819094993,0.0350932042701455,4.31229819094993
0.0351036245719954,4.30649754415295,0.0351036245719954,4.30649754415295
0.0351140448738453,4.30070067118912,0.0351140448738453,4.30070067118912
0.0351244651756951,4.29490779562341,0.0351244651756951,4.29490779562341
0.035134885477545,4.28911914149186,0.035134885477545,4.28911914149186
0.0351453057793949,4.28333493330417,0.0351453057793949,4.28333493330417
0.0351557260812448,4.2775553960462,0.0351557260812448,4.2775553960462
0.0351661463830947,4.27178075518248,0.0351661463830947,4.27178075518248
0.0351765666849446,4.26601123665872,0.0351765666849446,4.26601123665872
0.0351869869867945,4.26024706690425,0.0351869869867945,4.26024706690425
0.0351974072886444,4.25448847283449,0.0351974072886444,4.25448847283449
0.0352078275904943,4.24873568185341,0.0352078275904943,4.24873568185341
0.0352182478923442,4.24298892185593,0.0352182478923442,4.24298892185593
0.0352286681941941,4.23724842123032,0.0352286681941941,4.23724842123032
0.035239088496044,4.23151440886064,0.035239088496044,4.23151440886064
0.0352495087978938,4.22578711412904,0.0352495087978938,4.22578711412904
0.0352599290997437,4.22006676691819,0.0352599290997437,4.22006676691819
0.0352703494015936,4.21435359761354,0.0352703494015936,4.21435359761354
0.0352807697034435,4.20864783710574,0.0352807697034435,4.20864783710574
0.0352911900052934,4.20294971679285,0.0352911900052934,4.20294971679285
0.0353016103071433,4.19725946858269,0.0353016103071433,4.19725946858269
0.0353120306089932,4.19157732489507,0.0353120306089932,4.19157732489507
0.0353224509108431,4.18590351866405,0.0353224509108431,4.18590351866405
0.035332871212693,4.18023828334022,0.035332871212693,4.18023828334022
0.0353432915145429,4.17458185289285,0.0353432915145429,4.17458185289285
0.0353537118163928,4.16893446181211,0.0353537118163928,4.16893446181211
0.0353641321182427,4.16329634511127,0.0353641321182427,4.16329634511127
0.0353745524200925,4.15766773832884,0.0353745524200925,4.15766773832884
0.0353849727219424,4.15204887753071,0.0353849727219424,4.15204887753071
0.0353953930237923,4.14643999931229,0.0353953930237923,4.14643999931229
0.0354058133256422,4.1408413408006,0.0354058133256422,4.1408413408006
0.0354162336274921,4.13525313965638,0.0354162336274921,4.13525313965638
0.035426653929342,4.12967563407612,0.035426653929342,4.12967563407612
0.0354370742311919,4.12410906279413,0.0354370742311919,4.12410906279413
0.0354474945330418,4.11855366508459,0.0354474945330418,4.11855366508459
0.0354579148348917,4.11300968076349,0.0354579148348917,4.11300968076349
0.0354683351367416,4.10747735019073,0.0354683351367416,4.10747735019073
0.0354787554385915,4.10195691427197,0.0354787554385915,4.10195691427197
0.0354891757404414,4.09644861446066,0.0354891757404414,4.09644861446066
0.0354995960422913,4.09095269275995,0.0354995960422913,4.09095269275995
0.0355100163441411,4.08546939172459,0.0355100163441411,4.08546939172459
0.035520436645991,4.07999895446283,0.035520436645991,4.07999895446283
0.0355308569478409,4.0745416246383,0.0355308569478409,4.0745416246383
0.0355412772496908,4.06909764647181,0.0355412772496908,4.06909764647181
0.0355516975515407,4.06366726474326,0.0355516975515407,4.06366726474326
0.0355621178533906,4.05825072479336,0.0355621178533906,4.05825072479336
0.0355725381552405,4.05284827252548,0.0355725381552405,4.05284827252548
0.0355829584570904,4.04746015440741,0.0355829584570904,4.04746015440741
0.0355933787589403,4.04208661747304,0.0355933787589403,4.04208661747304
0.0356037990607902,4.03672790932416,0.0356037990607902,4.03672790932416
0.0356142193626401,4.03138427813214,0.0356142193626401,4.03138427813214
0.03562463966449,4.02605597263958,0.03562463966449,4.02605597263958
0.0356350599663399,4.02074324216198,0.0356350599663399,4.02074324216198
0.0356454802681897,4.01544633658941,0.0356454802681897,4.01544633658941
0.0356559005700396,4.01016550638807,0.0356559005700396,4.01016550638807
0.0356663208718895,4.00490100260189,0.0356663208718895,4.00490100260189
0.0356767411737394,3.99965307685416,0.0356767411737394,3.99965307685416
0.0356871614755893,3.99442198134898,0.0356871614755893,3.99442198134898
0.0356975817774392,3.98920796887284,0.0356975817774392,3.98920796887284
0.0357080020792891,3.98401129279613,0.0357080020792891,3.98401129279613
0.035718422381139,3.97883220707455,0.035718422381139,3.97883220707455
0.0357288426829889,3.97367096625063,0.0357288426829889,3.97367096625063
0.0357392629848388,3.96852782545513,0.0357392629848388,3.96852782545513
0.0357496832866887,3.96340304040843,0.0357496832866887,3.96340304040843
0.0357601035885386,3.95829686742195,0.0357601035885386,3.95829686742195
0.0357705238903884,3.95320956339946,0.0357705238903884,3.95320956339946
0.0357809441922383,3.94814138583843,0.0357809441922383,3.94814138583843
0.0357913644940882,3.94309259283138,0.0357913644940882,3.94309259283138
0.0358017847959381,3.93806344306706,0.0358017847959381,3.93806344306706
0.035812205097788,3.93305419583183,0.035812205097788,3.93305419583183
0.0358226253996379,3.92806511101079,0.0358226253996379,3.92806511101079
0.0358330457014878,3.92309644908904,0.0358330457014878,3.92309644908904
0.0358434660033377,3.91814847115287,0.0358434660033377,3.91814847115287
0.0358538863051876,3.91322143889087,0.0358538863051876,3.91322143889087
0.0358643066070375,3.90831561459511,0.0358643066070375,3.90831561459511
0.0358747269088874,3.90343126116219,0.0358747269088874,3.90343126116219
0.0358851472107373,3.89856864209437,0.0358851472107373,3.89856864209437
0.0358955675125871,3.89372802150058,0.0358955675125871,3.89372802150058
0.035905987814437,3.8889096640975,0.035905987814437,3.8889096640975
0.0359164081162869,3.88411383521046,0.0359164081162869,3.88411383521046
0.0359268284181368,3.87934080077453,0.0359268284181368,3.87934080077453
0.0359372487199867,3.87459082733536,0.0359372487199867,3.87459082733536
0.0359476690218366,3.86986418205015,0.0359476690218366,3.86986418205015
0.0359580893236865,3.86516113268854,0.0359580893236865,3.86516113268854
0.0359685096255364,3.86048194763344,0.0359685096255364,3.86048194763344
0.0359789299273863,3.85582689588189,0.0359789299273863,3.85582689588189
0.0359893502292362,3.85119624704584,0.0359893502292362,3.85119624704584
0.0359997705310861,3.84659027135294,0.0359997705310861,3.84659027135294
0.036010190832936,3.84200923964729,0.036010190832936,3.84200923964729
0.0360206111347859,3.83745342339014,0.0360206111347859,3.83745342339014
0.0360310314366357,3.83292309466059,0.0360310314366357,3.83292309466059
0.0360414517384856,3.82841852615624,0.0360414517384856,3.82841852615624
0.0360518720403355,3.82393999119385,0.0360518720403355,3.82393999119385
0.0360622923421854,3.8194877637099,0.0360622923421854,3.8194877637099
0.0360727126440353,3.81506211826116,0.0360727126440353,3.81506211826116
0.0360831329458852,3.81066333002525,0.0360831329458852,3.81066333002525
0.0360935532477351,3.80629167480117,0.0360935532477351,3.80629167480117
0.036103973549585,3.80194742900972,0.036103973549585,3.80194742900972
0.0361143938514349,3.79763086969398,0.0361143938514349,3.79763086969398
0.0361248141532848,3.79334227451972,0.0361248141532848,3.79334227451972
0.0361352344551347,3.7890819217758,0.0361352344551347,3.7890819217758
0.0361456547569846,3.7848500903745,0.0361456547569846,3.7848500903745
0.0361560750588344,3.78064705985186,0.0361560750588344,3.78064705985186
0.0361664953606843,3.77647311036794,0.0361664953606843,3.77647311036794
0.0361769156625342,3.77232852270711,0.0361769156625342,3.77232852270711
0.0361873359643841,3.76821357827825,0.0361873359643841,3.76821357827825
0.036197756266234,3.76412855911497,0.036197756266234,3.76412855911497
0.0362081765680839,3.76007374787571,0.0362081765680839,3.76007374787571
0.0362185968699338,3.75604942784396,0.0362185968699338,3.75604942784396
0.0362290171717837,3.75205588292824,0.0362290171717837,3.75205588292824
0.0362394374736336,3.74809339766225,0.0362394374736336,3.74809339766225
0.0362498577754835,3.74416225720484,0.0362498577754835,3.74416225720484
0.0362602780773334,3.74026274734001,0.0362602780773334,3.74026274734001
0.0362706983791833,3.73639515447691,0.0362706983791833,3.73639515447691
0.0362811186810331,3.73255976564966,0.0362811186810331,3.73255976564966
0.036291538982883,3.72875686851737,0.036291538982883,3.72875686851737
0.0363019592847329,3.72498675136385,0.0363019592847329,3.72498675136385
0.0363123795865828,3.72124970309754,0.0363123795865828,3.72124970309754
0.0363227998884327,3.71754601325123,0.0363227998884327,3.71754601325123
0.0363332201902826,3.71387597198182,0.0363332201902826,3.71387597198182
0.0363436404921325,3.71023987007,0.0363436404921325,3.71023987007
0.0363540607939824,3.70663799891999,0.0363540607939824,3.70663799891999
0.0363644810958323,3.70307065055908,0.0363644810958323,3.70307065055908
0.0363749013976822,3.69953811763732,0.0363749013976822,3.69953811763732
0.0363853216995321,3.696040693427,0.0363853216995321,3.696040693427
0.036395742001382,3.69257867182224,0.036395742001382,3.69257867182224
0.0364061623032319,3.68915234733843,0.0364061623032319,3.68915234733843
0.0364165826050817,3.6857620151117,0.0364165826050817,3.6857620151117
0.0364270029069316,3.68240797089831,0.0364270029069316,3.68240797089831
0.0364374232087815,3.67909051107405,0.0364374232087815,3.67909051107405
0.0364478435106314,3.67580993263353,0.0364478435106314,3.67580993263353
0.0364582638124813,3.67256653318953,0.0364582638124813,3.67256653318953
0.0364686841143312,3.66936061097219,0.0364686841143312,3.66936061097219
0.0364791044161811,3.66619246482828,0.0364791044161811,3.66619246482828
0.036489524718031,3.66306239422034,0.036489524718031,3.66306239422034
0.0364999450198809,3.65997069922582,0.0364999450198809,3.65997069922582
0.0365103653217308,3.65691768053621,0.0365103653217308,3.65691768053621
0.0365207856235807,3.65390363945602,0.0365207856235807,3.65390363945602
0.0365312059254306,3.65092887790187,0.0365312059254306,3.65092887790187
0.0365416262272804,3.64799369840143,0.0365416262272804,3.64799369840143
0.0365520465291303,3.64509840409234,0.0365520465291303,3.64509840409234
0.0365624668309802,3.64224329872111,0.0365624668309802,3.64224329872111
0.0365728871328301,3.63942868664198,0.0365728871328301,3.63942868664198
0.03658330743468,3.6366548728157,0.03658330743468,3.6366548728157
0.0365937277365299,3.63392216280832,0.0365937277365299,3.63392216280832
0.0366041480383798,3.6312308627899,0.0366041480383798,3.6312308627899
0.0366145683402297,3.62858127953318,0.0366145683402297,3.62858127953318
0.0366249886420796,3.62597372041221,0.0366249886420796,3.62597372041221
0.0366354089439295,3.62340849340098,0.0366354089439295,3.62340849340098
0.0366458292457794,3.62088590707192,0.0366458292457794,3.62088590707192
0.0366562495476293,3.61840627059441,0.0366562495476293,3.61840627059441
0.0366666698494792,3.61596989373329,0.0366666698494792,3.61596989373329
0.036677090151329,3.61357708684722,0.036677090151329,3.61357708684722
0.0366875104531789,3.61122816088705,0.0366875104531789,3.61122816088705
0.0366979307550288,3.60892342739419,0.0366979307550288,3.60892342739419
0.0367083510568787,3.60666319849885,0.0367083510568787,3.60666319849885
0.0367187713587286,3.6044477869183,0.0367187713587286,3.6044477869183
0.0367291916605785,3.60227750595502,0.0367291916605785,3.60227750595502
0.0367396119624284,3.60015266949489,0.0367396119624284,3.60015266949489
0.0367500322642783,3.59807359200526,0.0367500322642783,3.59807359200526
0.0367604525661282,3.59604058853301,0.0367604525661282,3.59604058853301
0.0367708728679781,3.59405397470252,0.0367708728679781,3.59405397470252
0.036781293169828,3.59211406671369,0.036781293169828,3.59211406671369
0.0367917134716779,3.59022118133978,0.0367917134716779,3.59022118133978
0.0368021337735277,3.5883756359253,0.0368021337735277,3.5883756359253
0.0368125540753776,3.58657774838384,0.0368125540753776,3.58657774838384
0.0368229743772275,3.5848278371958,0.0368229743772275,3.5848278371958
0.0368333946790774,3.58312622140612,0.0368333946790774,3.58312622140612
0.0368438149809273,3.58147322062195,0.0368438149809273,3.58147322062195
0.0368542352827772,3.57986915501027,0.0368542352827772,3.57986915501027
0.0368646555846271,3.57831434529544,0.0368646555846271,3.57831434529544
0.036875075886477,3.57680911275674,0.036875075886477,3.57680911275674
0.0368854961883269,3.57535377922582,0.0368854961883269,3.57535377922582
0.0368959164901768,3.57394866708413,0.0368959164901768,3.57394866708413
0.0369063367920267,3.57259409926028,0.0369063367920267,3.57259409926028
0.0369167570938766,3.57129039922736,0.0369167570938766,3.57129039922736
0.0369271773957265,3.57003789100023,0.0369271773957265,3.57003789100023
0.0369375976975763,3.56883689913267,0.0369375976975763,3.56883689913267
0.0369480179994262,3.56768774871462,0.0369480179994262,3.56768774871462
0.0369584383012761,3.56659076536924,0.0369584383012761,3.56659076536924
0.036968858603126,3.56554627525,0.036968858603126,3.56554627525
0.0369792789049759,3.56455534838625,0.0369792789049759,3.56455534838625
0.0369896992068258,3.56359820706987,0.0369896992068258,3.56359820706987
0.0370001195086757,3.56264718725012,0.0370001195086757,3.56264718725012
0.0370105398105256,3.56170219830916,0.0370105398105256,3.56170219830916
0.0370209601123755,3.56076323325115,0.0370209601123755,3.56076323325115
0.0370313804142254,3.55983028509901,0.0370313804142254,3.55983028509901
0.0370418007160753,3.55890334689426,0.0370418007160753,3.55890334689426
0.0370522210179252,3.55798241169692,0.0370522210179252,3.55798241169692
0.037062641319775,3.55706747258539,0.037062641319775,3.55706747258539
0.0370730616216249,3.55615852265632,0.0370730616216249,3.55615852265632
0.0370834819234748,3.55525555502451,0.0370834819234748,3.55525555502451
0.0370939022253247,3.55435856282275,0.0370939022253247,3.55435856282275
0.0371043225271746,3.55346753920177,0.0371043225271746,3.55346753920177
0.0371147428290245,3.55258247733004,0.0371147428290245,3.55258247733004
0.0371251631308744,3.55170337039373,0.0371251631308744,3.55170337039373
0.0371355834327243,3.55083021159653,0.0371355834327243,3.55083021159653
0.0371460037345742,3.54996299415956,0.0371460037345742,3.54996299415956
0.0371564240364241,3.54910171132124,0.0371564240364241,3.54910171132124
0.037166844338274,3.54824635633721,0.037166844338274,3.54824635633721
0.0371772646401239,3.54739692248014,0.0371772646401239,3.54739692248014
0.0371876849419737,3.54655340303967,0.0371876849419737,3.54655340303967
0.0371981052438236,3.54571579132228,0.0371981052438236,3.54571579132228
0.0372085255456735,3.54488408065116,0.0372085255456735,3.54488408065116
0.0372189458475234,3.54405826436611,0.0372189458475234,3.54405826436611
0.0372293661493733,3.54323833582339,0.0372293661493733,3.54323833582339
0.0372397864512232,3.54242428839564,0.0372397864512232,3.54242428839564
0.0372502067530731,3.54161611547175,0.0372502067530731,3.54161611547175
0.037260627054923,3.54081381045672,0.037260627054923,3.54081381045672
0.0372710473567729,3.54001736677159,0.0372710473567729,3.54001736677159
0.0372814676586228,3.53922677785326,0.0372814676586228,3.53922677785326
0.0372918879604727,3.53844203715444,0.0372918879604727,3.53844203715444
0.0373023082623226,3.53766313814348,0.0373023082623226,3.53766313814348
0.0373127285641724,3.53689007430429,0.0373127285641724,3.53689007430429
0.0373231488660223,3.53612283913619,0.0373231488660223,3.53612283913619
0.0373335691678722,3.53536142615381,0.0373335691678722,3.53536142615381
0.0373439894697221,3.53460582888699,0.0373439894697221,3.53460582888699
0.037354409771572,3.53385604088063,0.037354409771572,3.53385604088063
0.0373648300734219,3.53311205569461,0.0373648300734219,3.53311205569461
0.0373752503752718,3.53237386690362,0.0373752503752718,3.53237386690362
0.0373856706771217,3.5316414680971,0.0373856706771217,3.5316414680971
0.0373960909789716,3.5309148528791,0.0373960909789716,3.5309148528791
0.0374065112808215,3.53019401486816,0.0374065112808215,3.53019401486816
0.0374169315826714,3.5294789476972,0.0374169315826714,3.5294789476972
0.0374273518845213,3.52876964501339,0.0374273518845213,3.52876964501339
0.0374377721863712,3.52806610047805,0.0374377721863712,3.52806610047805
0.037448192488221,3.52736830776655,0.037448192488221,3.52736830776655
0.0374586127900709,3.52667626056813,0.0374586127900709,3.52667626056813
0.0374690330919208,3.52598995258587,0.0374690330919208,3.52598995258587
0.0374794533937707,3.5253093775365,0.0374794533937707,3.5253093775365
0.0374898736956206,3.52463452915033,0.0374898736956206,3.52463452915033
0.0375002939974705,3.5239654011711,0.0375002939974705,3.5239654011711
0.0375107142993204,3.52330198735592,0.0375107142993204,3.52330198735592
0.0375211346011703,3.52264428147506,0.0375211346011703,3.52264428147506
0.0375315549030202,3.52199227731195,0.0375315549030202,3.52199227731195
0.0375419752048701,3.52134596866295,0.0375419752048701,3.52134596866295
0.03755239550672,3.52070534933734,0.03755239550672,3.52070534933734
0.0375628158085699,3.5200704131571,0.0375628158085699,3.5200704131571
0.0375732361104198,3.5194411539569,0.0375732361104198,3.5194411539569
0.0375836564122696,3.51881756558388,0.0375836564122696,3.51881756558388
0.0375940767141195,3.51819964189762,0.0375940767141195,3.51819964189762
0.0376044970159694,3.51758737676999,0.0376044970159694,3.51758737676999
0.0376149173178193,3.516980764085,0.0376149173178193,3.516980764085
0.0376253376196692,3.51637979773875,0.0376253376196692,3.51637979773875
0.0376357579215191,3.51578447163927,0.0376357579215191,3.51578447163927
0.037646178223369,3.51519477970642,0.037646178223369,3.51519477970642
0.0376565985252189,3.51461071587177,0.0376565985252189,3.51461071587177
0.0376670188270688,3.51403227407847,0.0376670188270688,3.51403227407847
0.0376774391289187,3.51345944828117,0.0376774391289187,3.51345944828117
0.0376878594307686,3.51289223244588,0.0376878594307686,3.51289223244588
0.0376982797326185,3.51233062054983,0.0376982797326185,3.51233062054983
0.0377087000344683,3.51177460658142,0.0377087000344683,3.51177460658142
0.0377191203363182,3.51122418454004,0.0377191203363182,3.51122418454004
0.0377295406381681,3.51067934843599,0.0377295406381681,3.51067934843599
0.037739960940018,3.51014009229034,0.037739960940018,3.51014009229034
0.0377503812418679,3.50960641013485,0.0377503812418679,3.50960641013485
0.0377608015437178,3.50907829601181,0.0377608015437178,3.50907829601181
0.0377712218455677,3.50855574397396,0.0377712218455677,3.50855574397396
0.0377816421474176,3.50803874808436,0.0377816421474176,3.50803874808436
0.0377920624492675,3.50752730241626,0.0377920624492675,3.50752730241626
0.0378024827511174,3.50702140105301,0.0378024827511174,3.50702140105301
0.0378129030529673,3.50652103808794,0.0378129030529673,3.50652103808794
0.0378233233548172,3.50602620762421,0.0378233233548172,3.50602620762421
0.0378337436566671,3.50553690377474,0.0378337436566671,3.50553690377474
0.0378441639585169,3.50505312066207,0.0378441639585169,3.50505312066207
0.0378545842603668,3.50457485241824,0.0378545842603668,3.50457485241824
0.0378650045622167,3.5041020931847,0.0378650045622167,3.5041020931847
0.0378754248640666,3.50363483711215,0.0378754248640666,3.50363483711215
0.0378858451659165,3.50317307836046,0.0378858451659165,3.50317307836046
0.0378962654677664,3.50271681109855,0.0378962654677664,3.50271681109855
0.0379066857696163,3.50226602950424,0.0379066857696163,3.50226602950424
0.0379171060714662,3.5018207277642,0.0379171060714662,3.5018207277642
0.0379275263733161,3.50138090007375,0.0379275263733161,3.50138090007375
0.037937946675166,3.50094654063682,0.037937946675166,3.50094654063682
0.0379483669770159,3.50051764366578,0.0379483669770159,3.50051764366578
0.0379587872788658,3.50009420338134,0.0379587872788658,3.50009420338134
0.0379692075807156,3.49967621401245,0.0379692075807156,3.49967621401245
0.0379796278825655,3.49926366979617,0.0379796278825655,3.49926366979617
0.0379900481844154,3.49885656497752,0.0379900481844154,3.49885656497752
0.0380004684862653,3.49845489380945,0.0380004684862653,3.49845489380945
0.0380108887881152,3.49805865055262,0.0380108887881152,3.49805865055262
0.0380213090899651,3.49766782947535,0.0380213090899651,3.49766782947535
0.038031729391815,3.49728242485348,0.038031729391815,3.49728242485348
0.0380421496936649,3.49690243097027,0.0380421496936649,3.49690243097027
0.0380525699955148,3.49652784211625,0.0380525699955148,3.49652784211625
0.0380629902973647,3.49615865258913,0.0380629902973647,3.49615865258913
0.0380734105992146,3.49579485669368,0.0380734105992146,3.49579485669368
0.0380838309010645,3.49543644874159,0.0380838309010645,3.49543644874159
0.0380942512029143,3.49508342305138,0.0380942512029143,3.49508342305138
0.0381046715047642,3.49473577394828,0.0381046715047642,3.49473577394828
0.0381150918066141,3.49439349576409,0.0381150918066141,3.49439349576409
0.038125512108464,3.49405658283708,0.038125512108464,3.49405658283708
0.0381359324103139,3.49372502951186,0.0381359324103139,3.49372502951186
0.0381463527121638,3.49339883013928,0.0381463527121638,3.49339883013928
0.0381567730140137,3.49307797907629,0.0381567730140137,3.49307797907629
0.0381671933158636,3.49276247068584,0.0381671933158636,3.49276247068584
0.0381776136177135,3.49245229933676,0.0381776136177135,3.49245229933676
0.0381880339195634,3.49214745940361,0.0381880339195634,3.49214745940361
0.0381984542214133,3.49184794526662,0.0381984542214133,3.49184794526662
0.0382088745232632,3.49155375131151,0.0382088745232632,3.49155375131151
0.038219294825113,3.49126487192942,0.038219294825113,3.49126487192942
0.0382297151269629,3.49098130151676,0.0382297151269629,3.49098130151676
0.0382401354288128,3.49070303447509,0.0382401354288128,3.49070303447509
0.0382505557306627,3.49043006521103,0.0382505557306627,3.49043006521103
0.0382609760325126,3.49016238813611,0.0382609760325126,3.49016238813611
0.0382713963343625,3.48989999766667,0.0382713963343625,3.48989999766667
0.0382818166362124,3.48964288822374,0.0382818166362124,3.48964288822374
0.0382922369380623,3.48939105423289,0.0382922369380623,3.48939105423289
0.0383026572399122,3.48914449012416,0.0383026572399122,3.48914449012416
0.0383130775417621,3.48890319033188,0.0383130775417621,3.48890319033188
0.038323497843612,3.48866714929462,0.038323497843612,3.48866714929462
0.0383339181454619,3.48843636145502,0.0383339181454619,3.48843636145502
0.0383443384473117,3.48821082125967,0.0383443384473117,3.48821082125967
0.0383547587491616,3.48799052315901,0.0383547587491616,3.48799052315901
0.0383651790510115,3.48777546160721,0.0383651790510115,3.48777546160721
0.0383755993528614,3.48756563106203,0.0383755993528614,3.48756563106203
0.0383860196547113,3.48736102598472,0.0383860196547113,3.48736102598472
0.0383964399565612,3.48716164083987,0.0383964399565612,3.48716164083987
0.0384068602584111,3.48696747009532,0.0384068602584111,3.48696747009532
0.038417280560261,3.48677850822204,0.038417280560261,3.48677850822204
0.0384277008621109,3.48659474969397,0.0384277008621109,3.48659474969397
0.0384381211639608,3.48641618898793,0.0384381211639608,3.48641618898793
0.0384485414658107,3.4862428205835,0.0384485414658107,3.4862428205835
0.0384589617676606,3.48607463896288,0.0384589617676606,3.48607463896288
0.0384693820695105,3.48591163861077,0.0384693820695105,3.48591163861077
0.0384798023713603,3.48575381401427,0.0384798023713603,3.48575381401427
0.0384902226732102,3.48560115966274,0.0384902226732102,3.48560115966274
0.0385006429750601,3.48545367004767,0.0385006429750601,3.48545367004767
0.03851106327691,3.48531133966257,0.03851106327691,3.48531133966257
0.0385214835787599,3.48517416300284,0.0385214835787599,3.48517416300284
0.0385319038806098,3.48504213456567,0.0385319038806098,3.48504213456567
0.0385423241824597,3.48491524884986,0.0385423241824597,3.48491524884986
0.0385527444843096,3.48479350035577,0.0385527444843096,3.48479350035577
0.0385631647861595,3.48467688358514,0.0385631647861595,3.48467688358514
0.0385735850880094,3.484565393041,0.0385735850880094,3.484565393041
0.0385840053898593,3.4844590232275,0.0385840053898593,3.4844590232275
0.0385944256917092,3.48435776864987,0.0385944256917092,3.48435776864987
0.0386048459935591,3.48426162381419,0.0386048459935591,3.48426162381419
0.0386152662954089,3.48417058322736,0.0386152662954089,3.48417058322736
0.0386256865972588,3.4840846413969,0.0386256865972588,3.4840846413969
0.0386361068991087,3.48400379283089,0.0386361068991087,3.48400379283089
0.0386465272009586,3.4839280320378,0.0386465272009586,3.4839280320378
0.0386569475028085,3.48385735352637,0.0386569475028085,3.48385735352637
0.0386673678046584,3.48379175180551,0.0386673678046584,3.48379175180551
0.0386777881065083,3.48373122138415,0.0386777881065083,3.48373122138415
0.0386882084083582,3.48367575677112,0.0386882084083582,3.48367575677112
0.0386986287102081,3.48362535247502,0.0386986287102081,3.48362535247502
0.038709049012058,3.48358000300412,0.038709049012058,3.48358000300412
0.0387194693139079,3.48353970286619,0.0387194693139079,3.48353970286619
0.0387298896157578,3.4835044465684,0.0387298896157578,3.4835044465684
0.0387403099176076,3.4834742286172,0.0387403099176076,3.4834742286172
0.0387507302194575,3.48344904351818,0.0387507302194575,3.48344904351818
0.0387611505213074,3.48342888577593,0.0387611505213074,3.48342888577593
0.0387715708231573,3.48341374989395,0.0387715708231573,3.48341374989395
0.0387819911250072,3.48340363037448,0.0387819911250072,3.48340363037448
0.0387924114268571,3.4833985217184,0.0387924114268571,3.4833985217184
0.038802831728707,3.48339841842509,0.038802831728707,3.48339841842509
0.0388132520305569,3.48340331499231,0.0388132520305569,3.48340331499231
0.0388236723324068,3.48341320591607,0.0388236723324068,3.48341320591607
0.0388340926342567,3.48342808569048,0.0388340926342567,3.48342808569048
0.0388445129361066,3.48344794880765,0.0388445129361066,3.48344794880765
0.0388549332379565,3.48347278975755,0.0388549332379565,3.48347278975755
0.0388653535398064,3.48350260302788,0.0388653535398064,3.48350260302788
0.0388757738416562,3.48353738310393,0.0388757738416562,3.48353738310393
0.0388861941435061,3.48357712446848,0.0388861941435061,3.48357712446848
0.038896614445356,3.48362182160163,0.038896614445356,3.48362182160163
0.0389070347472059,3.48367146898069,0.0389070347472059,3.48367146898069
0.0389174550490558,3.48372606108007,0.0389174550490558,3.48372606108007
0.0389278753509057,3.48378559237111,0.0389278753509057,3.48378559237111
0.0389382956527556,3.48385005732196,0.0389382956527556,3.48385005732196
0.0389487159546055,3.48391945039747,0.0389487159546055,3.48391945039747
0.0389591362564554,3.48399376605903,0.0389591362564554,3.48399376605903
0.0389695565583053,3.48407299876448,0.0389695565583053,3.48407299876448
0.0389799768601552,3.48415714296792,0.0389799768601552,3.48415714296792
0.0389903971620051,3.48424619311961,0.0389903971620051,3.48424619311961
0.0390008174638549,3.48434014366585,0.0390008174638549,3.48434014366585
0.0390112377657048,3.48443898904882,0.0390112377657048,3.48443898904882
0.0390216580675547,3.48454272370647,0.0390216580675547,3.48454272370647
0.0390320783694046,3.48465134207236,0.0390320783694046,3.48465134207236
0.0390424986712545,3.48476483857555,0.0390424986712545,3.48476483857555
0.0390529189731044,3.48488320764046,0.0390529189731044,3.48488320764046
0.0390633392749543,3.48500644368674,0.0390633392749543,3.48500644368674
0.0390737595768042,3.48513454112911,0.0390737595768042,3.48513454112911
0.0390841798786541,3.48526749437726,0.0390841798786541,3.48526749437726
0.039094600180504,3.4854052978357,0.039094600180504,3.4854052978357
0.0391050204823539,3.48554794590362,0.0391050204823539,3.48554794590362
0.0391154407842038,3.48569543297475,0.0391154407842038,3.48569543297475
0.0391258610860536,3.48584775343726,0.0391258610860536,3.48584775343726
0.0391362813879035,3.48600490167357,0.0391362813879035,3.48600490167357
0.0391467016897534,3.48616687206025,0.0391467016897534,3.48616687206025
0.0391571219916033,3.4863336589679,0.0391571219916033,3.4863336589679
0.0391675422934532,3.48650525676094,0.0391675422934532,3.48650525676094
0.0391779625953031,3.48668165979757,0.0391779625953031,3.48668165979757
0.039188382897153,3.48686286242954,0.039188382897153,3.48686286242954
0.0391988031990029,3.48704885900209,0.0391988031990029,3.48704885900209
0.0392092235008528,3.48723964385377,0.0392092235008528,3.48723964385377
0.0392196438027027,3.4874352113163,0.0392196438027027,3.4874352113163
0.0392300641045526,3.48763555571445,0.0392300641045526,3.48763555571445
0.0392404844064025,3.48784067136588,0.0392404844064025,3.48784067136588
0.0392509047082523,3.48805055258104,0.0392509047082523,3.48805055258104
0.0392613250101022,3.48826519366299,0.0392613250101022,3.48826519366299
0.0392717453119521,3.48848458890726,0.0392717453119521,3.48848458890726
0.039282165613802,3.48870873260175,0.039282165613802,3.48870873260175
0.0392925859156519,3.48893761902655,0.0392925859156519,3.48893761902655
0.0393030062175018,3.48917124245382,0.0393030062175018,3.48917124245382
0.0393134265193517,3.48940959714764,0.0393134265193517,3.48940959714764
0.0393238468212016,3.48965267736388,0.0393238468212016,3.48965267736388
0.0393342671230515,3.48990047735006,0.0393342671230515,3.48990047735006
0.0393446874249014,3.49015299134516,0.0393446874249014,3.49015299134516
0.0393551077267513,3.49041021357956,0.0393551077267513,3.49041021357956
0.0393655280286012,3.49067213827483,0.0393655280286012,3.49067213827483
0.0393759483304511,3.49093875964364,0.0393759483304511,3.49093875964364
0.0393863686323009,3.49121007188956,0.0393863686323009,3.49121007188956
0.0393967889341508,3.49148606920696,0.0393967889341508,3.49148606920696
0.0394072092360007,3.49176674578085,0.0394072092360007,3.49176674578085
0.0394176295378506,3.49205209578676,0.0394176295378506,3.49205209578676
0.0394280498397005,3.49234211339054,0.0394280498397005,3.49234211339054
0.0394384701415504,3.49263679274827,0.0394384701415504,3.49263679274827
0.0394488904434003,3.4929361280061,0.0394488904434003,3.4929361280061
0.0394593107452502,3.4932401133001,0.0394593107452502,3.4932401133001
0.0394697310471001,3.49354874275611,0.0394697310471001,3.49354874275611
0.03948015134895,3.49386201048961,0.03948015134895,3.49386201048961
0.0394905716507999,3.49417991060555,0.0394905716507999,3.49417991060555
0.0395009919526498,3.49450243719823,0.0395009919526498,3.49450243719823
0.0395114122544996,3.49482958435113,0.0395114122544996,3.49482958435113
0.0395218325563495,3.49516134613679,0.0395218325563495,3.49516134613679
0.0395322528581994,3.49549771661663,0.0395322528581994,3.49549771661663
0.0395426731600493,3.49583868984084,0.0395426731600493,3.49583868984084
0.0395530934618992,3.4961842598482,0.0395530934618992,3.4961842598482
0.0395635137637491,3.49653442066594,0.0395635137637491,3.49653442066594
0.039573934065599,3.49688916630959,0.039573934065599,3.49688916630959
0.0395843543674489,3.49724849078286,0.0395843543674489,3.49724849078286
0.0395947746692988,3.49761238807745,0.0395947746692988,3.49761238807745
0.0396051949711487,3.49798085217291,0.0396051949711487,3.49798085217291
0.0396156152729986,3.49835387703651,0.0396156152729986,3.49835387703651
0.0396260355748485,3.49873145662308,0.0396260355748485,3.49873145662308
0.0396364558766984,3.49911358487484,0.0396364558766984,3.49911358487484
0.0396468761785482,3.49950025572129,0.0396468761785482,3.49950025572129
0.0396572964803981,3.49989146307901,0.0396572964803981,3.49989146307901
0.039667716782248,3.50028720085155,0.039667716782248,3.50028720085155
0.0396781370840979,3.50068746292924,0.0396781370840979,3.50068746292924
0.0396885573859478,3.50109224318909,0.0396885573859478,3.50109224318909
0.0396989776877977,3.50150153549458,0.0396989776877977,3.50150153549458
0.0397093979896476,3.50191533369554,0.0397093979896476,3.50191533369554
0.0397198182914975,3.50233363162801,0.0397198182914975,3.50233363162801
0.0397302385933474,3.50275642311403,0.0397302385933474,3.50275642311403
0.0397406588951973,3.50318370196154,0.0397406588951973,3.50318370196154
0.0397510791970472,3.50361546196422,0.0397510791970472,3.50361546196422
0.0397614994988971,3.50405169690131,0.0397614994988971,3.50405169690131
0.0397719198007469,3.50449240053747,0.0397719198007469,3.50449240053747
0.0397823401025968,3.50493756662262,0.0397823401025968,3.50493756662262
0.0397927604044467,3.50538718889179,0.0397927604044467,3.50538718889179
0.0398031807062966,3.50584126106496,0.0398031807062966,3.50584126106496
0.0398136010081465,3.50629977684692,0.0398136010081465,3.50629977684692
0.0398240213099964,3.50676272992707,0.0398240213099964,3.50676272992707
0.0398344416118463,3.50723011397932,0.0398344416118463,3.50723011397932
0.0398448619136962,3.50770192266187,0.0398448619136962,3.50770192266187
0.0398552822155461,3.50817814961711,0.0398552822155461,3.50817814961711
0.039865702517396,3.50865878847145,0.039865702517396,3.50865878847145
0.0398761228192459,3.5091438328351,0.0398761228192459,3.5091438328351
0.0398865431210958,3.50963327630202,0.0398865431210958,3.50963327630202
0.0398969634229457,3.51012711244964,0.0398969634229457,3.51012711244964
0.0399073837247955,3.51062533483882,0.0399073837247955,3.51062533483882
0.0399178040266454,3.51112793701359,0.0399178040266454,3.51112793701359
0.0399282243284953,3.51163491250103,0.0399282243284953,3.51163491250103
0.0399386446303452,3.51214625481115,0.0399386446303452,3.51214625481115
0.0399490649321951,3.51266195743663,0.0399490649321951,3.51266195743663
0.039959485234045,3.51318201385278,0.039959485234045,3.51318201385278
0.0399699055358949,3.51370641751726,0.0399699055358949,3.51370641751726
0.0399803258377448,3.51423516187,0.0399803258377448,3.51423516187
0.0399907461395947,3.51476824033302,0.0399907461395947,3.51476824033302
0.0400011664414446,3.51530564631023,0.0400011664414446,3.51530564631023
0.0400115867432945,3.51584737318732,0.0400115867432945,3.51584737318732
0.0400220070451444,3.51639341433156,0.0400220070451444,3.51639341433156
0.0400324273469942,3.51694376309164,0.0400324273469942,3.51694376309164
0.0400428476488441,3.51749841279752,0.0400428476488441,3.51749841279752
0.040053267950694,3.51805735676026,0.040053267950694,3.51805735676026
0.0400636882525439,3.51862058827185,0.0400636882525439,3.51862058827185
0.0400741085543938,3.51918810060505,0.0400741085543938,3.51918810060505
0.0400845288562437,3.5197598870132,0.0400845288562437,3.5197598870132
0.0400949491580936,3.52033594073011,0.0400949491580936,3.52033594073011
0.0401053694599435,3.52091625496982,0.0401053694599435,3.52091625496982
0.0401157897617934,3.52150082292651,0.0401157897617934,3.52150082292651
0.0401262100636433,3.52208963777425,0.0401262100636433,3.52208963777425
0.0401366303654932,3.52268269266692,0.0401366303654932,3.52268269266692
0.0401470506673431,3.52327998073797,0.0401470506673431,3.52327998073797
0.0401574709691929,3.52388149510028,0.0401574709691929,3.52388149510028
0.0401678912710428,3.524487228846,0.0401678912710428,3.524487228846
0.0401783115728927,3.52509717504637,0.0401783115728927,3.52509717504637
0.0401887318747426,3.52571132675154,0.0401887318747426,3.52571132675154
0.0401991521765925,3.52632967699043,0.0401991521765925,3.52632967699043
0.0402095724784424,3.52695221877051,0.0402095724784424,3.52695221877051
0.0402199927802923,3.52757894507769,0.0402199927802923,3.52757894507769
0.0402304130821422,3.52820984887612,0.0402304130821422,3.52820984887612
0.0402408333839921,3.52884492310798,0.0402408333839921,3.52884492310798
0.040251253685842,3.52948416069339,0.040251253685842,3.52948416069339
0.0402616739876919,3.53012755453016,0.0402616739876919,3.53012755453016
0.0402720942895418,3.53077509749367,0.0402720942895418,3.53077509749367
0.0402825145913916,3.53142678243667,0.0402825145913916,3.53142678243667
0.0402929348932415,3.5320826021891,0.0402929348932415,3.5320826021891
0.0403033551950914,3.53274254955796,0.0403033551950914,3.53274254955796
0.0403137754969413,3.53340661732709,0.0403137754969413,3.53340661732709
0.0403241957987912,3.53407479825699,0.0403241957987912,3.53407479825699
0.0403346161006411,3.53474708508469,0.0403346161006411,3.53474708508469
0.040345036402491,3.53542347052356,0.040345036402491,3.53542347052356
0.0403554567043409,3.53610394726309,0.0403554567043409,3.53610394726309
0.0403658770061908,3.53678850796878,0.0403658770061908,3.53678850796878
0.0403762973080407,3.53747714528192,0.0403762973080407,3.53747714528192
0.0403867176098906,3.53816985181942,0.0403867176098906,3.53816985181942
0.0403971379117405,3.53886662017364,0.0403971379117405,3.53886662017364
0.0404075582135904,3.53956744291222,0.0404075582135904,3.53956744291222
0.0404179785154402,3.54027231257787,0.0404179785154402,3.54027231257787
0.0404283988172901,3.54098122168824,0.0404283988172901,3.54098122168824
0.04043881911914,3.5416941627357,0.04043881911914,3.5416941627357
0.0404492394209899,3.54241112818718,0.0404492394209899,3.54241112818718
0.0404596597228398,3.54313211048397,0.0404596597228398,3.54313211048397
0.0404700800246897,3.54385710204159,0.0404700800246897,3.54385710204159
0.0404805003265396,3.54458609524953,0.0404805003265396,3.54458609524953
0.0404909206283895,3.54531908247115,0.0404909206283895,3.54531908247115
0.0405013409302394,3.54605605604346,0.0405013409302394,3.54605605604346
0.0405117612320893,3.54679700827692,0.0405117612320893,3.54679700827692
0.0405221815339392,3.5475419314553,0.0405221815339392,3.5475419314553
0.0405326018357891,3.54829081783547,0.0405326018357891,3.54829081783547
0.040543022137639,3.54904365964723,0.040543022137639,3.54904365964723
0.0405534424394888,3.54980044909312,0.0405534424394888,3.54980044909312
0.0405638627413387,3.55056117834823,0.0405638627413387,3.55056117834823
0.0405742830431886,3.55132583956003,0.0405742830431886,3.55132583956003
0.0405847033450385,3.55209442484819,0.0405847033450385,3.55209442484819
0.0405951236468884,3.55286692630438,0.0405951236468884,3.55286692630438
0.0406055439487383,3.55364333599209,0.0406055439487383,3.55364333599209
0.0406159642505882,3.55442364594644,0.0406159642505882,3.55442364594644
0.0406263845524381,3.55520784817401,0.0406263845524381,3.55520784817401
0.040636804854288,3.55599593465263,0.040636804854288,3.55599593465263
0.0406472251561379,3.55678789733123,0.0406472251561379,3.55678789733123
0.0406576454579878,3.55758372812961,0.0406576454579878,3.55758372812961
0.0406680657598377,3.55838341893828,0.0406680657598377,3.55838341893828
0.0406784860616875,3.55918696161826,0.0406784860616875,3.55918696161826
0.0406889063635374,3.55999434800093,0.0406889063635374,3.55999434800093
0.0406993266653873,3.56080556988775,0.0406993266653873,3.56080556988775
0.0407097469672372,3.56162061905019,0.0407097469672372,3.56162061905019
0.0407201672690871,3.56243948722945,0.0407201672690871,3.56243948722945
0.040730587570937,3.5632621661363,0.040730587570937,3.5632621661363
0.0407410078727869,3.56408864745092,0.0407410078727869,3.56408864745092
0.0407514281746368,3.56491892282264,0.0407514281746368,3.56491892282264
0.0407618484764867,3.56575298386984,0.0407618484764867,3.56575298386984
0.0407722687783366,3.56659082217967,0.0407722687783366,3.56659082217967
0.0407826890801865,3.56743242930791,0.0407826890801865,3.56743242930791
0.0407931093820364,3.56827779677879,0.0407931093820364,3.56827779677879
0.0408035296838863,3.56912691608475,0.0408035296838863,3.56912691608475
0.0408139499857361,3.56997977868629,0.0408139499857361,3.56997977868629
0.040824370287586,3.57083637601174,0.040824370287586,3.57083637601174
0.0408347905894359,3.57169669945712,0.0408347905894359,3.57169669945712
0.0408452108912858,3.57256074038587,0.0408452108912858,3.57256074038587
0.0408556311931357,3.57342849012874,0.0408556311931357,3.57342849012874
0.0408660514949856,3.57429993998355,0.0408660514949856,3.57429993998355
0.0408764717968355,3.57517508121497,0.0408764717968355,3.57517508121497
0.0408868920986854,3.57605390505439,0.0408868920986854,3.57605390505439
0.0408973124005353,3.57693640269968,0.0408973124005353,3.57693640269968
0.0409077327023852,3.577822565315,0.0409077327023852,3.577822565315
0.0409181530042351,3.57871238403062,0.0409181530042351,3.57871238403062
0.040928573306085,3.57960584994272,0.040928573306085,3.57960584994272
0.0409389936079348,3.58050295411315,0.0409389936079348,3.58050295411315
0.0409494139097847,3.58140368756931,0.0409494139097847,3.58140368756931
0.0409598342116346,3.5823080413039,0.0409598342116346,3.5823080413039
0.0409702545134845,3.58321600627472,0.0409702545134845,3.58321600627472
0.0409806748153344,3.58412757340451,0.0409806748153344,3.58412757340451
0.0409910951171843,3.58504273358071,0.0409910951171843,3.58504273358071
0.0410015154190342,3.58596147765527,0.0410015154190342,3.58596147765527
0.0410119357208841,3.5868837964445,0.0410119357208841,3.5868837964445
0.041022356022734,3.5878096807288,0.041022356022734,3.5878096807288
0.0410327763245839,3.58873912125249,0.0410327763245839,3.58873912125249
0.0410431966264338,3.58967210872362,0.0410431966264338,3.58967210872362
0.0410536169282837,3.59060863381375,0.0410536169282837,3.59060863381375
0.0410640372301335,3.59154868715779,0.0410640372301335,3.59154868715779
0.0410744575319834,3.59249225935373,0.0410744575319834,3.59249225935373
0.0410848778338333,3.5934393409625,0.0410848778338333,3.5934393409625
0.0410952981356832,3.59438992250774,0.0410952981356832,3.59438992250774
0.0411057184375331,3.5953439944756,0.0411057184375331,3.5953439944756
0.041116138739383,3.59630154731454,0.041116138739383,3.59630154731454
0.0411265590412329,3.59726257143515,0.0411265590412329,3.59726257143515
0.0411369793430828,3.59822705720989,0.0411369793430828,3.59822705720989
0.0411473996449327,3.59919499497296,0.0411473996449327,3.59919499497296
0.0411578199467826,3.60016637502002,0.0411578199467826,3.60016637502002
0.0411682402486325,3.60114118760805,0.0411682402486325,3.60114118760805
0.0411786605504824,3.60211942295512,0.0411786605504824,3.60211942295512
0.0411890808523322,3.60310107124018,0.0411890808523322,3.60310107124018
0.0411995011541821,3.60408612260284,0.0411995011541821,3.60408612260284
0.041209921456032,3.60507456714324,0.041209921456032,3.60507456714324
0.0412203417578819,3.60606639492172,0.0412203417578819,3.60606639492172
0.0412307620597318,3.60706159595876,0.0412307620597318,3.60706159595876
0.0412411823615817,3.60806016023462,0.0412411823615817,3.60806016023462
0.0412516026634316,3.60906207768928,0.0412516026634316,3.60906207768928
0.0412620229652815,3.61006733822213,0.0412620229652815,3.61006733822213
0.0412724432671314,3.61107593169181,0.0412724432671314,3.61107593169181
0.0412828635689813,3.61208784791597,0.0412828635689813,3.61208784791597
0.0412932838708312,3.61310307667112,0.0412932838708312,3.61310307667112
0.0413037041726811,3.61412160769236,0.0413037041726811,3.61412160769236
0.0413141244745309,3.61514343067321,0.0413141244745309,3.61514343067321
0.0413245447763808,3.61616853526538,0.0413245447763808,3.61616853526538
0.0413349650782307,3.61719691107858,0.0413349650782307,3.61719691107858
0.0413453853800806,3.61822854768031,0.0413453853800806,3.61822854768031
0.0413558056819305,3.61926343459562,0.0413558056819305,3.61926343459562
0.0413662259837804,3.62030156130694,0.0413662259837804,3.62030156130694
0.0413766462856303,3.62134291725386,0.0413766462856303,3.62134291725386
0.0413870665874802,3.6223874918329,0.0413870665874802,3.6223874918329
0.0413974868893301,3.62343527439732,0.0413974868893301,3.62343527439732
0.04140790719118,3.62448625425692,0.04140790719118,3.62448625425692
0.0414183274930299,3.62554042067778,0.0414183274930299,3.62554042067778
0.0414287477948798,3.62659776288211,0.0414287477948798,3.62659776288211
0.0414391680967297,3.62765827004802,0.0414391680967297,3.62765827004802
0.0414495883985795,3.62872193130926,0.0414495883985795,3.62872193130926
0.0414600087004294,3.62978873575509,0.0414600087004294,3.62978873575509
0.0414704290022793,3.63085867243001,0.0414704290022793,3.63085867243001
0.0414808493041292,3.63193173033356,0.0414808493041292,3.63193173033356
0.0414912696059791,3.63300789842013,0.0414912696059791,3.63300789842013
0.041501689907829,3.63408716559871,0.041501689907829,3.63408716559871
0.0415121102096789,3.63516952073271,0.0415121102096789,3.63516952073271
0.0415225305115288,3.63625495263974,0.0415225305115288,3.63625495263974
0.0415329508133787,3.63734345009138,0.0415329508133787,3.63734345009138
0.0415433711152286,3.63843500181299,0.0415433711152286,3.63843500181299
0.0415537914170785,3.63952959648348,0.0415537914170785,3.63952959648348
0.0415642117189284,3.6406272227351,0.0415642117189284,3.6406272227351
0.0415746320207782,3.64172786915323,0.0415746320207782,3.64172786915323
0.0415850523226281,3.64283152427617,0.0415850523226281,3.64283152427617
0.041595472624478,3.64393817659491,0.041595472624478,3.64393817659491
0.0416058929263279,3.64504781455293,0.0416058929263279,3.64504781455293
0.0416163132281778,3.64616042654599,0.0416163132281778,3.64616042654599
0.0416267335300277,3.6472760009219,0.0416267335300277,3.6472760009219
0.0416371538318776,3.6483945259803,0.0416371538318776,3.6483945259803
0.0416475741337275,3.64951598997247,0.0416475741337275,3.64951598997247
0.0416579944355774,3.6506403811011,0.0416579944355774,3.6506403811011
0.0416684147374273,3.65176768752007,0.0416684147374273,3.65176768752007
0.0416788350392772,3.65289789733426,0.0416788350392772,3.65289789733426
0.0416892553411271,3.65403099859929,0.0416892553411271,3.65403099859929
0.041699675642977,3.65516697932134,0.041699675642977,3.65516697932134
0.0417100959448268,3.65630582745693,0.0417100959448268,3.65630582745693
0.0417205162466767,3.65744753091269,0.0417205162466767,3.65744753091269
0.0417309365485266,3.65859207754515,0.0417309365485266,3.65859207754515
0.0417413568503765,3.65973945516053,0.0417413568503765,3.65973945516053
0.0417517771522264,3.66088965151453,0.0417517771522264,3.66088965151453
0.0417621974540763,3.66204265431208,0.0417621974540763,3.66204265431208
0.0417726177559262,3.66319845120715,0.0417726177559262,3.66319845120715
0.0417830380577761,3.66435702980256,0.0417830380577761,3.66435702980256
0.041793458359626,3.66551837764969,0.041793458359626,3.66551837764969
0.0418038786614759,3.66668248224833,0.0418038786614759,3.66668248224833
0.0418142989633258,3.66784933104645,0.0418142989633258,3.66784933104645
0.0418247192651757,3.66901891143994,0.0418247192651757,3.66901891143994
0.0418351395670256,3.67019121077245,0.0418351395670256,3.67019121077245
0.0418455598688754,3.67136621633515,0.0418455598688754,3.67136621633515
0.0418559801707253,3.67254391536649,0.0418559801707253,3.67254391536649
0.0418664004725752,3.67372429505202,0.0418664004725752,3.67372429505202
0.0418768207744251,3.67490734252416,0.0418768207744251,3.67490734252416
0.041887241076275,3.67609304486197,0.041887241076275,3.67609304486197
0.0418976613781249,3.67728138909094,0.0418976613781249,3.67728138909094
0.0419080816799748,3.67847236218279,0.0419080816799748,3.67847236218279
0.0419185019818247,3.67966595105522,0.0419185019818247,3.67966595105522
0.0419289222836746,3.68086214257173,0.0419289222836746,3.68086214257173
0.0419393425855245,3.68206092354136,0.0419393425855245,3.68206092354136
0.0419497628873744,3.68326228071852,0.0419497628873744,3.68326228071852
0.0419601831892243,3.68446620080272,0.0419601831892243,3.68446620080272
0.0419706034910741,3.68567267043841,0.0419706034910741,3.68567267043841
0.041981023792924,3.68688167621471,0.041981023792924,3.68688167621471
0.0419914440947739,3.68809320466524,0.0419914440947739,3.68809320466524
0.0420018643966238,3.68930724226785,0.0420018643966238,3.68930724226785
0.0420122846984737,3.69052377544445,0.0420122846984737,3.69052377544445
0.0420227050003236,3.69174279056078,0.0420227050003236,3.69174279056078
0.0420331253021735,3.69296427392617,0.0420331253021735,3.69296427392617
0.0420435456040234,3.69418821179336,0.0420435456040234,3.69418821179336
0.0420539659058733,3.69541459035825,0.0420539659058733,3.69541459035825
0.0420643862077232,3.69664339575969,0.0420643862077232,3.69664339575969
0.0420748065095731,3.69787461407928,0.0420748065095731,3.69787461407928
0.042085226811423,3.69910823134115,0.042085226811423,3.69910823134115
0.0420956471132728,3.70034423351173,0.0420956471132728,3.70034423351173
0.0421060674151227,3.70158260649952,0.0421060674151227,3.70158260649952
0.0421164877169726,3.70282333615493,0.0421164877169726,3.70282333615493
0.0421269080188225,3.70406640826999,0.0421269080188225,3.70406640826999
0.0421373283206724,3.70531180857819,0.0421373283206724,3.70531180857819
0.0421477486225223,3.70655952275424,0.0421477486225223,3.70655952275424
0.0421581689243722,3.70780953641387,0.0421581689243722,3.70780953641387
0.0421685892262221,3.70906183511357,0.0421685892262221,3.70906183511357
0.042179009528072,3.71031640435045,0.042179009528072,3.71031640435045
0.0421894298299219,3.71157322956194,0.0421894298299219,3.71157322956194
0.0421998501317718,3.71283229612564,0.0421998501317718,3.71283229612564
0.0422102704336217,3.71409358935908,0.0422102704336217,3.71409358935908
0.0422206907354715,3.71535709451949,0.0422206907354715,3.71535709451949
0.0422311110373214,3.71662279680362,0.0422311110373214,3.71662279680362
0.0422415313391713,3.71789068134748,0.0422415313391713,3.71789068134748
0.0422519516410212,3.71916073322619,0.0422519516410212,3.71916073322619
0.0422623719428711,3.72043293745369,0.0422623719428711,3.72043293745369
0.042272792244721,3.72170727898257,0.042272792244721,3.72170727898257
0.0422832125465709,3.72298374270388,0.0422832125465709,3.72298374270388
0.0422936328484208,3.72426231344685,0.0422936328484208,3.72426231344685
0.0423040531502707,3.72554297597873,0.0423040531502707,3.72554297597873
0.0423144734521206,3.72682571500455,0.0423144734521206,3.72682571500455
0.0423248937539705,3.72811051516694,0.0423248937539705,3.72811051516694
0.0423353140558204,3.72939736104586,0.0423353140558204,3.72939736104586
0.0423457343576703,3.73068623715844,0.0423457343576703,3.73068623715844
0.0423561546595201,3.73197712795877,0.0423561546595201,3.73197712795877
0.04236657496137,3.73327001783764,0.04236657496137,3.73327001783764
0.0423769952632199,3.73456489112236,0.0423769952632199,3.73456489112236
0.0423874155650698,3.73586173207657,0.0423874155650698,3.73586173207657
0.0423978358669197,3.73716052489998,0.0423978358669197,3.73716052489998
0.0424082561687696,3.73846125372819,0.0424082561687696,3.73846125372819
0.0424186764706195,3.73976390263251,0.0424186764706195,3.73976390263251
0.0424290967724694,3.74106845561966,0.0424290967724694,3.74106845561966
0.0424395170743193,3.74237489663167,0.0424395170743193,3.74237489663167
0.0424499373761692,3.74368320954558,0.0424499373761692,3.74368320954558
0.0424603576780191,3.74499337817329,0.0424603576780191,3.74499337817329
0.042470777979869,3.74630538626133,0.042470777979869,3.74630538626133
0.0424811982817188,3.74761921749065,0.0424811982817188,3.74761921749065
0.0424916185835687,3.74893485547643,0.0424916185835687,3.74893485547643
0.0425020388854186,3.75025228376783,0.0425020388854186,3.75025228376783
0.0425124591872685,3.75157148584786,0.0425124591872685,3.75157148584786
0.0425228794891184,3.75289244513308,0.0425228794891184,3.75289244513308
0.0425332997909683,3.75421514497348,0.0425332997909683,3.75421514497348
0.0425437200928182,3.75553956865222,0.0425437200928182,3.75553956865222
0.0425541403946681,3.75686569938545,0.0425541403946681,3.75686569938545
0.042564560696518,3.7581935203221,0.042564560696518,3.7581935203221
0.0425749809983679,3.75952301454366,0.0425749809983679,3.75952301454366
0.0425854013002178,3.76085416506403,0.0425854013002178,3.76085416506403
0.0425958216020677,3.76218695482924,0.0425958216020677,3.76218695482924
0.0426062419039176,3.76352136671732,0.0426062419039176,3.76352136671732
0.0426166622057674,3.76485738353805,0.0426166622057674,3.76485738353805
0.0426270825076173,3.76619498803278,0.0426270825076173,3.76619498803278
0.0426375028094672,3.76753416287423,0.0426375028094672,3.76753416287423
0.0426479231113171,3.7688748906663,0.0426479231113171,3.7688748906663
0.042658343413167,3.77021715394382,0.042658343413167,3.77021715394382
0.0426687637150169,3.77156093517243,0.0426687637150169,3.77156093517243
0.0426791840168668,3.77290621674833,0.0426791840168668,3.77290621674833
0.0426896043187167,3.77425298099808,0.0426896043187167,3.77425298099808
0.0427000246205666,3.77560121017844,0.0427000246205666,3.77560121017844
0.0427104449224165,3.77695088647614,0.0427104449224165,3.77695088647614
0.0427208652242664,3.7783019920077,0.0427208652242664,3.7783019920077
0.0427312855261163,3.77965450881922,0.0427312855261163,3.77965450881922
0.0427417058279661,3.78100841888622,0.0427417058279661,3.78100841888622
0.042752126129816,3.78236370411342,0.042752126129816,3.78236370411342
0.0427625464316659,3.78372034633455,0.0427625464316659,3.78372034633455
0.0427729667335158,3.78507832731215,0.0427729667335158,3.78507832731215
0.0427833870353657,3.78643762873742,0.0427833870353657,3.78643762873742
0.0427938073372156,3.78779823222996,0.0427938073372156,3.78779823222996
0.0428042276390655,3.78916011933766,0.0428042276390655,3.78916011933766
0.0428146479409154,3.79052327153645,0.0428146479409154,3.79052327153645
0.0428250682427653,3.79188767023015,0.0428250682427653,3.79188767023015
0.0428354885446152,3.79325329675024,0.0428354885446152,3.79325329675024
0.0428459088464651,3.79462013235572,0.0428459088464651,3.79462013235572
0.042856329148315,3.79598815823291,0.042856329148315,3.79598815823291
0.0428667494501649,3.79735735549526,0.0428667494501649,3.79735735549526
0.0428771697520147,3.79872770518315,0.0428771697520147,3.79872770518315
0.0428875900538646,3.80009918826374,0.0428875900538646,3.80009918826374
0.0428980103557145,3.80147178563076,0.0428980103557145,3.80147178563076
0.0429084306575644,3.80284547810436,0.0429084306575644,3.80284547810436
0.0429188509594143,3.8042202464309,0.0429188509594143,3.8042202464309
0.0429292712612642,3.80559607128278,0.0429292712612642,3.80559607128278
0.0429396915631141,3.80697293325825,0.0429396915631141,3.80697293325825
0.042950111864964,3.80835081288129,0.042950111864964,3.80835081288129
0.0429605321668139,3.80972969060133,0.0429605321668139,3.80972969060133
0.0429709524686638,3.81110954679318,0.0429709524686638,3.81110954679318
0.0429813727705137,3.81249036175679,0.0429813727705137,3.81249036175679
0.0429917930723636,3.8138721157171,0.0429917930723636,3.8138721157171
0.0430022133742134,3.81525478882387,0.0430022133742134,3.81525478882387
0.0430126336760633,3.81663836115149,0.0430126336760633,3.81663836115149
0.0430230539779132,3.81802281269882,0.0430230539779132,3.81802281269882
0.0430334742797631,3.81940812338904,0.0430334742797631,3.81940812338904
0.043043894581613,3.82079427306946,0.043043894581613,3.82079427306946
0.0430543148834629,3.82218124151134,0.0430543148834629,3.82218124151134
0.0430647351853128,3.82356900840975,0.0430647351853128,3.82356900840975
0.0430751554871627,3.82495755338342,0.0430751554871627,3.82495755338342
0.0430855757890126,3.82634685597452,0.0430855757890126,3.82634685597452
0.0430959960908625,3.82773689564854,0.0430959960908625,3.82773689564854
0.0431064163927124,3.82912765179413,0.0431064163927124,3.82912765179413
0.0431168366945623,3.83051910372291,0.0431168366945623,3.83051910372291
0.0431272569964121,3.83191123066935,0.0431272569964121,3.83191123066935
0.043137677298262,3.83330401179058,0.043137677298262,3.83330401179058
0.0431480976001119,3.83469742616624,0.0431480976001119,3.83469742616624
0.0431585179019618,3.83609145279835,0.0431585179019618,3.83609145279835
0.0431689382038117,3.83748607061111,0.0431689382038117,3.83748607061111
0.0431793585056616,3.83888125845079,0.0431793585056616,3.83888125845079
0.0431897788075115,3.84027699508556,0.0431897788075115,3.84027699508556
0.0432001991093614,3.84167325920534,0.0432001991093614,3.84167325920534
0.0432106194112113,3.84307002942164,0.0432106194112113,3.84307002942164
0.0432210397130612,3.84446728426745,0.0432210397130612,3.84446728426745
0.0432314600149111,3.84586500219706,0.0432314600149111,3.84586500219706
0.043241880316761,3.8472631615859,0.043241880316761,3.8472631615859
0.0432523006186109,3.84866174073045,0.0432523006186109,3.84866174073045
0.0432627209204607,3.85006071784807,0.0432627209204607,3.85006071784807
0.0432731412223106,3.85146007107684,0.0432731412223106,3.85146007107684
0.0432835615241605,3.85285977847545,0.0432835615241605,3.85285977847545
0.0432939818260104,3.85425981802305,0.0432939818260104,3.85425981802305
0.0433044021278603,3.85566016761911,0.0433044021278603,3.85566016761911
0.0433148224297102,3.85706080508331,0.0433148224297102,3.85706080508331
0.0433252427315601,3.85846170815536,0.0433252427315601,3.85846170815536
0.04333566303341,3.85986285449492,0.04333566303341,3.85986285449492
0.0433460833352599,3.86126422168143,0.0433460833352599,3.86126422168143
0.0433565036371098,3.86266578721402,0.0433565036371098,3.86266578721402
0.0433669239389597,3.86406752851133,0.0433669239389597,3.86406752851133
0.0433773442408096,3.86546942291145,0.0433773442408096,3.86546942291145
0.0433877645426594,3.86687144767173,0.0433877645426594,3.86687144767173
0.0433981848445093,3.86827357996871,0.0433981848445093,3.86827357996871
0.0434086051463592,3.86967579689797,0.0434086051463592,3.86967579689797
0.0434190254482091,3.87107807547404,0.0434190254482091,3.87107807547404
0.043429445750059,3.87248039263024,0.043429445750059,3.87248039263024
0.0434398660519089,3.8738827252186,0.0434398660519089,3.8738827252186
0.0434502863537588,3.87528505000973,0.0434502863537588,3.87528505000973
0.0434607066556087,3.87668734369272,0.0434607066556087,3.87668734369272
0.0434711269574586,3.87808958287503,0.0434711269574586,3.87808958287503
0.0434815472593085,3.87949174408235,0.0434815472593085,3.87949174408235
0.0434919675611584,3.88089380375855,0.0434919675611584,3.88089380375855
0.0435023878630083,3.88229573826553,0.0435023878630083,3.88229573826553
0.0435128081648582,3.88369752388311,0.0435128081648582,3.88369752388311
0.043523228466708,3.885099136809,0.043523228466708,3.885099136809
0.0435336487685579,3.88650055315859,0.0435336487685579,3.88650055315859
0.0435440690704078,3.88790174896497,0.0435440690704078,3.88790174896497
0.0435544893722577,3.88930270017875,0.0435544893722577,3.88930270017875
0.0435649096741076,3.89070338266799,0.0435649096741076,3.89070338266799
0.0435753299759575,3.89210377221813,0.0435753299759575,3.89210377221813
0.0435857502778074,3.89350384453189,0.0435857502778074,3.89350384453189
0.0435961705796573,3.89490357522915,0.0435961705796573,3.89490357522915
0.0436065908815072,3.89630293984692,0.0436065908815072,3.89630293984692
0.0436170111833571,3.89770191383922,0.0436170111833571,3.89770191383922
0.043627431485207,3.89910047257699,0.043627431485207,3.89910047257699
0.0436378517870569,3.90049859134806,0.0436378517870569,3.90049859134806
0.0436482720889067,3.90189624535701,0.0436482720889067,3.90189624535701
0.0436586923907566,3.90329340972515,0.0436586923907566,3.90329340972515
0.0436691126926065,3.90469005949041,0.0436691126926065,3.90469005949041
0.0436795329944564,3.90608616960728,0.0436795329944564,3.90608616960728
0.0436899532963063,3.90748171494676,0.0436899532963063,3.90748171494676
0.0437003735981562,3.90887667029625,0.0437003735981562,3.90887667029625
0.0437107939000061,3.91027101035955,0.0437107939000061,3.91027101035955
0.043721214201856,3.91166470975674,0.043721214201856,3.91166470975674
0.0437316345037059,3.91305774302412,0.0437316345037059,3.91305774302412
0.0437420548055558,3.91445008461422,0.0437420548055558,3.91445008461422
0.0437524751074057,3.91584170889567,0.0437524751074057,3.91584170889567
0.0437628954092556,3.91723259015317,0.0437628954092556,3.91723259015317
0.0437733157111054,3.91862270258748,0.0437733157111054,3.91862270258748
0.0437837360129553,3.9200120203153,0.0437837360129553,3.9200120203153
0.0437941563148052,3.92140051736929,0.0437941563148052,3.92140051736929
0.0438045766166551,3.92278816769798,0.0438045766166551,3.92278816769798
0.043814996918505,3.92417494516575,0.043814996918505,3.92417494516575
0.0438254172203549,3.9255608235528,0.0438254172203549,3.9255608235528
0.0438358375222048,3.9269457765551,0.0438358375222048,3.9269457765551
0.0438462578240547,3.92832977778435,0.0438462578240547,3.92832977778435
0.0438566781259046,3.92971280076798,0.0438566781259046,3.92971280076798
0.0438670984277545,3.93109481894907,0.0438670984277545,3.93109481894907
0.0438775187296044,3.93247580568638,0.0438775187296044,3.93247580568638
0.0438879390314543,3.93385573425428,0.0438879390314543,3.93385573425428
0.0438983593333042,3.93523457784278,0.0438983593333042,3.93523457784278
0.043908779635154,3.93661230955744,0.043908779635154,3.93661230955744
0.0439191999370039,3.93798890241944,0.0439191999370039,3.93798890241944
0.0439296202388538,3.9393643293655,0.0439296202388538,3.9393643293655
0.0439400405407037,3.94073856324789,0.0439400405407037,3.94073856324789
0.0439504608425536,3.94211157683443,0.0439504608425536,3.94211157683443
0.0439608811444035,3.94348334280849,0.0439608811444035,3.94348334280849
0.0439713014462534,3.94485383376898,0.0439713014462534,3.94485383376898
0.0439817217481033,3.94622302223032,0.0439817217481033,3.94622302223032
0.0439921420499532,3.94759088062252,0.0439921420499532,3.94759088062252
0.0440025623518031,3.94895738129109,0.0440025623518031,3.94895738129109
0.044012982653653,3.95032249649713,0.044012982653653,3.95032249649713
0.0440234029555029,3.95168619841731,0.0440234029555029,3.95168619841731
0.0440338232573527,3.95304845914388,0.0440338232573527,3.95304845914388
0.0440442435592026,3.95440925068468,0.0440442435592026,3.95440925068468
0.0440546638610525,3.95576854496318,0.0440546638610525,3.95576854496318
0.0440650841629024,3.95712631381852,0.0440650841629024,3.95712631381852
0.0440755044647523,3.95848252900549,0.0440755044647523,3.95848252900549
0.0440859247666022,3.95983716219458,0.0440859247666022,3.95983716219458
0.0440963450684521,3.96119018497203,0.0440963450684521,3.96119018497203
0.044106765370302,3.96254156883985,0.044106765370302,3.96254156883985
0.0441171856721519,3.96389128521585,0.0441171856721519,3.96389128521585
0.0441276059740018,3.9652393054337,0.0441276059740018,3.9652393054337
0.0441380262758517,3.96658560074297,0.0441380262758517,3.96658560074297
0.0441484465777016,3.96793014230916,0.0441484465777016,3.96793014230916
0.0441588668795515,3.96927290121378,0.0441588668795515,3.96927290121378
0.0441692871814013,3.97061384845438,0.0441692871814013,3.97061384845438
0.0441797074832512,3.97195295494463,0.0441797074832512,3.97195295494463
0.0441901277851011,3.97329019151434,0.0441901277851011,3.97329019151434
0.044200548086951,3.9746255289096,0.044200548086951,3.9746255289096
0.0442109683888009,3.97595893779274,0.0442109683888009,3.97595893779274
0.0442213886906508,3.97729038874251,0.0442213886906508,3.97729038874251
0.0442318089925007,3.97861985225407,0.0442318089925007,3.97861985225407
0.0442422292943506,3.97994729873912,0.0442422292943506,3.97994729873912
0.0442526495962005,3.98127269852594,0.0442526495962005,3.98127269852594
0.0442630698980504,3.98259602185952,0.0442630698980504,3.98259602185952
0.0442734901999003,3.98391723890159,0.0442734901999003,3.98391723890159
0.0442839105017502,3.98523631973077,0.0442839105017502,3.98523631973077
0.0442943308036,3.98655323434261,0.0442943308036,3.98655323434261
0.0443047511054499,3.98786795264974,0.0443047511054499,3.98786795264974
0.0443151714072998,3.98918044448193,0.0443151714072998,3.98918044448193
0.0443255917091497,3.9904906795862,0.0443255917091497,3.9904906795862
0.0443360120109996,3.99179862762695,0.0443360120109996,3.99179862762695
0.0443464323128495,3.99310425818604,0.0443464323128495,3.99310425818604
0.0443568526146994,3.99440754076296,0.0443568526146994,3.99440754076296
0.0443672729165493,3.99570844477486,0.0443672729165493,3.99570844477486
0.0443776932183992,3.99700693955676,0.0443776932183992,3.99700693955676
0.0443881135202491,3.99830299436164,0.0443881135202491,3.99830299436164
0.044398533822099,3.99959657836054,0.044398533822099,3.99959657836054
0.0444089541239489,4.00088766064276,0.0444089541239489,4.00088766064276
0.0444193744257987,4.00217621021592,0.0444193744257987,4.00217621021592
0.0444297947276486,4.00346219600619,0.0444297947276486,4.00346219600619
0.0444402150294985,4.00474558685833,0.0444402150294985,4.00474558685833
0.0444506353313484,4.00602635153592,0.0444506353313484,4.00602635153592
0.0444610556331983,4.0073044587215,0.0444610556331983,4.0073044587215
0.0444714759350482,4.00857987701669,0.0444714759350482,4.00857987701669
0.0444818962368981,4.00985257494237,0.0444818962368981,4.00985257494237
0.044492316538748,4.01112252093885,0.044492316538748,4.01112252093885
0.0445027368405979,4.01238968336604,0.0445027368405979,4.01238968336604
0.0445131571424478,4.0136540305036,0.0445131571424478,4.0136540305036
0.0445235774442977,4.01491553055113,0.0445235774442977,4.01491553055113
0.0445339977461476,4.01617415162835,0.0445339977461476,4.01617415162835
0.0445444180479975,4.01742986177529,0.0445444180479975,4.01742986177529
0.0445548383498473,4.01868262895246,0.0445548383498473,4.01868262895246
0.0445652586516972,4.01993242104105,0.0445652586516972,4.01993242104105
0.0445756789535471,4.02117920584313,0.0445756789535471,4.02117920584313
0.044586099255397,4.02242295108184,0.044586099255397,4.02242295108184
0.0445965195572469,4.02366362440159,0.0445965195572469,4.02366362440159
0.0446069398590968,4.0249011933683,0.0446069398590968,4.0249011933683
0.0446173601609467,4.02613562546956,0.0446173601609467,4.02613562546956
0.0446277804627966,4.0273668881149,0.0446277804627966,4.0273668881149
0.0446382007646465,4.02859494863596,0.0446382007646465,4.02859494863596
0.0446486210664964,4.02981977428676,0.0446486210664964,4.02981977428676
0.0446590413683463,4.03104133224388,0.0446590413683463,4.03104133224388
0.0446694616701962,4.03225958960675,0.0446694616701962,4.03225958960675
0.044679881972046,4.03347451339784,0.044679881972046,4.03347451339784
0.0446903022738959,4.03468607056292,0.0446903022738959,4.03468607056292
0.0447007225757458,4.03589422797131,0.0447007225757458,4.03589422797131
0.0447111428775957,4.03709895241611,0.0447111428775957,4.03709895241611
0.0447215631794456,4.03830021061447,0.0447215631794456,4.03830021061447
0.0447319834812955,4.03949796920788,0.0447319834812955,4.03949796920788
0.0447424037831454,4.04069219476236,0.0447424037831454,4.04069219476236
0.0447528240849953,4.04188285376878,0.0447528240849953,4.04188285376878
0.0447632443868452,4.04306991264313,0.0447632443868452,4.04306991264313
0.0447736646886951,4.04425333772678,0.0447736646886951,4.04425333772678
0.044784084990545,4.04543309528676,0.044784084990545,4.04543309528676
0.0447945052923949,4.04660915151607,0.0447945052923949,4.04660915151607
0.0448049255942447,4.04778147253395,0.0448049255942447,4.04778147253395
0.0448153458960946,4.04895002438616,0.0448153458960946,4.04895002438616
0.0448257661979445,4.05011477304532,0.0448257661979445,4.05011477304532
0.0448361864997944,4.05127568441118,0.0448361864997944,4.05127568441118
0.0448466068016443,4.05243272431093,0.0448466068016443,4.05243272431093
0.0448570271034942,4.05358585849953,0.0448570271034942,4.05358585849953
0.0448674474053441,4.05473505266004,0.0448674474053441,4.05473505266004
0.044877867707194,4.05588027240389,0.044877867707194,4.05588027240389
0.0448882880090439,4.05702148327126,0.0448882880090439,4.05702148327126
0.0448987083108938,4.05815865073139,0.0448987083108938,4.05815865073139
0.0449091286127437,4.0592917401829,0.0449091286127437,4.0592917401829
0.0449195489145936,4.06042071695416,0.0449195489145936,4.06042071695416
0.0449299692164435,4.06154554630364,0.0449299692164435,4.06154554630364
0.0449403895182933,4.06266619342022,0.0449403895182933,4.06266619342022
0.0449508098201432,4.06378262342358,0.0449508098201432,4.06378262342358
0.0449612301219931,4.06489480136457,0.0449612301219931,4.06489480136457
0.044971650423843,4.06600269222552,0.044971650423843,4.06600269222552
0.0449820707256929,4.06710626092068,0.0449820707256929,4.06710626092068
0.0449924910275428,4.06820547229654,0.0449924910275428,4.06820547229654
0.0450029113293927,4.06930029113225,0.0450029113293927,4.06930029113225
0.0450133316312426,4.07039068213998,0.0450133316312426,4.07039068213998
0.0450237519330925,4.0714766099653,0.0450237519330925,4.0714766099653
0.0450341722349424,4.07255803918761,0.0450341722349424,4.07255803918761
0.0450445925367923,4.07363493432053,0.0450445925367923,4.07363493432053
0.0450550128386422,4.07470725981226,0.0450550128386422,4.07470725981226
0.0450654331404921,4.07577498004606,0.0450654331404921,4.07577498004606
0.0450758534423419,4.07683805934062,0.0450758534423419,4.07683805934062
0.0450862737441918,4.07789646195047,0.0450862737441918,4.07789646195047
0.0450966940460417,4.07895015206646,0.0450966940460417,4.07895015206646
0.0451071143478916,4.07999909381613,0.0451071143478916,4.07999909381613
0.0451175346497415,4.08104325126416,0.0451175346497415,4.08104325126416
0.0451279549515914,4.08208258841286,0.0451279549515914,4.08208258841286
0.0451383752534413,4.08311706920254,0.0451383752534413,4.08311706920254
0.0451487955552912,4.084146657512,0.0451487955552912,4.084146657512
0.0451592158571411,4.085171317159,0.0451592158571411,4.085171317159
0.045169636158991,4.08619101190067,0.045169636158991,4.08619101190067
0.0451800564608409,4.08720570543405,0.0451800564608409,4.08720570543405
0.0451904767626908,4.08821536139648,0.0451904767626908,4.08821536139648
0.0452008970645406,4.08921994336613,0.0452008970645406,4.08921994336613
0.0452113173663905,4.09021941486247,0.0452113173663905,4.09021941486247
0.0452217376682404,4.09121373934676,0.0452217376682404,4.09121373934676
0.0452321579700903,4.09220288022252,0.0452321579700903,4.09220288022252
0.0452425782719402,4.09318680083605,0.0452425782719402,4.09318680083605
0.0452529985737901,4.09416546447693,0.0452529985737901,4.09416546447693
0.04526341887564,4.09513883437852,0.04526341887564,4.09513883437852
0.0452738391774899,4.09610687371848,0.0452738391774899,4.09610687371848
0.0452842594793398,4.09706954561929,0.0452842594793398,4.09706954561929
0.0452946797811897,4.09802681314875,0.0452946797811897,4.09802681314875
0.0453051000830396,4.09897863932056,0.0453051000830396,4.09897863932056
0.0453155203848895,4.0999249870948,0.0453155203848895,4.0999249870948
0.0453259406867393,4.10086581937852,0.0453259406867393,4.10086581937852
0.0453363609885892,4.10180109902622,0.0453363609885892,4.10180109902622
0.0453467812904391,4.10273078884049,0.0453467812904391,4.10273078884049
0.045357201592289,4.10365485157247,0.045357201592289,4.10365485157247
0.0453676218941389,4.1045732499225,0.0453676218941389,4.1045732499225
0.0453780421959888,4.10548594654063,0.0453780421959888,4.10548594654063
0.0453884624978387,4.10639290402719,0.0453884624978387,4.10639290402719
0.0453988827996886,4.10729408493342,0.0453988827996886,4.10729408493342
0.0454093031015385,4.10818945176201,0.0454093031015385,4.10818945176201
0.0454197234033884,4.1090789669677,0.0454197234033884,4.1090789669677
0.0454301437052383,4.10996259295786,0.0454301437052383,4.10996259295786
0.0454405640070882,4.11084029209313,0.0454405640070882,4.11084029209313
0.045450984308938,4.11171202668798,0.045450984308938,4.11171202668798
0.0454614046107879,4.11257775901137,0.0454614046107879,4.11257775901137
0.0454718249126378,4.11343745128731,0.0454718249126378,4.11343745128731
0.0454822452144877,4.11429106569553,0.0454822452144877,4.11429106569553
0.0454926655163376,4.11513856437207,0.0454926655163376,4.11513856437207
0.0455030858181875,4.11597990940996,0.0455030858181875,4.11597990940996
0.0455135061200374,4.11681506285981,0.0455135061200374,4.11681506285981
0.0455239264218873,4.11764398673048,0.0455239264218873,4.11764398673048
0.0455343467237372,4.11846664298973,0.0455343467237372,4.11846664298973
0.0455447670255871,4.11928299356488,0.0455447670255871,4.11928299356488
0.045555187327437,4.12009300034346,0.045555187327437,4.12009300034346
0.0455656076292869,4.12089662517386,0.0455656076292869,4.12089662517386
0.0455760279311368,4.12169382986604,0.0455760279311368,4.12169382986604
0.0455864482329866,4.1224845761922,0.0455864482329866,4.1224845761922
0.0455968685348365,4.12326882588745,0.0455968685348365,4.12326882588745
0.0456072888366864,4.12404654065047,0.0456072888366864,4.12404654065047
0.0456177091385363,4.1248176821443,0.0456177091385363,4.1248176821443
0.0456281294403862,4.12558221199693,0.0456281294403862,4.12558221199693
0.0456385497422361,4.12634009180207,0.0456385497422361,4.12634009180207
0.045648970044086,4.12709128311986,0.045648970044086,4.12709128311986
0.0456593903459359,4.12783574747756,0.0456593903459359,4.12783574747756
0.0456698106477858,4.1285734463703,0.0456698106477858,4.1285734463703
0.0456802309496357,4.12930434126179,0.0456802309496357,4.12930434126179
0.0456906512514856,4.13002839358506,0.0456906512514856,4.13002839358506
0.0457010715533355,4.1307455647432,0.0457010715533355,4.1307455647432
0.0457114918551853,4.13145581611013,0.0457114918551853,4.13145581611013
0.0457219121570352,4.13215910903129,0.0457219121570352,4.13215910903129
0.0457323324588851,4.13285540482447,0.0457323324588851,4.13285540482447
0.045742752760735,4.13354466478052,0.045742752760735,4.13354466478052
0.0457531730625849,4.13422685016415,0.0457531730625849,4.13422685016415
0.0457635933644348,4.13490192221466,0.0457635933644348,4.13490192221466
0.0457740136662847,4.13556984214679,0.0457740136662847,4.13556984214679
0.0457844339681346,4.13623057115144,0.0457844339681346,4.13623057115144
0.0457948542699845,4.13688407039649,0.0457948542699845,4.13688407039649
0.0458052745718344,4.13753030102761,0.0458052745718344,4.13753030102761
0.0458156948736843,4.138169224169,0.0458156948736843,4.138169224169
0.0458261151755342,4.13880080092431,0.0458261151755342,4.13880080092431
0.045836535477384,4.13942499237731,0.045836535477384,4.13942499237731
0.0458469557792339,4.14004175959285,0.0458469557792339,4.14004175959285
0.0458573760810838,4.14065106361757,0.0458573760810838,4.14065106361757
0.0458677963829337,4.14125286548082,0.0458677963829337,4.14125286548082
0.0458782166847836,4.14184712619542,0.0458782166847836,4.14184712619542
0.0458886369866335,4.14243380675856,0.0458886369866335,4.14243380675856
0.0458990572884834,4.1430128681526,0.0458990572884834,4.1430128681526
0.0459094775903333,4.14358427134598,0.0459094775903333,4.14358427134598
0.0459198978921832,4.14414797729402,0.0459198978921832,4.14414797729402
0.0459303181940331,4.1447039469398,0.0459303181940331,4.1447039469398
0.045940738495883,4.14525214121505,0.045940738495883,4.14525214121505
0.0459511587977329,4.14579252104103,0.0459511587977329,4.14579252104103
0.0459615790995828,4.14632504732935,0.0459615790995828,4.14632504732935
0.0459719994014327,4.14684968098294,0.0459719994014327,4.14684968098294
0.0459824197032825,4.14736638289686,0.0459824197032825,4.14736638289686
0.0459928400051324,4.14787511395927,0.0459928400051324,4.14787511395927
0.0460032603069823,4.14837583505229,0.0460032603069823,4.14837583505229
0.0460136806088322,4.14886850705289,0.0460136806088322,4.14886850705289
0.0460241009106821,4.14935309083386,0.0460241009106821,4.14935309083386
0.046034521212532,4.14982954726469,0.046034521212532,4.14982954726469
0.0460449415143819,4.15029783721251,0.0460449415143819,4.15029783721251
0.0460553618162318,4.15075792154299,0.0460553618162318,4.15075792154299
0.0460657821180817,4.15120976112133,0.0460657821180817,4.15120976112133
0.0460762024199316,4.15165331681313,0.0460762024199316,4.15165331681313
0.0460866227217815,4.15208854948541,0.0460866227217815,4.15208854948541
0.0460970430236314,4.1525154200075,0.0460970430236314,4.1525154200075
0.0461074633254812,4.15293388925204,0.0461074633254812,4.15293388925204
0.0461178836273311,4.15334391809592,0.0461178836273311,4.15334391809592
0.046128303929181,4.15374546742124,0.046128303929181,4.15374546742124
0.0461387242310309,4.15413849811631,0.0461387242310309,4.15413849811631
0.0461491445328808,4.15452297107659,0.0461491445328808,4.15452297107659
0.0461595648347307,4.15489884720573,0.0461595648347307,4.15489884720573
0.0461699851365806,4.1552660874165,0.0461699851365806,4.1552660874165
0.0461804054384305,4.1556246526318,0.0461804054384305,4.1556246526318
0.0461908257402804,4.15597450378569,0.0461908257402804,4.15597450378569
0.0462012460421303,4.15631560182436,0.0462012460421303,4.15631560182436
0.0462116663439802,4.15664790770714,0.0462116663439802,4.15664790770714
0.0462220866458301,4.15697138240755,0.0462220866458301,4.15697138240755
0.0462325069476799,4.15728598691426,0.0462325069476799,4.15728598691426
0.0462429272495298,4.15759168223219,0.0462429272495298,4.15759168223219
0.0462533475513797,4.15788842938346,0.0462533475513797,4.15788842938346
0.0462637678532296,4.15817618940849,0.0462637678532296,4.15817618940849
0.0462741881550795,4.158454923367,0.0462741881550795,4.158454923367
0.0462846084569294,4.15872459233907,0.0462846084569294,4.15872459233907
0.0462950287587793,4.1589851574262,0.0462950287587793,4.1589851574262
0.0463054490606292,4.15923657975234,0.0463054490606292,4.15923657975234
0.0463158693624791,4.15947882046497,0.0463158693624791,4.15947882046497
0.046326289664329,4.15971184073615,0.046326289664329,4.15971184073615
0.0463367099661789,4.15993560176362,0.0463367099661789,4.15993560176362
0.0463471302680288,4.16015006477181,0.0463471302680288,4.16015006477181
0.0463575505698786,4.16035519101302,0.0463575505698786,4.16035519101302
0.0463679708717285,4.16055094176838,0.0463679708717285,4.16055094176838
0.0463783911735784,4.16073727834906,0.0463783911735784,4.16073727834906
0.0463888114754283,4.16091416209729,0.0463888114754283,4.16091416209729
0.0463992317772782,4.16108155438745,0.0463992317772782,4.16108155438745
0.0464096520791281,4.16123941662724,0.0464096520791281,4.16123941662724
0.046420072380978,4.16138771025872,0.046420072380978,4.16138771025872
0.0464304926828279,4.16152639675946,0.0464304926828279,4.16152639675946
0.0464409129846778,4.16165614866116,0.0464409129846778,4.16165614866116
0.0464513332865277,4.161780915081,0.0464513332865277,4.161780915081
0.0464617535883776,4.1619012990618,0.0464617535883776,4.1619012990618
0.0464721738902275,4.16201728747521,0.0464721738902275,4.16201728747521
0.0464825941920773,4.16212886718567,0.0464825941920773,4.16212886718567
0.0464930144939272,4.16223602505041,0.0464930144939272,4.16223602505041
0.0465034347957771,4.16233999999184,0.0465034347957771,4.16233999999184
0.046513855097627,4.16244353867275,0.046513855097627,4.16244353867275
0.0465242753994769,4.16254673795372,0.0465242753994769,4.16254673795372
0.0465346957013268,4.16264959650248,0.0465346957013268,4.16264959650248
0.0465451160031767,4.16275211298602,0.0465451160031767,4.16275211298602
0.0465555363050266,4.16285428607055,0.0465555363050266,4.16285428607055
0.0465659566068765,4.16295611442151,0.0465659566068765,4.16295611442151
0.0465763769087264,4.16305759670362,0.0465763769087264,4.16305759670362
0.0465867972105763,4.16315873158083,0.0465867972105763,4.16315873158083
0.0465972175124262,4.16325951771635,0.0465972175124262,4.16325951771635
0.0466076378142761,4.16335995377265,0.0466076378142761,4.16335995377265
0.0466180581161259,4.16346003841145,0.0466180581161259,4.16346003841145
0.0466284784179758,4.16355977029374,0.0466284784179758,4.16355977029374
0.0466388987198257,4.16365914807977,0.0466388987198257,4.16365914807977
0.0466493190216756,4.16375817042906,0.0466493190216756,4.16375817042906
0.0466597393235255,4.16385683600039,0.0466597393235255,4.16385683600039
0.0466701596253754,4.16395514345184,0.0466701596253754,4.16395514345184
0.0466805799272253,4.16405309144074,0.0466805799272253,4.16405309144074
0.0466910002290752,4.16415067862371,0.0466910002290752,4.16415067862371
0.0467014205309251,4.16424790365665,0.0467014205309251,4.16424790365665
0.046711840832775,4.16434476519475,0.046711840832775,4.16434476519475
0.0467222611346249,4.16444126189247,0.0467222611346249,4.16444126189247
0.0467326814364748,4.1645373924036,0.0467326814364748,4.1645373924036
0.0467431017383246,4.16463315538117,0.0467431017383246,4.16463315538117
0.0467535220401745,4.16472854947754,0.0467535220401745,4.16472854947754
0.0467639423420244,4.16482357334436,0.0467639423420244,4.16482357334436
0.0467743626438743,4.16491822563259,0.0467743626438743,4.16491822563259
0.0467847829457242,4.16501250499248,0.0467847829457242,4.16501250499248
0.0467952032475741,4.16510641007359,0.0467952032475741,4.16510641007359
0.046805623549424,4.1651999395248,0.046805623549424,4.1651999395248
0.0468160438512739,4.16529309199428,0.0468160438512739,4.16529309199428
0.0468264641531238,4.16538586612955,0.0468264641531238,4.16538586612955
0.0468368844549737,4.16547826057741,0.0468368844549737,4.16547826057741
0.0468473047568236,4.16557027398399,0.0468473047568236,4.16557027398399
0.0468577250586735,4.16566190499477,0.0468577250586735,4.16566190499477
0.0468681453605234,4.16575315225452,0.0468681453605234,4.16575315225452
0.0468785656623732,4.16584401440735,0.0468785656623732,4.16584401440735
0.0468889859642231,4.16593449009671,0.0468889859642231,4.16593449009671
0.046899406266073,4.16602457796537,0.046899406266073,4.16602457796537
0.0469098265679229,4.16611427665544,0.0469098265679229,4.16611427665544
0.0469202468697728,4.16620358480837,0.0469202468697728,4.16620358480837
0.0469306671716227,4.16629250106495,0.0469306671716227,4.16629250106495
0.0469410874734726,4.16638102406532,0.0469410874734726,4.16638102406532
0.0469515077753225,4.16646915244894,0.0469515077753225,4.16646915244894
0.0469619280771724,4.16655688485464,0.0469619280771724,4.16655688485464
0.0469723483790223,4.16664421992061,0.0469723483790223,4.16664421992061
0.0469827686808722,4.16673115628437,0.0469827686808722,4.16673115628437
0.0469931889827221,4.16681769258281,0.0469931889827221,4.16681769258281
0.047003609284572,4.16690382745216,0.047003609284572,4.16690382745216
0.0470140295864218,4.16698955952804,0.0470140295864218,4.16698955952804
0.0470244498882717,4.1670748874454,0.0470244498882717,4.1670748874454
0.0470348701901216,4.16715980983859,0.0470348701901216,4.16715980983859
0.0470452904919715,4.16724432534129,0.0470452904919715,4.16724432534129
0.0470557107938214,4.16732843258657,0.0470557107938214,4.16732843258657
0.0470661310956713,4.16741213020688,0.0470661310956713,4.16741213020688
0.0470765513975212,4.16749541683403,0.0470765513975212,4.16749541683403
0.0470869716993711,4.16757829109921,0.0470869716993711,4.16757829109921
0.047097392001221,4.167660751633,0.047097392001221,4.167660751633
0.0471078123030709,4.16774279706533,0.0471078123030709,4.16774279706533
0.0471182326049208,4.16782442602556,0.0471182326049208,4.16782442602556
0.0471286529067707,4.1679056371424,0.0471286529067707,4.1679056371424
0.0471390732086205,4.16798642904395,0.0471390732086205,4.16798642904395
0.0471494935104704,4.16806680035773,0.0471494935104704,4.16806680035773
0.0471599138123203,4.16814674971062,0.0471599138123203,4.16814674971062
0.0471703341141702,4.16822627572891,0.0471703341141702,4.16822627572891
0.0471807544160201,4.16830537703829,0.0471807544160201,4.16830537703829
0.04719117471787,4.16838405226383,0.04719117471787,4.16838405226383
0.0472015950197199,4.16846230003002,0.0472015950197199,4.16846230003002
0.0472120153215698,4.16854011896075,0.0472120153215698,4.16854011896075
0.0472224356234197,4.16861750767931,0.0472224356234197,4.16861750767931
0.0472328559252696,4.1686944648084,0.0472328559252696,4.1686944648084
0.0472432762271195,4.16877098897013,0.0472432762271195,4.16877098897013
0.0472536965289694,4.16884707878603,0.0472536965289694,4.16884707878603
0.0472641168308192,4.16892273287702,0.0472641168308192,4.16892273287702
0.0472745371326691,4.16899794986347,0.0472745371326691,4.16899794986347
0.047284957434519,4.16907272836513,0.047284957434519,4.16907272836513
0.0472953777363689,4.16914706700119,0.0472953777363689,4.16914706700119
0.0473057980382188,4.16922096439027,0.0473057980382188,4.16922096439027
0.0473162183400687,4.1692944191504,0.0473162183400687,4.1692944191504
0.0473266386419186,4.16936742989904,0.0473266386419186,4.16936742989904
0.0473370589437685,4.16943999525307,0.0473370589437685,4.16943999525307
0.0473474792456184,4.16951211382881,0.0473474792456184,4.16951211382881
0.0473578995474683,4.169583784242,0.0473578995474683,4.169583784242
0.0473683198493182,4.16965500510784,0.0473683198493182,4.16965500510784
0.0473787401511681,4.16972577504093,0.0473787401511681,4.16972577504093
0.0473891604530179,4.16979609265532,0.0473891604530179,4.16979609265532
0.0473995807548678,4.1698659565645,0.0473995807548678,4.1698659565645
0.0474100010567177,4.16993536538141,0.0474100010567177,4.16993536538141
0.0474204213585676,4.17000431771842,0.0474204213585676,4.17000431771842
0.0474308416604175,4.17007281218734,0.0474308416604175,4.17007281218734
0.0474412619622674,4.17014084739944,0.0474412619622674,4.17014084739944
0.0474516822641173,4.17020842196542,0.0474516822641173,4.17020842196542
0.0474621025659672,4.17027553449546,0.0474621025659672,4.17027553449546
0.0474725228678171,4.17034218359915,0.0474725228678171,4.17034218359915
0.047482943169667,4.17040836788556,0.047482943169667,4.17040836788556
0.0474933634715169,4.17047408596321,0.0474933634715169,4.17047408596321
0.0475037837733668,4.17053933644006,0.0475037837733668,4.17053933644006
0.0475142040752167,4.17060411792355,0.0475142040752167,4.17060411792355
0.0475246243770665,4.17066842902057,0.0475246243770665,4.17066842902057
0.0475350446789164,4.17073226833746,0.0475350446789164,4.17073226833746
0.0475454649807663,4.17079563448004,0.0475454649807663,4.17079563448004
0.0475558852826162,4.17085852605358,0.0475558852826162,4.17085852605358
0.0475663055844661,4.17092094166282,0.0475663055844661,4.17092094166282
0.047576725886316,4.17098287991196,0.047576725886316,4.17098287991196
0.0475871461881659,4.17104433940469,0.0475871461881659,4.17104433940469
0.0475975664900158,4.17110531874414,0.0475975664900158,4.17110531874414
0.0476079867918657,4.17116581653294,0.0476079867918657,4.17116581653294
0.0476184070937156,4.17122583137316,0.0476184070937156,4.17122583137316
0.0476288273955655,4.17128536186637,0.0476288273955655,4.17128536186637
0.0476392476974154,4.1713444066136,0.0476392476974154,4.1713444066136
0.0476496679992652,4.17140296421538,0.0476496679992652,4.17140296421538
0.0476600883011151,4.17146103327168,0.0476600883011151,4.17146103327168
0.047670508602965,4.17151861238199,0.047670508602965,4.17151861238199
0.0476809289048149,4.17157570014524,0.0476809289048149,4.17157570014524
0.0476913492066648,4.17163229515988,0.0476913492066648,4.17163229515988
0.0477017695085147,4.17168839602381,0.0477017695085147,4.17168839602381
0.0477121898103646,4.17174400133444,0.0477121898103646,4.17174400133444
0.0477226101122145,4.17179910968865,0.0477226101122145,4.17179910968865
0.0477330304140644,4.17185371968282,0.0477330304140644,4.17185371968282
0.0477434507159143,4.1719078299128,0.0477434507159143,4.1719078299128
0.0477538710177642,4.17196143897394,0.0477538710177642,4.17196143897394
0.0477642913196141,4.17201454546108,0.0477642913196141,4.17201454546108
0.0477747116214639,4.17206714796855,0.0477747116214639,4.17206714796855
0.0477851319233138,4.17211924509018,0.0477851319233138,4.17211924509018
0.0477955522251637,4.17217083541927,0.0477955522251637,4.17217083541927
0.0478059725270136,4.17222191754864,0.0478059725270136,4.17222191754864
0.0478163928288635,4.17227249007059,0.0478163928288635,4.17227249007059
0.0478268131307134,4.17232255157693,0.0478268131307134,4.17232255157693
0.0478372334325633,4.17237210065896,0.0478372334325633,4.17237210065896
0.0478476537344132,4.17242113590746,0.0478476537344132,4.17242113590746
0.0478580740362631,4.17246965591275,0.0478580740362631,4.17246965591275
0.047868494338113,4.17251765926461,0.047868494338113,4.17251765926461
0.0478789146399629,4.17256514455235,0.0478789146399629,4.17256514455235
0.0478893349418128,4.17261211036477,0.0478893349418128,4.17261211036477
0.0478997552436627,4.17265855529016,0.0478997552436627,4.17265855529016
0.0479101755455125,4.17270447791634,0.0479101755455125,4.17270447791634
0.0479205958473624,4.17274987683063,0.0479205958473624,4.17274987683063
0.0479310161492123,4.17279475061982,0.0479310161492123,4.17279475061982
0.0479414364510622,4.17283909787026,0.0479414364510622,4.17283909787026
0.0479518567529121,4.17288291716776,0.0479518567529121,4.17288291716776
0.047962277054762,4.17292620709767,0.047962277054762,4.17292620709767
0.0479726973566119,4.17296896624483,0.0479726973566119,4.17296896624483
0.0479831176584618,4.17301119319359,0.0479831176584618,4.17301119319359
0.0479935379603117,4.17305288652783,0.0479935379603117,4.17305288652783
0.0480039582621616,4.17309404483091,0.0480039582621616,4.17309404483091
0.0480143785640115,4.17313466668572,0.0480143785640115,4.17313466668572
0.0480247988658614,4.17317475067465,0.0480247988658614,4.17317475067465
0.0480352191677113,4.17321429537962,0.0480352191677113,4.17321429537962
0.0480456394695611,4.17325329938204,0.0480456394695611,4.17325329938204
0.048056059771411,4.17329176126284,0.048056059771411,4.17329176126284
0.0480664800732609,4.17332967960248,0.0480664800732609,4.17332967960248
0.0480769003751108,4.17336705298092,0.0480769003751108,4.17336705298092
0.0480873206769607,4.17340387997762,0.0480873206769607,4.17340387997762
0.0480977409788106,4.17344015917158,0.0480977409788106,4.17344015917158
0.0481081612806605,4.17347588914131,0.0481081612806605,4.17347588914131
0.0481185815825104,4.17351106846482,0.0481185815825104,4.17351106846482
0.0481290018843603,4.17354569571965,0.0481290018843603,4.17354569571965
0.0481394221862102,4.17357976948285,0.0481394221862102,4.17357976948285
0.0481498424880601,4.173613288331,0.0481498424880601,4.173613288331
0.04816026278991,4.17364625084016,0.04816026278991,4.17364625084016
0.0481706830917598,4.17367865558596,0.0481706830917598,4.17367865558596
0.0481811033936097,4.17371050114351,0.0481811033936097,4.17371050114351
0.0481915236954596,4.17374178608744,0.0481915236954596,4.17374178608744
0.0482019439973095,4.17377250899191,0.0482019439973095,4.17377250899191
0.0482123642991594,4.17380266843059,0.0482123642991594,4.17380266843059
0.0482227846010093,4.17383226297667,0.0482227846010093,4.17383226297667
0.0482332049028592,4.17386129120286,0.0482332049028592,4.17386129120286
0.0482436252047091,4.17388975168138,0.0482436252047091,4.17388975168138
0.048254045506559,4.17391764298398,0.048254045506559,4.17391764298398
0.0482644658084089,4.17394496368192,0.0482644658084089,4.17394496368192
0.0482748861102588,4.17397171234597,0.0482748861102588,4.17397171234597
0.0482853064121087,4.17399788754645,0.0482853064121087,4.17399788754645
0.0482957267139585,4.17402348785315,0.0482957267139585,4.17402348785315
0.0483061470158084,4.17404851183542,0.0483061470158084,4.17404851183542
0.0483165673176583,4.17407295806211,0.0483165673176583,4.17407295806211
0.0483269876195082,4.17409682510158,0.0483269876195082,4.17409682510158
0.0483374079213581,4.17412011152172,0.0483374079213581,4.17412011152172
0.048347828223208,4.17414281588993,0.048347828223208,4.17414281588993
0.0483582485250579,4.17416493677314,0.0483582485250579,4.17416493677314
0.0483686688269078,4.17418647273779,0.0483686688269078,4.17418647273779
0.0483790891287577,4.17420742234982,0.0483790891287577,4.17420742234982
0.0483895094306076,4.1742277841747,0.0483895094306076,4.1742277841747
0.0483999297324575,4.17424755677743,0.0483999297324575,4.17424755677743
0.0484103500343074,4.17426673872251,0.0484103500343074,4.17426673872251
0.0484207703361573,4.17428532857394,0.0484207703361573,4.17428532857394
0.0484311906380071,4.17430332489527,0.0484311906380071,4.17430332489527
0.048441610939857,4.17432072624954,0.048441610939857,4.17432072624954
0.0484520312417069,4.17433753119931,0.0484520312417069,4.17433753119931
0.0484624515435568,4.17435373830665,0.0484624515435568,4.17435373830665
0.0484728718454067,4.17436934613316,0.0484728718454067,4.17436934613316
0.0484832921472566,4.17438435323993,0.0484832921472566,4.17438435323993
0.0484937124491065,4.17439875818757,0.0484937124491065,4.17439875818757
0.0485041327509564,4.1744125595362,0.0485041327509564,4.1744125595362
0.0485145530528063,4.17442575584547,0.0485145530528063,4.17442575584547
0.0485249733546562,4.1744383456745,0.0485249733546562,4.1744383456745
0.0485353936565061,4.17445032758197,0.0485353936565061,4.17445032758197
0.048545813958356,4.17446170012601,0.048545813958356,4.17446170012601
0.0485562342602058,4.17447246186432,0.0485562342602058,4.17447246186432
0.0485666545620557,4.17448261135407,0.0485666545620557,4.17448261135407
0.0485770748639056,4.17449214715193,0.0485770748639056,4.17449214715193
0.0485874951657555,4.1745010678141,0.0485874951657555,4.1745010678141
0.0485979154676054,4.17450937189627,0.0485979154676054,4.17450937189627
0.0486083357694553,4.17451705795365,0.0486083357694553,4.17451705795365
0.0486187560713052,4.17452412454093,0.0486187560713052,4.17452412454093
0.0486291763731551,4.17453057021232,0.0486291763731551,4.17453057021232
0.048639596675005,4.17453639352152,0.048639596675005,4.17453639352152
0.0486500169768549,4.17454159302174,0.0486500169768549,4.17454159302174
0.0486604372787048,4.17454616726569,0.0486604372787048,4.17454616726569
0.0486708575805547,4.17455011480556,0.0486708575805547,4.17455011480556
0.0486812778824045,4.17455343419306,0.0486812778824045,4.17455343419306
0.0486916981842544,4.17455612397939,0.0486916981842544,4.17455612397939
0.0487021184861043,4.17455818271523,0.0487021184861043,4.17455818271523
0.0487125387879542,4.17455960895078,0.0487125387879542,4.17455960895078
0.0487229590898041,4.17456040123571,0.0487229590898041,4.17456040123571
0.048733379391654,4.17456055811919,0.048733379391654,4.17456055811919
0.0487437996935039,4.17456007814989,0.0487437996935039,4.17456007814989
0.0487542199953538,4.17455895987595,0.0487542199953538,4.17455895987595
0.0487646402972037,4.17455720184501,0.0487646402972037,4.17455720184501
0.0487750605990536,4.1745548026042,0.0487750605990536,4.1745548026042
0.0487854809009035,4.17455176070012,0.0487854809009035,4.17455176070012
0.0487959012027534,4.17454807467886,0.0487959012027534,4.17454807467886
0.0488063215046032,4.17454374308602,0.0488063215046032,4.17454374308602
0.0488167418064531,4.17453876446663,0.0488167418064531,4.17453876446663
0.048827162108303,4.17453313736524,0.048827162108303,4.17453313736524
0.0488375824101529,4.17452686032585,0.0488375824101529,4.17452686032585
0.0488480027120028,4.17451993189197,0.0488480027120028,4.17451993189197
0.0488584230138527,4.17451235060655,0.0488584230138527,4.17451235060655
0.0488688433157026,4.17450411501204,0.0488688433157026,4.17450411501204
0.0488792636175525,4.17449522365035,0.0488792636175525,4.17449522365035
0.0488896839194024,4.17448567506285,0.0488896839194024,4.17448567506285
0.0489001042212523,4.17447546779039,0.0489001042212523,4.17447546779039
0.0489105245231022,4.1744646003733,0.0489105245231022,4.1744646003733
0.0489209448249521,4.17445307135135,0.0489209448249521,4.17445307135135
0.048931365126802,4.17444087926379,0.048931365126802,4.17444087926379
0.0489417854286519,4.17442802264932,0.0489417854286519,4.17442802264932
0.0489522057305017,4.1744145000461,0.0489522057305017,4.1744145000461
0.0489626260323516,4.17440030999177,0.0489626260323516,4.17440030999177
0.0489730463342015,4.17438545102339,0.0489730463342015,4.17438545102339
0.0489834666360514,4.17436992167751,0.0489834666360514,4.17436992167751
0.0489938869379013,4.17435372049011,0.0489938869379013,4.17435372049011
0.0490043072397512,4.17433684599662,0.0490043072397512,4.17433684599662
0.0490147275416011,4.17431929673192,0.0490147275416011,4.17431929673192
0.049025147843451,4.17430107123035,0.049025147843451,4.17430107123035
0.0490355681453009,4.17428216802568,0.0490355681453009,4.17428216802568
0.0490459884471508,4.17426258565112,0.0490459884471508,4.17426258565112
0.0490564087490007,4.17424232263933,0.0490564087490007,4.17424232263933
0.0490668290508506,4.1742213775224,0.0490668290508506,4.1742213775224
0.0490772493527004,4.17419974883186,0.0490772493527004,4.17419974883186
0.0490876696545503,4.17417743509867,0.0490876696545503,4.17417743509867
0.0490980899564002,4.17415443485321,0.0490980899564002,4.17415443485321
0.0491085102582501,4.17413074662532,0.0491085102582501,4.17413074662532
0.0491189305601,4.17410636894424,0.0491189305601,4.17410636894424
0.0491293508619499,4.17408130033863,0.0491293508619499,4.17408130033863
0.0491397711637998,4.17405553933659,0.0491397711637998,4.17405553933659
0.0491501914656497,4.17402908446563,0.0491501914656497,4.17402908446563
0.0491606117674996,4.17400193425268,0.0491606117674996,4.17400193425268
0.0491710320693495,4.17397408722408,0.0491710320693495,4.17397408722408
0.0491814523711994,4.17394554190559,0.0491814523711994,4.17394554190559
0.0491918726730493,4.17391629682236,0.0491918726730493,4.17391629682236
0.0492022929748991,4.17388635049896,0.0492022929748991,4.17388635049896
0.049212713276749,4.17385570145938,0.049212713276749,4.17385570145938
0.0492231335785989,4.17382434822697,0.0492231335785989,4.17382434822697
0.0492335538804488,4.17379228932452,0.0492335538804488,4.17379228932452
0.0492439741822987,4.1737595232742,0.0492439741822987,4.1737595232742
0.0492543944841486,4.17372604859756,0.0492543944841486,4.17372604859756
0.0492648147859985,4.17369186381556,0.0492648147859985,4.17369186381556
0.0492752350878484,4.17365696744854,0.0492752350878484,4.17365696744854
0.0492856553896983,4.17362135801622,0.0492856553896983,4.17362135801622
0.0492960756915482,4.17358503403772,0.0492960756915482,4.17358503403772
0.0493064959933981,4.1735479940315,0.0493064959933981,4.1735479940315
0.049316916295248,4.17351023651544,0.049316916295248,4.17351023651544
0.0493273365970978,4.17347176000677,0.0493273365970978,4.17347176000677
0.0493377568989477,4.17343256302209,0.0493377568989477,4.17343256302209
0.0493481772007976,4.17339264407738,0.0493481772007976,4.17339264407738
0.0493585975026475,4.17335200168797,0.0493585975026475,4.17335200168797
0.0493690178044974,4.17331063436855,0.0493690178044974,4.17331063436855
0.0493794381063473,4.17326854063318,0.0493794381063473,4.17326854063318
0.0493898584081972,4.17322571899527,0.0493898584081972,4.17322571899527
0.0494002787100471,4.17318216796758,0.0494002787100471,4.17318216796758
0.049410699011897,4.1731378860622,0.049410699011897,4.1731378860622
0.0494211193137469,4.1730928717906,0.0494211193137469,4.1730928717906
0.0494315396155968,4.17304712366356,0.0494315396155968,4.17304712366356
0.0494419599174467,4.17300064019122,0.0494419599174467,4.17300064019122
0.0494523802192966,4.17295341988305,0.0494523802192966,4.17295341988305
0.0494628005211464,4.17290546124783,0.0494628005211464,4.17290546124783
0.0494732208229963,4.1728567627937,0.0494732208229963,4.1728567627937
0.0494836411248462,4.17280732302809,0.0494836411248462,4.17280732302809
0.0494940614266961,4.17275714045779,0.0494940614266961,4.17275714045779
0.049504481728546,4.17270621358888,0.049504481728546,4.17270621358888
0.0495149020303959,4.17265454092676,0.0495149020303959,4.17265454092676
0.0495253223322458,4.17260212097613,0.0495253223322458,4.17260212097613
0.0495357426340957,4.17254895224102,0.0495357426340957,4.17254895224102
0.0495461629359456,4.17249503322474,0.0495461629359456,4.17249503322474
0.0495565832377955,4.17244036242991,0.0495565832377955,4.17244036242991
0.0495670035396454,4.17238493835844,0.0495670035396454,4.17238493835844
0.0495774238414953,4.17232875951154,0.0495774238414953,4.17232875951154
0.0495878441433451,4.1722718243897,0.0495878441433451,4.1722718243897
0.049598264445195,4.1722141314927,0.049598264445195,4.1722141314927
0.0496086847470449,4.17215567931958,0.0496086847470449,4.17215567931958
0.0496191050488948,4.17209646636868,0.0496191050488948,4.17209646636868
0.0496295253507447,4.1720364911376,0.0496295253507447,4.1720364911376
0.0496399456525946,4.17197575212321,0.0496399456525946,4.17197575212321
0.0496503659544445,4.17191424782164,0.0496503659544445,4.17191424782164
0.0496607862562944,4.17185197672829,0.0496607862562944,4.17185197672829
0.0496712065581443,4.1717889373378,0.0496712065581443,4.1717889373378
0.0496816268599942,4.17172512814408,0.0496816268599942,4.17172512814408
0.0496920471618441,4.17166054764026,0.0496920471618441,4.17166054764026
0.049702467463694,4.17159519431875,0.049702467463694,4.17159519431875
0.0497128877655438,4.17152906667115,0.0497128877655438,4.17152906667115
0.0497233080673937,4.17146216318835,0.0497233080673937,4.17146216318835
0.0497337283692436,4.17139448236042,0.0497337283692436,4.17139448236042
0.0497441486710935,4.17132602267669,0.0497441486710935,4.17132602267669
0.0497545689729434,4.1712567826257,0.0497545689729434,4.1712567826257
0.0497649892747933,4.17118676069519,0.0497649892747933,4.17118676069519
0.0497754095766432,4.17111595537214,0.0497754095766432,4.17111595537214
0.0497858298784931,4.17104436514271,0.0497858298784931,4.17104436514271
0.049796250180343,4.1709719884923,0.049796250180343,4.1709719884923
0.0498066704821929,4.17089882390546,0.0498066704821929,4.17089882390546
0.0498170907840428,4.17082486986598,0.0498170907840428,4.17082486986598
0.0498275110858927,4.17075012485681,0.0498275110858927,4.17075012485681
0.0498379313877425,4.17067458736008,0.0498379313877425,4.17067458736008
0.0498483516895924,4.17059825585713,0.0498483516895924,4.17059825585713
0.0498587719914423,4.17052112882846,0.0498587719914423,4.17052112882846
0.0498691922932922,4.17044320475372,0.0498691922932922,4.17044320475372
0.0498796125951421,4.17036448211174,0.0498796125951421,4.17036448211174
0.049890032896992,4.17028495938053,0.049890032896992,4.17028495938053
0.0499004531988419,4.17020463503723,0.0499004531988419,4.17020463503723
0.0499108735006918,4.17012350755813,0.0499108735006918,4.17012350755813
0.0499212938025417,4.17004157541867,0.0499212938025417,4.17004157541867
0.0499317141043916,4.16995883709345,0.0499317141043916,4.16995883709345
0.0499421344062415,4.16987529105617,0.0499421344062415,4.16987529105617
0.0499525547080914,4.16979093577969,0.0499525547080914,4.16979093577969
0.0499629750099413,4.16970576973597,0.0499629750099413,4.16970576973597
0.0499733953117912,4.16961979139611,0.0499733953117912,4.16961979139611
0.049983815613641,4.16953299923031,0.049983815613641,4.16953299923031
0.0499942359154909,4.16944539170789,0.0499942359154909,4.16944539170789
0.0500046562173408,4.16935696729727,0.0500046562173408,4.16935696729727
0.0500150765191907,4.16926772446595,0.0500150765191907,4.16926772446595
0.0500254968210406,4.16917766168055,0.0500254968210406,4.16917766168055
0.0500359171228905,4.16908677740677,0.0500359171228905,4.16908677740677
0.0500463374247404,4.16899507010938,0.0500463374247404,4.16899507010938
0.0500567577265903,4.16890253825224,0.0500567577265903,4.16890253825224
0.0500671780284402,4.16880918029828,0.0500671780284402,4.16880918029828
0.0500775983302901,4.16871499470947,0.0500775983302901,4.16871499470947
0.05008801863214,4.16861997994688,0.05008801863214,4.16861997994688
0.0500984389339899,4.1685241344706,0.0500984389339899,4.1685241344706
0.0501088592358397,4.16842745673979,0.0501088592358397,4.16842745673979
0.0501192795376896,4.16832994521264,0.0501192795376896,4.16832994521264
0.0501296998395395,4.16823159834637,0.0501296998395395,4.16823159834637
0.0501401201413894,4.16813241459726,0.0501401201413894,4.16813241459726
0.0501505404432393,4.16803239242059,0.0501505404432393,4.16803239242059
0.0501609607450892,4.16793153027065,0.0501609607450892,4.16793153027065
0.0501713810469391,4.16782982660076,0.0501713810469391,4.16782982660076
0.050181801348789,4.16772727986326,0.050181801348789,4.16772727986326
0.0501922216506389,4.16762388850946,0.0501922216506389,4.16762388850946
0.0502026419524888,4.16751965098968,0.0502026419524888,4.16751965098968
0.0502130622543387,4.16741456575323,0.0502130622543387,4.16741456575323
0.0502234825561886,4.1673086312484,0.0502234825561886,4.1673086312484
0.0502339028580384,4.16720184592245,0.0502339028580384,4.16720184592245
0.0502443231598883,4.16709420822162,0.0502443231598883,4.16709420822162
0.0502547434617382,4.16698571659111,0.0502547434617382,4.16698571659111
0.0502651637635881,4.16687636947508,0.0502651637635881,4.16687636947508
0.050275584065438,4.16676616531662,0.050275584065438,4.16676616531662
0.0502860043672879,4.1666551025578,0.0502860043672879,4.1666551025578
0.0502964246691378,4.1665431796396,0.0502964246691378,4.1665431796396
0.0503068449709877,4.16643039500194,0.0503068449709877,4.16643039500194
0.0503172652728376,4.16631674708367,0.0503172652728376,4.16631674708367
0.0503276855746875,4.16620223432255,0.0503276855746875,4.16620223432255
0.0503381058765374,4.16608685515525,0.0503381058765374,4.16608685515525
0.0503485261783873,4.16597060801736,0.0503485261783873,4.16597060801736
0.0503589464802372,4.16585349134335,0.0503589464802372,4.16585349134335
0.050369366782087,4.1657355035666,0.050369366782087,4.1657355035666
0.0503797870839369,4.16561664311936,0.0503797870839369,4.16561664311936
0.0503902073857868,4.16549690843275,0.0503902073857868,4.16549690843275
0.0504006276876367,4.16537629793679,0.0504006276876367,4.16537629793679
0.0504110479894866,4.16525481006034,0.0504110479894866,4.16525481006034
0.0504214682913365,4.16513244323113,0.0504214682913365,4.16513244323113
0.0504318885931864,4.16500919587572,0.0504318885931864,4.16500919587572
0.0504423088950363,4.16488506641953,0.0504423088950363,4.16488506641953
0.0504527291968862,4.16476005328683,0.0504527291968862,4.16476005328683
0.0504631494987361,4.16463415490068,0.0504631494987361,4.16463415490068
0.050473569800586,4.164507369683,0.050473569800586,4.164507369683
0.0504839901024359,4.16437969605449,0.0504839901024359,4.16437969605449
0.0504944104042857,4.16425113243469,0.0504944104042857,4.16425113243469
0.0505048307061356,4.16412167724191,0.0505048307061356,4.16412167724191
0.0505152510079855,4.16399132889328,0.0505152510079855,4.16399132889328
0.0505256713098354,4.16386008580469,0.0505256713098354,4.16386008580469
0.0505360916116853,4.16372794639082,0.0505360916116853,4.16372794639082
0.0505465119135352,4.16359490906512,0.0505465119135352,4.16359490906512
0.0505569322153851,4.1634609722398,0.0505569322153851,4.1634609722398
0.050567352517235,4.16332613432583,0.050567352517235,4.16332613432583
0.0505777728190849,4.16319039373291,0.0505777728190849,4.16319039373291
0.0505881931209348,4.1630537488695,0.0505881931209348,4.1630537488695
0.0505986134227847,4.16291619814278,0.0505986134227847,4.16291619814278
0.0506090337246346,4.16277773995867,0.0506090337246346,4.16277773995867
0.0506194540264844,4.16263837272177,0.0506194540264844,4.16263837272177
0.0506298743283343,4.16249809483544,0.0506298743283343,4.16249809483544
0.0506402946301842,4.16235690470169,0.0506402946301842,4.16235690470169
0.0506507149320341,4.16221480072125,0.0506507149320341,4.16221480072125
0.050661135233884,4.16207178129354,0.050661135233884,4.16207178129354
0.0506715555357339,4.16192784481663,0.0506715555357339,4.16192784481663
0.0506819758375838,4.16178298968729,0.0506819758375838,4.16178298968729
0.0506923961394337,4.16163721430092,0.0506923961394337,4.16163721430092
0.0507028164412836,4.1614905170516,0.0507028164412836,4.1614905170516
0.0507132367431335,4.16134289633203,0.0507132367431335,4.16134289633203
0.0507236570449834,4.16119435053356,0.0507236570449834,4.16119435053356
0.0507340773468333,4.16104487804616,0.0507340773468333,4.16104487804616
0.0507444976486831,4.16089447725843,0.0507444976486831,4.16089447725843
0.050754917950533,4.16074314655756,0.050754917950533,4.16074314655756
0.0507653382523829,4.16059088432937,0.0507653382523829,4.16059088432937
0.0507757585542328,4.16043768895824,0.0507757585542328,4.16043768895824
0.0507861788560827,4.16028355882717,0.0507861788560827,4.16028355882717
0.0507965991579326,4.16012849231771,0.0507965991579326,4.16012849231771
0.0508070194597825,4.15997248780999,0.0508070194597825,4.15997248780999
0.0508174397616324,4.1598155436827,0.0508174397616324,4.1598155436827
0.0508278600634823,4.15965765831307,0.0508278600634823,4.15965765831307
0.0508382803653322,4.15949883007689,0.0508382803653322,4.15949883007689
0.0508487006671821,4.15933905734845,0.0508487006671821,4.15933905734845
0.050859120969032,4.15917833850061,0.050859120969032,4.15917833850061
0.0508695412708818,4.1590166719047,0.0508695412708818,4.1590166719047
0.0508799615727318,4.15885405593059,0.0508799615727318,4.15885405593059
0.0508903818745816,4.15869048894663,0.0508903818745816,4.15869048894663
0.0509008021764315,4.15852596931966,0.0509008021764315,4.15852596931966
0.0509112224782814,4.15836049541499,0.0509112224782814,4.15836049541499
0.0509216427801313,4.15819406559643,0.0509216427801313,4.15819406559643
0.0509320630819812,4.15802667822621,0.0509320630819812,4.15802667822621
0.0509424833838311,4.15785833166504,0.0509424833838311,4.15785833166504
0.050952903685681,4.15768902427206,0.050952903685681,4.15768902427206
0.0509633239875309,4.15751875440486,0.0509633239875309,4.15751875440486
0.0509737442893808,4.15734752041942,0.0509737442893808,4.15734752041942
0.0509841645912307,4.15717532067015,0.0509841645912307,4.15717532067015
0.0509945848930806,4.15700215350989,0.0509945848930806,4.15700215350989
0.0510050051949305,4.15682801728983,0.0510050051949305,4.15682801728983
0.0510154254967803,4.15665291035958,0.0510154254967803,4.15665291035958
0.0510258457986302,4.1564768310671,0.0510258457986302,4.1564768310671
0.0510362661004801,4.15629977775873,0.0510362661004801,4.15629977775873
0.05104668640233,4.15612174877917,0.05104668640233,4.15612174877917
0.0510571067041799,4.15594274247146,0.0510571067041799,4.15594274247146
0.0510675270060298,4.15576275717696,0.0510675270060298,4.15576275717696
0.0510779473078797,4.15558179123539,0.0510779473078797,4.15558179123539
0.0510883676097296,4.15539984298475,0.0510883676097296,4.15539984298475
0.0510987879115795,4.15521691076139,0.0510987879115795,4.15521691076139
0.0511092082134294,4.1550329928999,0.0511092082134294,4.1550329928999
0.0511196285152793,4.15484808773322,0.0511196285152793,4.15484808773322
0.0511300488171292,4.1546621935925,0.0511300488171292,4.1546621935925
0.051140469118979,4.15447530880722,0.051140469118979,4.15447530880722
0.0511508894208289,4.15428743170507,0.0511508894208289,4.15428743170507
0.0511613097226788,4.154098560612,0.0511613097226788,4.154098560612
0.0511717300245287,4.1539086938522,0.0511717300245287,4.1539086938522
0.0511821503263786,4.15371782974808,0.0511821503263786,4.15371782974808
0.0511925706282285,4.15352596662026,0.0511925706282285,4.15352596662026
0.0512029909300784,4.15333310278757,0.0512029909300784,4.15333310278757
0.0512134112319283,4.15313923656703,0.0512134112319283,4.15313923656703
0.0512238315337782,4.15294436627385,0.0512238315337782,4.15294436627385
0.0512342518356281,4.15274849022139,0.0512342518356281,4.15274849022139
0.051244672137478,4.15255160672121,0.051244672137478,4.15255160672121
0.0512550924393279,4.15235371408297,0.0512550924393279,4.15235371408297
0.0512655127411777,4.15215481061451,0.0512655127411777,4.15215481061451
0.0512759330430276,4.15195489462178,0.0512759330430276,4.15195489462178
0.0512863533448775,4.15175396440886,0.0512863533448775,4.15175396440886
0.0512967736467274,4.15155201827792,0.0512967736467274,4.15155201827792
0.0513071939485773,4.15134905452924,0.0513071939485773,4.15134905452924
0.0513176142504272,4.15114507146118,0.0513176142504272,4.15114507146118
0.0513280345522771,4.15094006737017,0.0513280345522771,4.15094006737017
0.051338454854127,4.15073404055069,0.051338454854127,4.15073404055069
0.0513488751559769,4.15052698929531,0.0513488751559769,4.15052698929531
0.0513592954578268,4.15031891189461,0.0513592954578268,4.15031891189461
0.0513697157596767,4.15010980663719,0.0513697157596767,4.15010980663719
0.0513801360615266,4.14989967180968,0.0513801360615266,4.14989967180968
0.0513905563633765,4.14968850569674,0.0513905563633765,4.14968850569674
0.0514009766652263,4.14947630658097,0.0514009766652263,4.14947630658097
0.0514113969670762,4.149263072743,0.0514113969670762,4.149263072743
0.0514218172689261,4.14904880246141,0.0514218172689261,4.14904880246141
0.051432237570776,4.14883349401273,0.051432237570776,4.14883349401273
0.0514426578726259,4.14861714567146,0.0514426578726259,4.14861714567146
0.0514530781744758,4.14839975571003,0.0514530781744758,4.14839975571003
0.0514634984763257,4.14818132239877,0.0514634984763257,4.14818132239877
0.0514739187781756,4.14796184400595,0.0514739187781756,4.14796184400595
0.0514843390800255,4.14774131879773,0.0514843390800255,4.14774131879773
0.0514947593818754,4.14751974503815,0.0514947593818754,4.14751974503815
0.0515051796837253,4.14729712098914,0.0515051796837253,4.14729712098914
0.0515155999855752,4.14707344491048,0.0515155999855752,4.14707344491048
0.051526020287425,4.14684871505981,0.051526020287425,4.14684871505981
0.0515364405892749,4.14662292969261,0.0515364405892749,4.14662292969261
0.0515468608911248,4.14639608706217,0.0515468608911248,4.14639608706217
0.0515572811929747,4.14616818541962,0.0515572811929747,4.14616818541962
0.0515677014948246,4.14593922301387,0.0515677014948246,4.14593922301387
0.0515781217966745,4.14570919809164,0.0515781217966745,4.14570919809164
0.0515885420985244,4.1454781088974,0.0515885420985244,4.1454781088974
0.0515989624003743,4.14524595367341,0.0515989624003743,4.14524595367341
0.0516093827022242,4.14501273065967,0.0516093827022242,4.14501273065967
0.0516198030040741,4.14477843809393,0.0516198030040741,4.14477843809393
0.051630223305924,4.14454307421163,0.051630223305924,4.14454307421163
0.0516406436077739,4.14430663724598,0.0516406436077739,4.14430663724598
0.0516510639096237,4.14406912542784,0.0516510639096237,4.14406912542784
0.0516614842114736,4.14383053698579,0.0516614842114736,4.14383053698579
0.0516719045133235,4.14359087014607,0.0516719045133235,4.14359087014607
0.0516823248151734,4.14335012313258,0.0516823248151734,4.14335012313258
0.0516927451170233,4.14310829416688,0.0516927451170233,4.14310829416688
0.0517031654188732,4.14286538146815,0.0517031654188732,4.14286538146815
0.0517135857207231,4.1426213832532,0.0517135857207231,4.1426213832532
0.051724006022573,4.14237629773646,0.051724006022573,4.14237629773646
0.0517344263244229,4.14213012312993,0.0517344263244229,4.14213012312993
0.0517448466262728,4.14188285764321,0.0517448466262728,4.14188285764321
0.0517552669281227,4.14163449948347,0.0517552669281227,4.14163449948347
0.0517656872299726,4.14138504685542,0.0517656872299726,4.14138504685542
0.0517761075318224,4.14113449796133,0.0517761075318224,4.14113449796133
0.0517865278336723,4.14088285100099,0.0517865278336723,4.14088285100099
0.0517969481355222,4.14063010417168,0.0517969481355222,4.14063010417168
0.0518073684373721,4.14037625566823,0.0518073684373721,4.14037625566823
0.051817788739222,4.14012130368291,0.051817788739222,4.14012130368291
0.0518282090410719,4.1398652464055,0.0518282090410719,4.1398652464055
0.0518386293429218,4.13960808202319,0.0518386293429218,4.13960808202319
0.0518490496447717,4.13934980872067,0.0518490496447717,4.13934980872067
0.0518594699466216,4.13909042468001,0.0518594699466216,4.13909042468001
0.0518698902484715,4.13882992808075,0.0518698902484715,4.13882992808075
0.0518803105503214,4.13856831709977,0.0518803105503214,4.13856831709977
0.0518907308521713,4.1383055899114,0.0518907308521713,4.1383055899114
0.0519011511540212,4.13804174468728,0.0519011511540212,4.13804174468728
0.0519115714558711,4.13777677959647,0.0519115714558711,4.13777677959647
0.0519219917577209,4.13751069280534,0.0519219917577209,4.13751069280534
0.0519324120595708,4.13724348247758,0.0519324120595708,4.13724348247758
0.0519428323614207,4.13697514677423,0.0519428323614207,4.13697514677423
0.0519532526632706,4.1367056838536,0.0519532526632706,4.1367056838536
0.0519636729651205,4.1364350918713,0.0519636729651205,4.1364350918713
0.0519740932669704,4.13616336898022,0.0519740932669704,4.13616336898022
0.0519845135688203,4.13589051333048,0.0519845135688203,4.13589051333048
0.0519949338706702,4.13561652306946,0.0519949338706702,4.13561652306946
0.0520053541725201,4.13534139634177,0.0520053541725201,4.13534139634177
0.05201577447437,4.13506513128921,0.05201577447437,4.13506513128921
0.0520261947762199,4.13478772605081,0.0520261947762199,4.13478772605081
0.0520366150780698,4.13450917876274,0.0520366150780698,4.13450917876274
0.0520470353799196,4.13422948755837,0.0520470353799196,4.13422948755837
0.0520574556817695,4.13394865056821,0.0520574556817695,4.13394865056821
0.0520678759836194,4.13366666591989,0.0520678759836194,4.13366666591989
0.0520782962854693,4.13338353173818,0.0520782962854693,4.13338353173818
0.0520887165873192,4.13309924614495,0.0520887165873192,4.13309924614495
0.0520991368891691,4.13281380725914,0.0520991368891691,4.13281380725914
0.052109557191019,4.13252721319679,0.052109557191019,4.13252721319679
0.0521199774928689,4.13223946207097,0.0521199774928689,4.13223946207097
0.0521303977947188,4.13195055199183,0.0521303977947188,4.13195055199183
0.0521408180965687,4.1316604810665,0.0521408180965687,4.1316604810665
0.0521512383984186,4.13136924739914,0.0521512383984186,4.13136924739914
0.0521616587002685,4.13107684909092,0.0521616587002685,4.13107684909092
0.0521720790021183,4.13078328423996,0.0521720790021183,4.13078328423996
0.0521824993039682,4.13048855094136,0.0521824993039682,4.13048855094136
0.0521929196058181,4.13019264728715,0.0521929196058181,4.13019264728715
0.052203339907668,4.1298955713663,0.052203339907668,4.1298955713663
0.0522137602095179,4.12959732126469,0.0522137602095179,4.12959732126469
0.0522241805113678,4.1292978950651,0.0522241805113678,4.1292978950651
0.0522346008132177,4.12899729084718,0.0522346008132177,4.12899729084718
0.0522450211150676,4.12869550668745,0.0522450211150676,4.12869550668745
0.0522554414169175,4.12839254065927,0.0522554414169175,4.12839254065927
0.0522658617187674,4.12808839083284,0.0522658617187674,4.12808839083284
0.0522762820206173,4.12778305527517,0.0522762820206173,4.12778305527517
0.0522867023224672,4.12747653205007,0.0522867023224672,4.12747653205007
0.052297122624317,4.1271688192181,0.052297122624317,4.1271688192181
0.0523075429261669,4.12685991483663,0.0523075429261669,4.12685991483663
0.0523179632280168,4.12654981695974,0.0523179632280168,4.12654981695974
0.0523283835298667,4.12623852363825,0.0523283835298667,4.12623852363825
0.0523388038317166,4.12592603291968,0.0523388038317166,4.12592603291968
0.0523492241335665,4.12561234284828,0.0523492241335665,4.12561234284828
0.0523596444354164,4.12529745146492,0.0523596444354164,4.12529745146492
0.0523700647372663,4.12498135680718,0.0523700647372663,4.12498135680718
0.0523804850391162,4.12466405690925,0.0523804850391162,4.12466405690925
0.0523909053409661,4.12434554980195,0.0523909053409661,4.12434554980195
0.052401325642816,4.12402583351272,0.052401325642816,4.12402583351272
0.0524117459446659,4.12370490606558,0.0524117459446659,4.12370490606558
0.0524221662465158,4.12338276548112,0.0524221662465158,4.12338276548112
0.0524325865483656,4.12305940977647,0.0524325865483656,4.12305940977647
0.0524430068502155,4.12273483696531,0.0524430068502155,4.12273483696531
0.0524534271520654,4.12240904505785,0.0524534271520654,4.12240904505785
0.0524638474539153,4.12208203206076,0.0524638474539153,4.12208203206076
0.0524742677557652,4.12175379597724,0.0524742677557652,4.12175379597724
0.0524846880576151,4.1214243348069,0.0524846880576151,4.1214243348069
0.052495108359465,4.12109364654584,0.052495108359465,4.12109364654584
0.0525055286613149,4.12076172918655,0.0525055286613149,4.12076172918655
0.0525159489631648,4.12042858071795,0.0525159489631648,4.12042858071795
0.0525263692650147,4.12009419912535,0.0525263692650147,4.12009419912535
0.0525367895668646,4.11975858239041,0.0525367895668646,4.11975858239041
0.0525472098687145,4.11942172849116,0.0525472098687145,4.11942172849116
0.0525576301705643,4.11908363540195,0.0525576301705643,4.11908363540195
0.0525680504724142,4.11874430109345,0.0525680504724142,4.11874430109345
0.0525784707742641,4.11840372353262,0.0525784707742641,4.11840372353262
0.052588891076114,4.11806190068271,0.052588891076114,4.11806190068271
0.0525993113779639,4.11771883050321,0.0525993113779639,4.11771883050321
0.0526097316798138,4.11737451094986,0.0526097316798138,4.11737451094986
0.0526201519816637,4.1170289399746,0.0526201519816637,4.1170289399746
0.0526305722835136,4.11668211552558,0.0526305722835136,4.11668211552558
0.0526409925853635,4.11633403554714,0.0526409925853635,4.11633403554714
0.0526514128872134,4.11598469797977,0.0526514128872134,4.11598469797977
0.0526618331890633,4.11563410076009,0.0526618331890633,4.11563410076009
0.0526722534909132,4.11528224182085,0.0526722534909132,4.11528224182085
0.052682673792763,4.11492911909091,0.052682673792763,4.11492911909091
0.0526930940946129,4.11457473049519,0.0526930940946129,4.11457473049519
0.0527035143964628,4.1142190739547,0.0527035143964628,4.1142190739547
0.0527139346983127,4.11386214738646,0.0527139346983127,4.11386214738646
0.0527243550001626,4.11350394870353,0.0527243550001626,4.11350394870353
0.0527347753020125,4.11314447581496,0.0527347753020125,4.11314447581496
0.0527451956038624,4.11278372662579,0.0527451956038624,4.11278372662579
0.0527556159057123,4.11242169903702,0.0527556159057123,4.11242169903702
0.0527660362075622,4.11205839094558,0.0527660362075622,4.11205839094558
0.0527764565094121,4.11169380024433,0.0527764565094121,4.11169380024433
0.052786876811262,4.11132792482202,0.052786876811262,4.11132792482202
0.0527972971131119,4.11096076256329,0.0527972971131119,4.11096076256329
0.0528077174149617,4.11059231134862,0.0528077174149617,4.11059231134862
0.0528181377168117,4.11022256905433,0.0528181377168117,4.11022256905433
0.0528285580186615,4.10985153355257,0.0528285580186615,4.10985153355257
0.0528389783205114,4.10947920271128,0.0528389783205114,4.10947920271128
0.0528493986223613,4.10910557439415,0.0528493986223613,4.10910557439415
0.0528598189242112,4.10873064646066,0.0528598189242112,4.10873064646066
0.0528702392260611,4.10835441676599,0.0528702392260611,4.10835441676599
0.052880659527911,4.10797688316103,0.052880659527911,4.10797688316103
0.0528910798297609,4.10759804349239,0.0528910798297609,4.10759804349239
0.0529015001316108,4.10721789560231,0.0529015001316108,4.10721789560231
0.0529119204334607,4.10683643732869,0.0529119204334607,4.10683643732869
0.0529223407353106,4.10645366650506,0.0529223407353106,4.10645366650506
0.0529327610371605,4.10606958096053,0.0529327610371605,4.10606958096053
0.0529431813390103,4.1056841785198,0.0529431813390103,4.1056841785198
0.0529536016408602,4.10529745700315,0.0529536016408602,4.10529745700315
0.0529640219427101,4.10490941422635,0.0529640219427101,4.10490941422635
0.05297444224456,4.10452004800072,0.05297444224456,4.10452004800072
0.0529848625464099,4.10412935613304,0.0529848625464099,4.10412935613304
0.0529952828482598,4.1037373364256,0.0529952828482598,4.1037373364256
0.0530057031501097,4.1033439866761,0.0530057031501097,4.1033439866761
0.0530161234519596,4.10294930467766,0.0530161234519596,4.10294930467766
0.0530265437538095,4.10255328821883,0.0530265437538095,4.10255328821883
0.0530369640556594,4.10215593508352,0.0530369640556594,4.10215593508352
0.0530473843575093,4.10175724305099,0.0530473843575093,4.10175724305099
0.0530578046593592,4.10135720989584,0.0530578046593592,4.10135720989584
0.0530682249612091,4.10095583338798,0.0530682249612091,4.10095583338798
0.0530786452630589,4.1005531112926,0.0530786452630589,4.1005531112926
0.0530890655649088,4.10014904137015,0.0530890655649088,4.10014904137015
0.0530994858667587,4.09974362137633,0.0530994858667587,4.09974362137633
0.0531099061686086,4.09933684906204,0.0531099061686086,4.09933684906204
0.0531203264704585,4.0989287221734,0.0531203264704585,4.0989287221734
0.0531307467723084,4.09851923845166,0.0531307467723084,4.09851923845166
0.0531411670741583,4.09810839563324,0.0531411670741583,4.09810839563324
0.0531515873760082,4.09769619144967,0.0531515873760082,4.09769619144967
0.0531620076778581,4.09728262362759,0.0531620076778581,4.09728262362759
0.053172427979708,4.09686768988871,0.053172427979708,4.09686768988871
0.0531828482815579,4.09645138794977,0.0531828482815579,4.09645138794977
0.0531932685834078,4.09603371552255,0.0531932685834078,4.09603371552255
0.0532036888852576,4.09561467031384,0.0532036888852576,4.09561467031384
0.0532141091871075,4.09519425002538,0.0532141091871075,4.09519425002538
0.0532245294889574,4.09477245235388,0.0532245294889574,4.09477245235388
0.0532349497908073,4.09434927499097,0.0532349497908073,4.09434927499097
0.0532453700926572,4.09392471562318,0.0532453700926572,4.09392471562318
0.0532557903945071,4.09349877193193,0.0532557903945071,4.09349877193193
0.053266210696357,4.09307144159348,0.053266210696357,4.09307144159348
0.0532766309982069,4.09264272227891,0.0532766309982069,4.09264272227891
0.0532870513000568,4.09221261165412,0.0532870513000568,4.09221261165412
0.0532974716019067,4.09178110737978,0.0532974716019067,4.09178110737978
0.0533078919037566,4.0913482071113,0.0533078919037566,4.0913482071113
0.0533183122056065,4.09091390849882,0.0533183122056065,4.09091390849882
0.0533287325074564,4.0904782091872,0.0533287325074564,4.0904782091872
0.0533391528093062,4.09004110681595,0.0533391528093062,4.09004110681595
0.0533495731111561,4.08960259901924,0.0533495731111561,4.08960259901924
0.053359993413006,4.08916268342586,0.053359993413006,4.08916268342586
0.0533704137148559,4.08872135765919,0.0533704137148559,4.08872135765919
0.0533808340167058,4.0882786193372,0.0533808340167058,4.0882786193372
0.0533912543185557,4.08783446607239,0.0533912543185557,4.08783446607239
0.0534016746204056,4.08738889547177,0.0534016746204056,4.08738889547177
0.0534120949222555,4.08694190513685,0.0534120949222555,4.08694190513685
0.0534225152241054,4.08649349266362,0.0534225152241054,4.08649349266362
0.0534329355259553,4.08604365564249,0.0534329355259553,4.08604365564249
0.0534433558278052,4.08559239165829,0.0534433558278052,4.08559239165829
0.0534537761296551,4.08513969829022,0.0534537761296551,4.08513969829022
0.0534641964315049,4.08468557311186,0.0534641964315049,4.08468557311186
0.0534746167333548,4.0842300136911,0.0534746167333548,4.0842300136911
0.0534850370352047,4.08377301759014,0.0534850370352047,4.08377301759014
0.0534954573370546,4.08331458236547,0.0534954573370546,4.08331458236547
0.0535058776389045,4.08285470556782,0.0535058776389045,4.08285470556782
0.0535162979407544,4.08239338474212,0.0535162979407544,4.08239338474212
0.0535267182426043,4.08193061742752,0.0535267182426043,4.08193061742752
0.0535371385444542,4.08146640115733,0.0535371385444542,4.08146640115733
0.0535475588463041,4.08100073345899,0.0535475588463041,4.08100073345899
0.053557979148154,4.08053361185405,0.053557979148154,4.08053361185405
0.0535683994500039,4.08006503385814,0.0535683994500039,4.08006503385814
0.0535788197518538,4.07959499698096,0.0535788197518538,4.07959499698096
0.0535892400537036,4.07912349872622,0.0535892400537036,4.07912349872622
0.0535996603555535,4.07865053659162,0.0535996603555535,4.07865053659162
0.0536100806574034,4.07817610806883,0.0536100806574034,4.07817610806883
0.0536205009592533,4.07770021064348,0.0536205009592533,4.07770021064348
0.0536309212611032,4.07722284179508,0.0536309212611032,4.07722284179508
0.0536413415629531,4.07674399899703,0.0536413415629531,4.07674399899703
0.053651761864803,4.07626367971659,0.053651761864803,4.07626367971659
0.0536621821666529,4.07578188141485,0.0536621821666529,4.07578188141485
0.0536726024685028,4.07529860154666,0.0536726024685028,4.07529860154666
0.0536830227703527,4.07481383756066,0.0536830227703527,4.07481383756066
0.0536934430722026,4.07432758689923,0.0536934430722026,4.07432758689923
0.0537038633740525,4.07383984699842,0.0537038633740525,4.07383984699842
0.0537142836759023,4.07335061528799,0.0537142836759023,4.07335061528799
0.0537247039777522,4.07285988919132,0.0537247039777522,4.07285988919132
0.0537351242796021,4.07236766612541,0.0537351242796021,4.07236766612541
0.053745544581452,4.07187394350086,0.053745544581452,4.07187394350086
0.0537559648833019,4.0713787187218,0.0537559648833019,4.0713787187218
0.0537663851851518,4.0708819891859,0.0537663851851518,4.0708819891859
0.0537768054870017,4.0703837522843,0.0537768054870017,4.0703837522843
0.0537872257888516,4.06988400540164,0.0537872257888516,4.06988400540164
0.0537976460907015,4.06938274591594,0.0537976460907015,4.06938274591594
0.0538080663925514,4.06887997119866,0.0538080663925514,4.06887997119866
0.0538184866944013,4.06837567861461,0.0538184866944013,4.06837567861461
0.0538289069962512,4.06786986552194,0.0538289069962512,4.06786986552194
0.0538393272981011,4.0673625292721,0.0538393272981011,4.0673625292721
0.0538497475999509,4.06685366720983,0.0538497475999509,4.06685366720983
0.0538601679018008,4.0663432766731,0.0538601679018008,4.0663432766731
0.0538705882036507,4.06583135499308,0.0538705882036507,4.06583135499308
0.0538810085055006,4.06531789949414,0.0538810085055006,4.06531789949414
0.0538914288073505,4.06480290749379,0.0538914288073505,4.06480290749379
0.0539018491092004,4.06428637630264,0.0539018491092004,4.06428637630264
0.0539122694110503,4.06376830322439,0.0539122694110503,4.06376830322439
0.0539226897129002,4.06324868555579,0.0539226897129002,4.06324868555579
0.0539331100147501,4.06272752058662,0.0539331100147501,4.06272752058662
0.0539435303166,4.06220480559961,0.0539435303166,4.06220480559961
0.0539539506184499,4.06168053787047,0.0539539506184499,4.06168053787047
0.0539643709202998,4.06115471466782,0.0539643709202998,4.06115471466782
0.0539747912221497,4.06062733325315,0.0539747912221497,4.06062733325315
0.0539852115239995,4.06009839088082,0.0539852115239995,4.06009839088082
0.0539956318258494,4.059567884798,0.0539956318258494,4.059567884798
0.0540060521276993,4.05903581224463,0.0540060521276993,4.05903581224463
0.0540164724295492,4.05850217045343,0.0540164724295492,4.05850217045343
0.0540268927313991,4.0579669566498,0.0540268927313991,4.0579669566498
0.054037313033249,4.05743016805185,0.054037313033249,4.05743016805185
0.0540477333350989,4.05689180187032,0.0540477333350989,4.05689180187032
0.0540581536369488,4.05635185530857,0.0540581536369488,4.05635185530857
0.0540685739387987,4.05581032556254,0.0540685739387987,4.05581032556254
0.0540789942406486,4.05526720982071,0.0540789942406486,4.05526720982071
0.0540894145424985,4.05472250526406,0.0540894145424985,4.05472250526406
0.0540998348443484,4.05417620906607,0.0540998348443484,4.05417620906607
0.0541102551461982,4.05362831839262,0.0541102551461982,4.05362831839262
0.0541206754480481,4.05307883040204,0.0541206754480481,4.05307883040204
0.054131095749898,4.05252774224498,0.054131095749898,4.05252774224498
0.0541415160517479,4.05197505106446,0.0541415160517479,4.05197505106446
0.0541519363535978,4.05142075399577,0.0541519363535978,4.05142075399577
0.0541623566554477,4.05086484816647,0.0541623566554477,4.05086484816647
0.0541727769572976,4.05030733069636,0.0541727769572976,4.05030733069636
0.0541831972591475,4.0497481986974,0.0541831972591475,4.0497481986974
0.0541936175609974,4.04918744927372,0.0541936175609974,4.04918744927372
0.0542040378628473,4.04862507952156,0.0542040378628473,4.04862507952156
0.0542144581646972,4.04806108652923,0.0542144581646972,4.04806108652923
0.0542248784665471,4.04749546737711,0.0542248784665471,4.04749546737711
0.0542352987683969,4.04692821913754,0.0542352987683969,4.04692821913754
0.0542457190702468,4.04635933887487,0.0542457190702468,4.04635933887487
0.0542561393720967,4.04578882364535,0.0542561393720967,4.04578882364535
0.0542665596739466,4.04521667049713,0.0542665596739466,4.04521667049713
0.0542769799757965,4.04464287232004,0.0542769799757965,4.04464287232004
0.0542874002776464,4.0440657737065,0.0542874002776464,4.0440657737065
0.0542978205794963,4.04348402523214,0.0542978205794963,4.04348402523214
0.0543082408813462,4.0428976276496,0.0543082408813462,4.0428976276496
0.0543186611831961,4.04230663112862,0.0543186611831961,4.04230663112862
0.054329081485046,4.04171390380706,0.054329081485046,4.04171390380706
0.0543395017868959,4.04112110982983,0.0543395017868959,4.04112110982983
0.0543499220887458,4.04052824173667,0.0543499220887458,4.04052824173667
0.0543603423905957,4.03993529205137,0.0543603423905957,4.03993529205137
0.0543707626924455,4.0393422532818,0.0543707626924455,4.0393422532818
0.0543811829942954,4.03874911791995,0.0543811829942954,4.03874911791995
0.0543916032961453,4.03815587844193,0.0543916032961453,4.03815587844193
0.0544020235979952,4.03756252730796,0.0544020235979952,4.03756252730796
0.0544124438998451,4.03696905696242,0.0544124438998451,4.03696905696242
0.054422864201695,4.03637545983386,0.054422864201695,4.03637545983386
0.0544332845035449,4.03578172833498,0.0544332845035449,4.03578172833498
0.0544437048053948,4.03518785486269,0.0544437048053948,4.03518785486269
0.0544541251072447,4.03459383179807,0.0544541251072447,4.03459383179807
0.0544645454090946,4.03399965150645,0.0544645454090946,4.03399965150645
0.0544749657109445,4.03340530633736,0.0544749657109445,4.03340530633736
0.0544853860127944,4.03281078862457,0.0544853860127944,4.03281078862457
0.0544958063146442,4.03221609068613,0.0544958063146442,4.03221609068613
0.0545062266164941,4.03162120482432,0.0545062266164941,4.03162120482432
0.054516646918344,4.0310261233257,0.054516646918344,4.0310261233257
0.0545270672201939,4.03043083846113,0.0545270672201939,4.03043083846113
0.0545374875220438,4.02983534248576,0.0545374875220438,4.02983534248576
0.0545479078238937,4.02923962763906,0.0545479078238937,4.02923962763906
0.0545583281257436,4.02864368614479,0.0545583281257436,4.02864368614479
0.0545687484275935,4.02804751021108,0.0545687484275935,4.02804751021108
0.0545791687294434,4.02745109203038,0.0545791687294434,4.02745109203038
0.0545895890312933,4.02685442377949,0.0545895890312933,4.02685442377949
0.0546000093331432,4.02625749761958,0.0546000093331432,4.02625749761958
0.0546104296349931,4.02566030569617,0.0546104296349931,4.02566030569617
0.0546208499368429,4.02506284013919,0.0546208499368429,4.02506284013919
0.0546312702386928,4.02446509306295,0.0546312702386928,4.02446509306295
0.0546416905405427,4.02386705656613,0.0546416905405427,4.02386705656613
0.0546521108423926,4.02326872273186,0.0546521108423926,4.02326872273186
0.0546625311442425,4.02267008362766,0.0546625311442425,4.02267008362766
0.0546729514460924,4.02207113130546,0.0546729514460924,4.02207113130546
0.0546833717479423,4.02147185780165,0.0546833717479423,4.02147185780165
0.0546937920497922,4.02087225513703,0.0546937920497922,4.02087225513703
0.0547042123516421,4.02027231531687,0.0547042123516421,4.02027231531687
0.054714632653492,4.01967203033088,0.054714632653492,4.01967203033088
0.0547250529553419,4.01907139215322,0.0547250529553419,4.01907139215322
0.0547354732571918,4.01847039274252,0.0547354732571918,4.01847039274252
0.0547458935590417,4.01786902404188,0.0547458935590417,4.01786902404188
0.0547563138608915,4.01726727797889,0.0547563138608915,4.01726727797889
0.0547667341627414,4.0166651464656,0.0547667341627414,4.0166651464656
0.0547771544645913,4.01606262139856,0.0547771544645913,4.01606262139856
0.0547875747664412,4.0154596946588,0.0547875747664412,4.0154596946588
0.0547979950682911,4.01485635811185,0.0547979950682911,4.01485635811185
0.054808415370141,4.01425260360776,0.054808415370141,4.01425260360776
0.0548188356719909,4.01364842298105,0.0548188356719909,4.01364842298105
0.0548292559738408,4.01304380805076,0.0548292559738408,4.01304380805076
0.0548396762756907,4.01243875062046,0.0548396762756907,4.01243875062046
0.0548500965775406,4.0118332424782,0.0548500965775406,4.0118332424782
0.0548605168793905,4.01122727539657,0.0548605168793905,4.01122727539657
0.0548709371812404,4.01062084113268,0.0548709371812404,4.01062084113268
0.0548813574830902,4.01001393142815,0.0548813574830902,4.01001393142815
0.0548917777849401,4.00940653800912,0.0548917777849401,4.00940653800912
0.05490219808679,4.00879865258625,0.05490219808679,4.00879865258625
0.0549126183886399,4.00819026685475,0.0549126183886399,4.00819026685475
0.0549230386904898,4.00758137249433,0.0549230386904898,4.00758137249433
0.0549334589923397,4.00697196116923,0.0549334589923397,4.00697196116923
0.0549438792941896,4.00636202452823,0.0549438792941896,4.00636202452823
0.0549542995960395,4.00575155420462,0.0549542995960395,4.00575155420462
0.0549647198978894,4.00514054181621,0.0549647198978894,4.00514054181621
0.0549751401997393,4.00452897896536,0.0549751401997393,4.00452897896536
0.0549855605015892,4.00391685723892,0.0549855605015892,4.00391685723892
0.0549959808034391,4.00330416820829,0.0549959808034391,4.00330416820829
0.055006401105289,4.00269090342937,0.055006401105289,4.00269090342937
0.0550168214071388,4.00207705444258,0.0550168214071388,4.00207705444258
0.0550272417089887,4.00146261277287,0.0550272417089887,4.00146261277287
0.0550376620108386,4.00084756992967,0.0550376620108386,4.00084756992967
0.0550480823126885,4.00023191740694,0.0550480823126885,4.00023191740694
0.0550585026145384,3.99961564668315,0.0550585026145384,3.99961564668315
0.0550689229163883,3.99899874922124,0.0550689229163883,3.99899874922124
0.0550793432182382,3.99838121646868,0.0550793432182382,3.99838121646868
0.0550897635200881,3.9977630398574,0.0550897635200881,3.9977630398574
0.055100183821938,3.99714421080384,0.055100183821938,3.99714421080384
0.0551106041237879,3.9965247207089,0.0551106041237879,3.9965247207089
0.0551210244256378,3.99590456095798,0.0551210244256378,3.99590456095798
0.0551314447274877,3.99528372292091,0.0551314447274877,3.99528372292091
0.0551418650293375,3.99466219795201,0.0551418650293375,3.99466219795201
0.0551522853311874,3.99403997739004,0.0551522853311874,3.99403997739004
0.0551627056330373,3.99341705255821,0.0551627056330373,3.99341705255821
0.0551731259348872,3.99279341476419,0.0551731259348872,3.99279341476419
0.0551835462367371,3.99216905530003,0.0551835462367371,3.99216905530003
0.055193966538587,3.99154396544225,0.055193966538587,3.99154396544225
0.0552043868404369,3.99091813645177,0.0552043868404369,3.99091813645177
0.0552148071422868,3.99029155957389,0.0552148071422868,3.99029155957389
0.0552252274441367,3.98966422603835,0.0552252274441367,3.98966422603835
0.0552356477459866,3.98903612705922,0.0552356477459866,3.98903612705922
0.0552460680478365,3.98840725383498,0.0552460680478365,3.98840725383498
0.0552564883496864,3.98777759754846,0.0552564883496864,3.98777759754846
0.0552669086515363,3.98714714936685,0.0552669086515363,3.98714714936685
0.0552773289533861,3.98651590044167,0.0552773289533861,3.98651590044167
0.055287749255236,3.98588384190878,0.055287749255236,3.98588384190878
0.0552981695570859,3.98525096488832,0.0552981695570859,3.98525096488832
0.0553085898589358,3.98461726048478,0.0553085898589358,3.98461726048478
0.0553190101607857,3.98398271978691,0.0553190101607857,3.98398271978691
0.0553294304626356,3.98334733386774,0.0553294304626356,3.98334733386774
0.0553398507644855,3.98271109378457,0.0553398507644855,3.98271109378457
0.0553502710663354,3.98207399057892,0.0553502710663354,3.98207399057892
0.0553606913681853,3.98143601527657,0.0553606913681853,3.98143601527657
0.0553711116700352,3.98079715888751,0.0553711116700352,3.98079715888751
0.0553815319718851,3.98015741240591,0.0553815319718851,3.98015741240591
0.055391952273735,3.97951676681016,0.055391952273735,3.97951676681016
0.0554023725755848,3.97887521306278,0.0554023725755848,3.97887521306278
0.0554127928774347,3.97823274211046,0.0554127928774347,3.97823274211046
0.0554232131792846,3.97758934488402,0.0554232131792846,3.97758934488402
0.0554336334811345,3.97694501229839,0.0554336334811345,3.97694501229839
0.0554440537829844,3.9762997352526,0.0554440537829844,3.9762997352526
0.0554544740848343,3.97565350462976,0.0554544740848343,3.97565350462976
0.0554648943866842,3.97500631129703,0.0554648943866842,3.97500631129703
0.0554753146885341,3.97435814610562,0.0554753146885341,3.97435814610562
0.055485734990384,3.97370899989074,0.055485734990384,3.97370899989074
0.0554961552922339,3.97305886347161,0.0554961552922339,3.97305886347161
0.0555065755940838,3.97240772765143,0.0555065755940838,3.97240772765143
0.0555169958959337,3.97175558321735,0.0555169958959337,3.97175558321735
0.0555274161977835,3.97110242094044,0.0555274161977835,3.97110242094044
0.0555378364996334,3.9704482315757,0.0555378364996334,3.9704482315757
0.0555482568014833,3.96979300586202,0.0555482568014833,3.96979300586202
0.0555586771033332,3.96913673452212,0.0555586771033332,3.96913673452212
0.0555690974051831,3.96847940826261,0.0555690974051831,3.96847940826261
0.055579517707033,3.96782101777387,0.055579517707033,3.96782101777387
0.0555899380088829,3.9671615537301,0.0555899380088829,3.9671615537301
0.0556003583107328,3.96650100678926,0.0556003583107328,3.96650100678926
0.0556107786125827,3.96583936759305,0.0556107786125827,3.96583936759305
0.0556211989144326,3.96517662676687,0.0556211989144326,3.96517662676687
0.0556316192162825,3.96451277491982,0.0556316192162825,3.96451277491982
0.0556420395181324,3.96384780264468,0.0556420395181324,3.96384780264468
0.0556524598199823,3.96318170051781,0.0556524598199823,3.96318170051781
0.0556628801218321,3.96251445909924,0.0556628801218321,3.96251445909924
0.055673300423682,3.96184606893252,0.055673300423682,3.96184606893252
0.0556837207255319,3.96117652054478,0.0556837207255319,3.96117652054478
0.0556941410273818,3.96050580444665,0.0556941410273818,3.96050580444665
0.0557045613292317,3.95983391113226,0.0557045613292317,3.95983391113226
0.0557149816310816,3.95916083107919,0.0557149816310816,3.95916083107919
0.0557254019329315,3.95848655474845,0.0557254019329315,3.95848655474845
0.0557358222347814,3.95781107258443,0.0557358222347814,3.95781107258443
0.0557462425366313,3.9571343750149,0.0557462425366313,3.9571343750149
0.0557566628384812,3.95645645245095,0.0557566628384812,3.95645645245095
0.0557670831403311,3.95577729528698,0.0557670831403311,3.95577729528698
0.055777503442181,3.95509689390062,0.055777503442181,3.95509689390062
0.0557879237440308,3.95441523865276,0.0557879237440308,3.95441523865276
0.0557983440458807,3.95373231988747,0.0557983440458807,3.95373231988747
0.0558087643477306,3.95304812793199,0.0558087643477306,3.95304812793199
0.0558191846495805,3.95236265309667,0.0558191846495805,3.95236265309667
0.0558296049514304,3.95167588567495,0.0558296049514304,3.95167588567495
0.0558400252532803,3.95098781594332,0.0558400252532803,3.95098781594332
0.0558504455551302,3.95029843416129,0.0558504455551302,3.95029843416129
0.0558608658569801,3.94960773057134,0.0558608658569801,3.94960773057134
0.05587128615883,3.94891569539888,0.05587128615883,3.94891569539888
0.0558817064606799,3.94822231885223,0.0558817064606799,3.94822231885223
0.0558921267625298,3.94752759112257,0.0558921267625298,3.94752759112257
0.0559025470643797,3.94683150238388,0.0559025470643797,3.94683150238388
0.0559129673662296,3.94613404279293,0.0559129673662296,3.94613404279293
0.0559233876680794,3.94543520248923,0.0559233876680794,3.94543520248923
0.0559338079699293,3.94473497159499,0.0559338079699293,3.94473497159499
0.0559442282717792,3.94403334021505,0.0559442282717792,3.94403334021505
0.0559546485736291,3.94333029843689,0.0559546485736291,3.94333029843689
0.055965068875479,3.94262583633053,0.055965068875479,3.94262583633053
0.0559754891773289,3.94191994394854,0.0559754891773289,3.94191994394854
0.0559859094791788,3.94121261132594,0.0559859094791788,3.94121261132594
0.0559963297810287,3.94050382848022,0.0559963297810287,3.94050382848022
0.0560067500828786,3.93979358541123,0.0560067500828786,3.93979358541123
0.0560171703847285,3.93908187210116,0.0560171703847285,3.93908187210116
0.0560275906865784,3.93836867851453,0.0560275906865784,3.93836867851453
0.0560380109884283,3.93765399459807,0.0560380109884283,3.93765399459807
0.0560484312902781,3.93693781028074,0.0560484312902781,3.93693781028074
0.056058851592128,3.93622011547363,0.056058851592128,3.93622011547363
0.0560692718939779,3.93550090006994,0.0560692718939779,3.93550090006994
0.0560796921958278,3.93478015394494,0.0560796921958278,3.93478015394494
0.0560901124976777,3.93405786695589,0.0560901124976777,3.93405786695589
0.0561005327995276,3.933334028942,0.0561005327995276,3.933334028942
0.0561109531013775,3.93260862972439,0.0561109531013775,3.93260862972439
0.0561213734032274,3.93188165910603,0.0561213734032274,3.93188165910603
0.0561317937050773,3.93115310687168,0.0561317937050773,3.93115310687168
0.0561422140069272,3.93042296278785,0.0561422140069272,3.93042296278785
0.0561526343087771,3.92969121660274,0.0561526343087771,3.92969121660274
0.056163054610627,3.92895785804619,0.056163054610627,3.92895785804619
0.0561734749124769,3.9282228768296,0.0561734749124769,3.9282228768296
0.0561838952143267,3.92748626264594,0.0561838952143267,3.92748626264594
0.0561943155161766,3.9267480051696,0.0561943155161766,3.9267480051696
0.0562047358180265,3.92600809405642,0.0562047358180265,3.92600809405642
0.0562151561198764,3.92526651894357,0.0562151561198764,3.92526651894357
0.0562255764217263,3.92452326944953,0.0562255764217263,3.92452326944953
0.0562359967235762,3.92377833517402,0.0562359967235762,3.92377833517402
0.0562464170254261,3.92303170569794,0.0562464170254261,3.92303170569794
0.056256837327276,3.9222833705833,0.056256837327276,3.9222833705833
0.0562672576291259,3.92153331937317,0.0562672576291259,3.92153331937317
0.0562776779309758,3.92078154159162,0.0562776779309758,3.92078154159162
0.0562880982328257,3.92002802674367,0.0562880982328257,3.92002802674367
0.0562985185346755,3.91927276431519,0.0562985185346755,3.91927276431519
0.0563089388365254,3.91851574377288,0.0563089388365254,3.91851574377288
0.0563193591383753,3.91775695456416,0.0563193591383753,3.91775695456416
0.0563297794402252,3.91699638611717,0.0563297794402252,3.91699638611717
0.0563401997420751,3.91623402784063,0.0563401997420751,3.91623402784063
0.056350620043925,3.91546986912383,0.056350620043925,3.91546986912383
0.0563610403457749,3.91470389933654,0.0563610403457749,3.91470389933654
0.0563714606476248,3.91393610782895,0.0563714606476248,3.91393610782895
0.0563818809494747,3.9131664839316,0.0563818809494747,3.9131664839316
0.0563923012513246,3.9123950169553,0.0563923012513246,3.9123950169553
0.0564027215531745,3.91162169619108,0.0564027215531745,3.91162169619108
0.0564131418550244,3.91084651091012,0.0564131418550244,3.91084651091012
0.0564235621568743,3.91006945036366,0.0564235621568743,3.91006945036366
0.0564339824587241,3.90929050378295,0.0564339824587241,3.90929050378295
0.056444402760574,3.90850966037916,0.056444402760574,3.90850966037916
0.0564548230624239,3.90772690934331,0.0564548230624239,3.90772690934331
0.0564652433642738,3.90694223984623,0.0564652433642738,3.90694223984623
0.0564756636661237,3.90615564103842,0.0564756636661237,3.90615564103842
0.0564860839679736,3.90536710205005,0.0564860839679736,3.90536710205005
0.0564965042698235,3.90457661199083,0.0564965042698235,3.90457661199083
0.0565069245716734,3.90378415994995,0.0565069245716734,3.90378415994995
0.0565173448735233,3.90298973499602,0.0565173448735233,3.90298973499602
0.0565277651753732,3.90219332617696,0.0565277651753732,3.90219332617696
0.0565381854772231,3.90139492251997,0.0565381854772231,3.90139492251997
0.056548605779073,3.90059451303139,0.056548605779073,3.90059451303139
0.0565590260809229,3.89979208669666,0.0565590260809229,3.89979208669666
0.0565694463827727,3.89898763248024,0.0565694463827727,3.89898763248024
0.0565798666846226,3.89818113932551,0.0565798666846226,3.89818113932551
0.0565902869864725,3.89737259615471,0.0565902869864725,3.89737259615471
0.0566007072883224,3.89656199186884,0.0566007072883224,3.89656199186884
0.0566111275901723,3.89574931534758,0.0566111275901723,3.89574931534758
0.0566215478920222,3.8949345554492,0.0566215478920222,3.8949345554492
0.0566319681938721,3.89411770101051,0.0566319681938721,3.89411770101051
0.056642388495722,3.89329874084671,0.056642388495722,3.89329874084671
0.0566528087975719,3.89247766375138,0.0566528087975719,3.89247766375138
0.0566632290994218,3.89165445849633,0.0566632290994218,3.89165445849633
0.0566736494012717,3.89082911383155,0.0566736494012717,3.89082911383155
0.0566840697031216,3.89000161848508,0.0566840697031216,3.89000161848508
0.0566944900049714,3.889171961163,0.0566944900049714,3.889171961163
0.0567049103068213,3.88834013054923,0.0567049103068213,3.88834013054923
0.0567153306086712,3.88750611530554,0.0567153306086712,3.88750611530554
0.0567257509105211,3.88666990407139,0.0567257509105211,3.88666990407139
0.056736171212371,3.88583148546389,0.056736171212371,3.88583148546389
0.0567465915142209,3.88499084807765,0.0567465915142209,3.88499084807765
0.0567570118160708,3.88414798048474,0.0567570118160708,3.88414798048474
0.0567674321179207,3.88330287123455,0.0567674321179207,3.88330287123455
0.0567778524197706,3.88245550885373,0.0567778524197706,3.88245550885373
0.0567882727216205,3.88160588184607,0.0567882727216205,3.88160588184607
0.0567986930234704,3.88075397869242,0.0567986930234704,3.88075397869242
0.0568091133253203,3.87989978785057,0.0568091133253203,3.87989978785057
0.0568195336271702,3.87904329775518,0.0568195336271702,3.87904329775518
0.05682995392902,3.87818449681766,0.05682995392902,3.87818449681766
0.0568403742308699,3.87732337342606,0.0568403742308699,3.87732337342606
0.0568507945327198,3.876459915945,0.0568507945327198,3.876459915945
0.0568612148345697,3.87559411271553,0.0568612148345697,3.87559411271553
0.0568716351364196,3.87472595205508,0.0568716351364196,3.87472595205508
0.0568820554382695,3.87385542225729,0.0568820554382695,3.87385542225729
0.0568924757401194,3.87298251159196,0.0568924757401194,3.87298251159196
0.0569028960419693,3.87210720830491,0.0569028960419693,3.87210720830491
0.0569133163438192,3.87122950061789,0.0569133163438192,3.87122950061789
0.0569237366456691,3.87034937672846,0.0569237366456691,3.87034937672846
0.056934156947519,3.86946682480992,0.056934156947519,3.86946682480992
0.0569445772493688,3.86858183301115,0.0569445772493688,3.86858183301115
0.0569549975512187,3.86769438945651,0.0569549975512187,3.86769438945651
0.0569654178530686,3.86680448224576,0.0569654178530686,3.86680448224576
0.0569758381549185,3.86591209945393,0.0569758381549185,3.86591209945393
0.0569862584567684,3.8650172291312,0.0569862584567684,3.8650172291312
0.0569966787586183,3.86411985930279,0.0569966787586183,3.86411985930279
0.0570070990604682,3.86321997796887,0.0570070990604682,3.86321997796887
0.0570175193623181,3.86231757310438,0.0570175193623181,3.86231757310438
0.057027939664168,3.86141263265901,0.057027939664168,3.86141263265901
0.0570383599660179,3.860505144557,0.0570383599660179,3.860505144557
0.0570487802678678,3.85959509669705,0.0570487802678678,3.85959509669705
0.0570592005697177,3.85868247695222,0.0570592005697177,3.85868247695222
0.0570696208715676,3.85776727316979,0.0570696208715676,3.85776727316979
0.0570800411734174,3.85684947317114,0.0570800411734174,3.85684947317114
0.0570904614752673,3.85592906475162,0.0570904614752673,3.85592906475162
0.0571008817771172,3.85500603568046,0.0571008817771172,3.85500603568046
0.0571113020789671,3.85408037370062,0.0571113020789671,3.85408037370062
0.057121722380817,3.85315206652867,0.057121722380817,3.85315206652867
0.0571321426826669,3.85222110185466,0.0571321426826669,3.85222110185466
0.0571425629845168,3.851287467342,0.0571425629845168,3.851287467342
0.0571529832863667,3.85035115062734,0.0571529832863667,3.85035115062734
0.0571634035882166,3.84941213932043,0.0571634035882166,3.84941213932043
0.0571738238900665,3.84847042100401,0.0571738238900665,3.84847042100401
0.0571842441919164,3.84752598323363,0.0571842441919164,3.84752598323363
0.0571946644937663,3.84657881353758,0.0571946644937663,3.84657881353758
0.0572050847956161,3.84562889941673,0.0572050847956161,3.84562889941673
0.057215505097466,3.84467622834439,0.057215505097466,3.84467622834439
0.0572259253993159,3.84372078776618,0.0572259253993159,3.84372078776618
0.0572363457011658,3.84276256509992,0.0572363457011658,3.84276256509992
0.0572467660030157,3.84180154773546,0.0572467660030157,3.84180154773546
0.0572571863048656,3.84083772303455,0.0572571863048656,3.84083772303455
0.0572676066067155,3.83987107833071,0.0572676066067155,3.83987107833071
0.0572780269085654,3.83890160092909,0.0572780269085654,3.83890160092909
0.0572884472104153,3.83792927810634,0.0572884472104153,3.83792927810634
0.0572988675122652,3.83695409711045,0.0572988675122652,3.83695409711045
0.0573092878141151,3.8359760451606,0.0573092878141151,3.8359760451606
0.057319708115965,3.83499510944705,0.057319708115965,3.83499510944705
0.0573301284178149,3.83401127713097,0.0573301284178149,3.83401127713097
0.0573405487196647,3.83302453534431,0.0573405487196647,3.83302453534431
0.0573509690215146,3.83203487118963,0.0573509690215146,3.83203487118963
0.0573613893233645,3.83104227173998,0.0573613893233645,3.83104227173998
0.0573718096252144,3.83004672403875,0.0573718096252144,3.83004672403875
0.0573822299270643,3.82904821509948,0.0573822299270643,3.82904821509948
0.0573926502289142,3.82804673190576,0.0573926502289142,3.82804673190576
0.0574030705307641,3.82704226141107,0.0574030705307641,3.82704226141107
0.057413490832614,3.82603479053857,0.057413490832614,3.82603479053857
0.0574239111344639,3.82502430618105,0.0574239111344639,3.82502430618105
0.0574343314363138,3.82401079520066,0.0574343314363138,3.82401079520066
0.0574447517381637,3.82299424442885,0.0574447517381637,3.82299424442885
0.0574551720400136,3.82197464066614,0.0574551720400136,3.82197464066614
0.0574655923418635,3.82095197068204,0.0574655923418635,3.82095197068204
0.0574760126437133,3.81992622121478,0.0574760126437133,3.81992622121478
0.0574864329455632,3.81889737897128,0.0574864329455632,3.81889737897128
0.0574968532474131,3.81786543062686,0.0574968532474131,3.81786543062686
0.057507273549263,3.8168303628252,0.057507273549263,3.8168303628252
0.0575176938511129,3.81579216217806,0.0575176938511129,3.81579216217806
0.0575281141529628,3.8147508152652,0.0575281141529628,3.8147508152652
0.0575385344548127,3.81370630863419,0.0575385344548127,3.81370630863419
0.0575489547566626,3.81265862880021,0.0575489547566626,3.81265862880021
0.0575593750585125,3.81160776224591,0.0575593750585125,3.81160776224591
0.0575697953603624,3.81055369542127,0.0575697953603624,3.81055369542127
0.0575802156622123,3.80949641474335,0.0575802156622123,3.80949641474335
0.0575906359640622,3.80843590659621,0.0575906359640622,3.80843590659621
0.057601056265912,3.80737215733064,0.057601056265912,3.80737215733064
0.0576114765677619,3.80630515326407,0.0576114765677619,3.80630515326407
0.0576218968696118,3.80523488068036,0.0576218968696118,3.80523488068036
0.0576323171714617,3.8041613258296,0.0576323171714617,3.8041613258296
0.0576427374733116,3.80308447492797,0.0576427374733116,3.80308447492797
0.0576531577751615,3.80200431415755,0.0576531577751615,3.80200431415755
0.0576635780770114,3.8009208296661,0.0576635780770114,3.8009208296661
0.0576739983788613,3.79983400756696,0.0576739983788613,3.79983400756696
0.0576844186807112,3.79874383393878,0.0576844186807112,3.79874383393878
0.0576948389825611,3.7976502948254,0.0576948389825611,3.7976502948254
0.057705259284411,3.7965533762356,0.057705259284411,3.7965533762356
0.0577156795862609,3.79545306414299,0.0577156795862609,3.79545306414299
0.0577260998881107,3.79434934448576,0.0577260998881107,3.79434934448576
0.0577365201899606,3.79324220316651,0.0577365201899606,3.79324220316651
0.0577469404918105,3.79213162605208,0.0577469404918105,3.79213162605208
0.0577573607936604,3.79101759897332,0.0577573607936604,3.79101759897332
0.0577677810955103,3.78990010772492,0.0577677810955103,3.78990010772492
0.0577782013973602,3.78877913806522,0.0577782013973602,3.78877913806522
0.0577886216992101,3.78765467571598,0.0577886216992101,3.78765467571598
0.05779904200106,3.78652670636223,0.05779904200106,3.78652670636223
0.0578094623029099,3.78539521565202,0.0578094623029099,3.78539521565202
0.0578198826047598,3.78426018919629,0.0578198826047598,3.78426018919629
0.0578303029066097,3.78312161256857,0.0578303029066097,3.78312161256857
0.0578407232084596,3.78197947130487,0.0578407232084596,3.78197947130487
0.0578511435103094,3.78083375090343,0.0578511435103094,3.78083375090343
0.0578615638121593,3.77968443682452,0.0578615638121593,3.77968443682452
0.0578719841140092,3.77853151449021,0.0578719841140092,3.77853151449021
0.0578824044158591,3.77737496928422,0.0578824044158591,3.77737496928422
0.057892824717709,3.77621478655167,0.057892824717709,3.77621478655167
0.0579032450195589,3.77505095159884,0.0579032450195589,3.77505095159884
0.0579136653214088,3.77388344969303,0.0579136653214088,3.77388344969303
0.0579240856232587,3.7727122660623,0.0579240856232587,3.7727122660623
0.0579345059251086,3.77153738589523,0.0579345059251086,3.77153738589523
0.0579449262269585,3.77035879434076,0.0579449262269585,3.77035879434076
0.0579553465288084,3.76917647650795,0.0579553465288084,3.76917647650795
0.0579657668306583,3.76799041746574,0.0579657668306583,3.76799041746574
0.0579761871325082,3.76680060224274,0.0579761871325082,3.76680060224274
0.057986607434358,3.76560701582702,0.057986607434358,3.76560701582702
0.0579970277362079,3.76440964316587,0.0579970277362079,3.76440964316587
0.0580074480380578,3.76320846916558,0.0580074480380578,3.76320846916558
0.0580178683399077,3.7620034786912,0.0580178683399077,3.7620034786912
0.0580282886417576,3.76079465656634,0.0580282886417576,3.76079465656634
0.0580387089436075,3.7595819875729,0.0580387089436075,3.7595819875729
0.0580491292454574,3.75836545645089,0.0580491292454574,3.75836545645089
0.0580595495473073,3.75714504789814,0.0580595495473073,3.75714504789814
0.0580699698491572,3.75592074657009,0.0580699698491572,3.75592074657009
0.0580803901510071,3.75469253707955,0.0580803901510071,3.75469253707955
0.058090810452857,3.75346040399648,0.058090810452857,3.75346040399648
0.0581012307547069,3.75222433184773,0.0581012307547069,3.75222433184773
0.0581116510565567,3.75098430511678,0.0581116510565567,3.75098430511678
0.0581220713584066,3.74974030824356,0.0581220713584066,3.74974030824356
0.0581324916602565,3.74849232562411,0.0581324916602565,3.74849232562411
0.0581429119621064,3.74724034161044,0.0581429119621064,3.74724034161044
0.0581533322639563,3.74598434051019,0.0581533322639563,3.74598434051019
0.0581637525658062,3.74472430658645,0.0581637525658062,3.74472430658645
0.0581741728676561,3.74346022405744,0.0581741728676561,3.74346022405744
0.058184593169506,3.74219207709632,0.058184593169506,3.74219207709632
0.0581950134713559,3.74091984983091,0.0581950134713559,3.74091984983091
0.0582054337732058,3.73964352634342,0.0582054337732058,3.73964352634342
0.0582158540750557,3.73836309067022,0.0582158540750557,3.73836309067022
0.0582262743769056,3.73707852680154,0.0582262743769056,3.73707852680154
0.0582366946787555,3.73578981868125,0.0582366946787555,3.73578981868125
0.0582471149806053,3.73449695020659,0.0582471149806053,3.73449695020659
0.0582575352824552,3.73319990522786,0.0582575352824552,3.73319990522786
0.0582679555843051,3.73189866754821,0.0582679555843051,3.73189866754821
0.058278375886155,3.73059322092335,0.058278375886155,3.73059322092335
0.0582887961880049,3.72928354906126,0.0582887961880049,3.72928354906126
0.0582992164898548,3.72796963562196,0.0582992164898548,3.72796963562196
0.0583096367917047,3.72665146421717,0.0583096367917047,3.72665146421717
0.0583200570935546,3.72532901841012,0.0583200570935546,3.72532901841012
0.0583304773954045,3.7240022817152,0.0583304773954045,3.7240022817152
0.0583408976972544,3.72267123759772,0.0583408976972544,3.72267123759772
0.0583513179991043,3.7213358694736,0.0583513179991043,3.7213358694736
0.0583617383009542,3.71999616070912,0.0583617383009542,3.71999616070912
0.058372158602804,3.7186520946206,0.058372158602804,3.7186520946206
0.0583825789046539,3.71730365447414,0.0583825789046539,3.71730365447414
0.0583929992065038,3.71595082348533,0.0583929992065038,3.71595082348533
0.0584034195083537,3.71459358481892,0.0584034195083537,3.71459358481892
0.0584138398102036,3.7132319215886,0.0584138398102036,3.7132319215886
0.0584242601120535,3.71186581685662,0.0584242601120535,3.71186581685662
0.0584346804139034,3.71049525363356,0.0584346804139034,3.71049525363356
0.0584451007157533,3.709120214878,0.0584451007157533,3.709120214878
0.0584555210176032,3.70774068349623,0.0584555210176032,3.70774068349623
0.0584659413194531,3.70635664234194,0.0584659413194531,3.70635664234194
0.058476361621303,3.70496807421591,0.058476361621303,3.70496807421591
0.0584867819231529,3.70357496186573,0.0584867819231529,3.70357496186573
0.0584972022250028,3.70217728798546,0.0584972022250028,3.70217728798546
0.0585076225268526,3.70077503521533,0.0585076225268526,3.70077503521533
0.0585180428287025,3.69936818614145,0.0585180428287025,3.69936818614145
0.0585284631305524,3.69795672329545,0.0585284631305524,3.69795672329545
0.0585388834324023,3.69654062915419,0.0585388834324023,3.69654062915419
0.0585493037342522,3.69511988613946,0.0585493037342522,3.69511988613946
0.0585597240361021,3.69369447661762,0.0585597240361021,3.69369447661762
0.058570144337952,3.69226438289929,0.058570144337952,3.69226438289929
0.0585805646398019,3.69082958723905,0.0585805646398019,3.69082958723905
0.0585909849416518,3.68939007183506,0.0585909849416518,3.68939007183506
0.0586014052435017,3.68794581882878,0.0586014052435017,3.68794581882878
0.0586118255453516,3.68649681030463,0.0586118255453516,3.68649681030463
0.0586222458472015,3.68504302828962,0.0586222458472015,3.68504302828962
0.0586326661490513,3.68358445475305,0.0586326661490513,3.68358445475305
0.0586430864509012,3.68212107160616,0.0586430864509012,3.68212107160616
0.0586535067527511,3.68065286070179,0.0586535067527511,3.68065286070179
0.058663927054601,3.67917980383403,0.058663927054601,3.67917980383403
0.0586743473564509,3.67770188273789,0.0586743473564509,3.67770188273789
0.0586847676583008,3.67621907908893,0.0586847676583008,3.67621907908893
0.0586951879601507,3.67473137450293,0.0586951879601507,3.67473137450293
0.0587056082620006,3.67323875053553,0.0587056082620006,3.67323875053553
0.0587160285638505,3.67174118868188,0.0587160285638505,3.67174118868188
0.0587264488657004,3.67023867037627,0.0587264488657004,3.67023867037627
0.0587368691675503,3.66873117699178,0.0587368691675503,3.66873117699178
0.0587472894694002,3.66721868983991,0.0587472894694002,3.66721868983991
0.05875770977125,3.66570119017025,0.05875770977125,3.66570119017025
0.0587681300730999,3.66417865917006,0.0587681300730999,3.66417865917006
0.0587785503749498,3.66265107796393,0.0587785503749498,3.66265107796393
0.0587889706767997,3.66111842761341,0.0587889706767997,3.66111842761341
0.0587993909786496,3.65958068911665,0.0587993909786496,3.65958068911665
0.0588098112804995,3.65803784340797,0.0588098112804995,3.65803784340797
0.0588202315823494,3.65648987135754,0.0588202315823494,3.65648987135754
0.0588306518841993,3.65493675377096,0.0588306518841993,3.65493675377096
0.0588410721860492,3.65337847138892,0.0588410721860492,3.65337847138892
0.0588514924878991,3.65181500488674,0.0588514924878991,3.65181500488674
0.058861912789749,3.65024633487406,0.058861912789749,3.65024633487406
0.0588723330915989,3.6486724418944,0.0588723330915989,3.6486724418944
0.0588827533934488,3.64709330642477,0.0588827533934488,3.64709330642477
0.0588931736952986,3.64550890887529,0.0588931736952986,3.64550890887529
0.0589035939971485,3.6439192295888,0.0589035939971485,3.6439192295888
0.0589140142989984,3.64232424884039,0.0589140142989984,3.64232424884039
0.0589244346008483,3.6407239468371,0.0589244346008483,3.6407239468371
0.0589348549026982,3.63911830371742,0.0589348549026982,3.63911830371742
0.0589452752045481,3.63750729955092,0.0589452752045481,3.63750729955092
0.058955695506398,3.63589091433784,0.058955695506398,3.63589091433784
0.0589661158082479,3.63426912800867,0.0589661158082479,3.63426912800867
0.0589765361100978,3.63264192042372,0.0589765361100978,3.63264192042372
0.0589869564119477,3.6310092713727,0.0589869564119477,3.6310092713727
0.0589973767137976,3.62937116057431,0.0589973767137976,3.62937116057431
0.0590077970156474,3.62772756767581,0.0590077970156474,3.62772756767581
0.0590182173174973,3.62607847225257,0.0590182173174973,3.62607847225257
0.0590286376193472,3.62442385380765,0.0590286376193472,3.62442385380765
0.0590390579211971,3.62276369177138,0.0590390579211971,3.62276369177138
0.059049478223047,3.62109796550088,0.059049478223047,3.62109796550088
0.0590598985248969,3.61942665427968,0.0590598985248969,3.61942665427968
0.0590703188267468,3.61774973731719,0.0590703188267468,3.61774973731719
0.0590807391285967,3.61606719374835,0.0590807391285967,3.61606719374835
0.0590911594304466,3.61437900263309,0.0590911594304466,3.61437900263309
0.0591015797322965,3.61268514295594,0.0591015797322965,3.61268514295594
0.0591120000341464,3.61098559362554,0.0591120000341464,3.61098559362554
0.0591224203359963,3.60928033347418,0.0591224203359963,3.60928033347418
0.0591328406378462,3.60756934125737,0.0591328406378462,3.60756934125737
0.059143260939696,3.60585259565331,0.059143260939696,3.60585259565331
0.0591536812415459,3.6041300752625,0.0591536812415459,3.6041300752625
0.0591641015433958,3.60240175860719,0.0591641015433958,3.60240175860719
0.0591745218452457,3.60066762413097,0.0591745218452457,3.60066762413097
0.0591849421470956,3.59892765019824,0.0591849421470956,3.59892765019824
0.0591953624489455,3.59718181509376,0.0591953624489455,3.59718181509376
0.0592057827507954,3.59543009702214,0.0592057827507954,3.59543009702214
0.0592162030526453,3.59367247410738,0.0592162030526453,3.59367247410738
0.0592266233544952,3.59190892439235,0.0592266233544952,3.59190892439235
0.0592370436563451,3.59013942583831,0.0592370436563451,3.59013942583831
0.059247463958195,3.5883639563244,0.059247463958195,3.5883639563244
0.0592578842600449,3.58658249364715,0.0592578842600449,3.58658249364715
0.0592683045618948,3.58479501551997,0.0592683045618948,3.58479501551997
0.0592787248637446,3.58300149957264,0.0592787248637446,3.58300149957264
0.0592891451655945,3.58120192335077,0.0592891451655945,3.58120192335077
0.0592995654674444,3.57939626431535,0.0592995654674444,3.57939626431535
0.0593099857692943,3.57758449984215,0.0593099857692943,3.57758449984215
0.0593204060711442,3.57576660722127,0.0593204060711442,3.57576660722127
0.0593308263729941,3.57394256365654,0.0593308263729941,3.57394256365654
0.059341246674844,3.57211234626507,0.059341246674844,3.57211234626507
0.0593516669766939,3.57027593207664,0.0593516669766939,3.57027593207664
0.0593620872785438,3.56843329803321,0.0593620872785438,3.56843329803321
0.0593725075803937,3.56658442098836,0.0593725075803937,3.56658442098836
0.0593829278822436,3.56472927770674,0.0593829278822436,3.56472927770674
0.0593933481840935,3.56286784486355,0.0593933481840935,3.56286784486355
0.0594037684859434,3.56100009904394,0.0594037684859434,3.56100009904394
0.0594141887877932,3.55912601674249,0.0594141887877932,3.55912601674249
0.0594246090896431,3.55724557436265,0.0594246090896431,3.55724557436265
0.059435029391493,3.55535874821614,0.059435029391493,3.55535874821614
0.0594454496933429,3.55346551452242,0.0594454496933429,3.55346551452242
0.0594558699951928,3.55156584940808,0.0594558699951928,3.55156584940808
0.0594662902970427,3.54965972890633,0.0594662902970427,3.54965972890633
0.0594767105988926,3.54774712895633,0.0594767105988926,3.54774712895633
0.0594871309007425,3.54582802540267,0.0594871309007425,3.54582802540267
0.0594975512025924,3.54390239399477,0.0594975512025924,3.54390239399477
0.0595079715044423,3.54197021038626,0.0595079715044423,3.54197021038626
0.0595183918062922,3.54003145013441,0.0595183918062922,3.54003145013441
0.0595288121081421,3.53808608869953,0.0595288121081421,3.53808608869953
0.0595392324099919,3.53613410144435,0.0595392324099919,3.53613410144435
0.0595496527118418,3.53417546363342,0.0595496527118418,3.53417546363342
0.0595600730136917,3.53221015043249,0.0595600730136917,3.53221015043249
0.0595704933155416,3.53023813690789,0.0595704933155416,3.53023813690789
0.0595809136173915,3.52825939802593,0.0595809136173915,3.52825939802593
0.0595913339192414,3.52627390865224,0.0595913339192414,3.52627390865224
0.0596017542210913,3.52428164355117,0.0596017542210913,3.52428164355117
0.0596121745229412,3.52228257738512,0.0596121745229412,3.52228257738512
0.0596225948247911,3.52027668471395,0.0596225948247911,3.52027668471395
0.059633015126641,3.51826393999428,0.059633015126641,3.51826393999428
0.0596434354284909,3.51624431757888,0.0596434354284909,3.51624431757888
0.0596538557303408,3.51421779171599,0.0596538557303408,3.51421779171599
0.0596642760321906,3.51218433654869,0.0596642760321906,3.51218433654869
0.0596746963340405,3.51014392611421,0.0596746963340405,3.51014392611421
0.0596851166358904,3.5080965343433,0.0596851166358904,3.5080965343433
0.0596955369377403,3.5060421350595,0.0596955369377403,3.5060421350595
0.0597059572395902,3.50398078882598,0.0597059572395902,3.50398078882598
0.0597163775414401,3.50191448569473,0.0597163775414401,3.50191448569473
0.05972679784329,3.49984386472744,0.05972679784329,3.49984386472744
0.0597372181451399,3.49774009972321,0.0597372181451399,3.49774009972321
0.0597476384469898,3.49558194811334,0.0597476384469898,3.49558194811334
0.0597580587488397,3.49336991020747,0.0597580587488397,3.49336991020747
0.0597684790506896,3.49110448676946,0.0597684790506896,3.49110448676946
0.0597788993525395,3.48878617903243,0.0597788993525395,3.48878617903243
0.0597893196543893,3.48641548871378,0.0597893196543893,3.48641548871378
0.0597997399562392,3.48399291803011,0.0597997399562392,3.48399291803011
0.0598101602580891,3.48151896971216,0.0598101602580891,3.48151896971216
0.059820580559939,3.47899414701963,0.059820580559939,3.47899414701963
0.0598310008617889,3.47641895375601,0.0598310008617889,3.47641895375601
0.0598414211636388,3.47379389428327,0.0598414211636388,3.47379389428327
0.0598518414654887,3.47111947353661,0.0598518414654887,3.47111947353661
0.0598622617673386,3.46839619703907,0.0598622617673386,3.46839619703907
0.0598726820691885,3.46562457091613,0.0598726820691885,3.46562457091613
0.0598831023710384,3.46280510191027,0.0598831023710384,3.46280510191027
0.0598935226728883,3.45993829739541,0.0598935226728883,3.45993829739541
0.0599039429747382,3.4570246653914,0.0599039429747382,3.4570246653914
0.059914363276588,3.45406471457838,0.059914363276588,3.45406471457838
0.0599247835784379,3.45105895431114,0.0599247835784379,3.45105895431114
0.0599352038802878,3.44800789463336,0.0599352038802878,3.44800789463336
0.0599456241821377,3.4449120462919,0.0599456241821377,3.4449120462919
0.0599560444839876,3.44177192075096,0.0599560444839876,3.44177192075096
0.0599664647858375,3.43858803020622,0.0599664647858375,3.43858803020622
0.0599768850876874,3.43536088759889,0.0599768850876874,3.43536088759889
0.0599873053895373,3.43209100662982,0.0599873053895373,3.43209100662982
0.0599977256913872,3.42877890177339,0.0599977256913872,3.42877890177339
0.0600081459932371,3.42542508829152,0.0600081459932371,3.42542508829152
0.060018566295087,3.4220300822475,0.060018566295087,3.4220300822475
0.0600289865969369,3.41859440051985,0.0600289865969369,3.41859440051985
0.0600394068987868,3.41511856081609,0.0600394068987868,3.41511856081609
0.0600498272006366,3.41160308168645,0.0600498272006366,3.41160308168645
0.0600602475024865,3.40804848253759,0.0600602475024865,3.40804848253759
0.0600706678043364,3.40445528364618,0.0600706678043364,3.40445528364618
0.0600810881061863,3.40082400617251,0.0600810881061863,3.40082400617251
0.0600915084080362,3.39715517217399,0.0600915084080362,3.39715517217399
0.0601019287098861,3.39344930461865,0.0601019287098861,3.39344930461865
0.060112349011736,3.38970692739854,0.060112349011736,3.38970692739854
0.0601227693135859,3.3859285653431,0.0601227693135859,3.3859285653431
0.0601331896154358,3.3821147442325,0.0601331896154358,3.3821147442325
0.0601436099172857,3.37826599081085,0.0601436099172857,3.37826599081085
0.0601540302191356,3.37438283279951,0.0601540302191356,3.37438283279951
0.0601644505209855,3.37046579891014,0.0601644505209855,3.37046579891014
0.0601748708228354,3.36651541885791,0.0601748708228354,3.36651541885791
0.0601852911246852,3.36253222337448,0.0601852911246852,3.36253222337448
0.0601957114265351,3.35851674422104,0.0601957114265351,3.35851674422104
0.060206131728385,3.35446951420125,0.060206131728385,3.35446951420125
0.0602165520302349,3.35039106717416,0.0602165520302349,3.35039106717416
0.0602269723320848,3.34628193806701,0.0602269723320848,3.34628193806701
0.0602373926339347,3.34214266288805,0.0602373926339347,3.34214266288805
0.0602478129357846,3.33797377873927,0.0602478129357846,3.33797377873927
0.0602582332376345,3.33377582382908,0.0602582332376345,3.33377582382908
0.0602686535394844,3.32954933748492,0.0602686535394844,3.32954933748492
0.0602790738413343,3.32529486016585,0.0602790738413343,3.32529486016585
0.0602894941431842,3.32101293347507,0.0602894941431842,3.32101293347507
0.0602999144450341,3.31670410017235,0.0602999144450341,3.31670410017235
0.0603103347468839,3.31236890418646,0.0603103347468839,3.31236890418646
0.0603207550487338,3.30800789062752,0.0603207550487338,3.30800789062752
0.0603311753505837,3.30362160579927,0.0603311753505837,3.30362160579927
0.0603415956524336,3.2992105972113,0.0603415956524336,3.2992105972113
0.0603520159542835,3.29477541359126,0.0603520159542835,3.29477541359126
0.0603624362561334,3.29031660489695,0.0603624362561334,3.29031660489695
0.0603728565579833,3.28583472232838,0.0603728565579833,3.28583472232838
0.0603832768598332,3.28133031833978,0.0603832768598332,3.28133031833978
0.0603936971616831,3.27680394665156,0.0603936971616831,3.27680394665156
0.060404117463533,3.27225616226212,0.060404117463533,3.27225616226212
0.0604145377653829,3.26768752145978,0.0604145377653829,3.26768752145978
0.0604249580672328,3.26309858183446,0.0604249580672328,3.26309858183446
0.0604353783690826,3.25848990228941,0.0604353783690826,3.25848990228941
0.0604457986709325,3.25386204305285,0.0604457986709325,3.25386204305285
0.0604562189727824,3.24921556568953,0.0604562189727824,3.24921556568953
0.0604666392746323,3.24455103311229,0.0604666392746323,3.24455103311229
0.0604770595764822,3.23986900959346,0.0604770595764822,3.23986900959346
0.0604874798783321,3.23517006077629,0.0604874798783321,3.23517006077629
0.060497900180182,3.23045475368623,0.060497900180182,3.23045475368623
0.0605083204820319,3.22572365674226,0.0605083204820319,3.22572365674226
0.0605187407838818,3.220977339768,0.0605187407838818,3.220977339768
0.0605291610857317,3.21621637400294,0.0605291610857317,3.21621637400294
0.0605395813875816,3.21144133211339,0.0605395813875816,3.21144133211339
0.0605500016894315,3.20665278820358,0.0605500016894315,3.20665278820358
0.0605604219912814,3.20185131782654,0.0605604219912814,3.20185131782654
0.0605708422931312,3.19703749799496,0.0605708422931312,3.19703749799496
0.0605812625949811,3.192211907192,0.0605812625949811,3.192211907192
0.060591682896831,3.18737512538202,0.060591682896831,3.18737512538202
0.0606021031986809,3.1825277340212,0.0606021031986809,3.1825277340212
0.0606125235005308,3.17767031606817,0.0606125235005308,3.17767031606817
0.0606229438023807,3.1728034559945,0.0606229438023807,3.1728034559945
0.0606333641042306,3.16792773979512,0.0606333641042306,3.16792773979512
0.0606437844060805,3.16304375499874,0.0606437844060805,3.16304375499874
0.0606542047079304,3.1581520906781,0.0606542047079304,3.1581520906781
0.0606646250097803,3.15325333746023,0.0606646250097803,3.15325333746023
0.0606750453116302,3.14834808753654,0.0606750453116302,3.14834808753654
0.0606854656134801,3.14343693467296,0.0606854656134801,3.14343693467296
0.0606958859153299,3.13852047421989,0.0606958859153299,3.13852047421989
0.0607063062171798,3.13359930312215,0.0607063062171798,3.13359930312215
0.0607167265190297,3.12867401992877,0.0607167265190297,3.12867401992877
0.0607271468208796,3.12374522480281,0.0607271468208796,3.12374522480281
0.0607375671227295,3.11881351953103,0.0607375671227295,3.11881351953103
0.0607479874245794,3.11387950753346,0.0607479874245794,3.11387950753346
0.0607584077264293,3.10894379387296,0.0607584077264293,3.10894379387296
0.0607688280282792,3.10400698526465,0.0607688280282792,3.10400698526465
0.0607792483301291,3.09906969008525,0.0607792483301291,3.09906969008525
0.060789668631979,3.09413251838239,0.060789668631979,3.09413251838239
0.0608000889338289,3.08919608188378,0.0608000889338289,3.08919608188378
0.0608105092356788,3.08426099400631,0.0608105092356788,3.08426099400631
0.0608209295375286,3.07932786986509,0.0608209295375286,3.07932786986509
0.0608313498393785,3.07439732628236,0.0608313498393785,3.07439732628236
0.0608417701412284,3.06946998179635,0.0608417701412284,3.06946998179635
0.0608521904430783,3.06454645667005,0.0608521904430783,3.06454645667005
0.0608626107449282,3.05962737289985,0.0608626107449282,3.05962737289985
0.0608730310467781,3.05471335422413,0.0608730310467781,3.05471335422413
0.060883451348628,3.04980502613174,0.060883451348628,3.04980502613174
0.0608938716504779,3.04490301587043,0.0608938716504779,3.04490301587043
0.0609042919523278,3.04000795245507,0.0609042919523278,3.04000795245507
0.0609147122541777,3.03512046667594,0.0609147122541777,3.03512046667594
0.0609251325560276,3.03024119110678,0.0609251325560276,3.03024119110678
0.0609355528578775,3.02537076011283,0.0609355528578775,3.02537076011283
0.0609459731597274,3.02050980985877,0.0609459731597274,3.02050980985877
0.0609563934615772,3.01565897831647,0.0609563934615772,3.01565897831647
0.0609668137634271,3.01081890527277,0.0609668137634271,3.01081890527277
0.060977234065277,3.00599023233708,0.060977234065277,3.00599023233708
0.0609876543671269,3.00117360294888,0.0609876543671269,3.00117360294888
0.0609980746689768,2.99636966238516,0.0609980746689768,2.99636966238516
0.0610084949708267,2.99157905776771,0.0610084949708267,2.99157905776771
0.0610189152726766,2.98680243807032,0.0610189152726766,2.98680243807032
0.0610293355745265,2.98204045412589,0.0610293355745265,2.98204045412589
0.0610397558763764,2.97729375863346,0.0610397558763764,2.97729375863346
0.0610501761782263,2.972563006165,0.0610501761782263,2.972563006165
0.0610605964800762,2.96784885317228,0.0610605964800762,2.96784885317228
0.0610710167819261,2.96315195799347,0.0610710167819261,2.96315195799347
0.0610814370837759,2.95847298085972,0.0610814370837759,2.95847298085972
0.0610918573856258,2.95381258390161,0.0610918573856258,2.95381258390161
0.0611022776874757,2.94917143115545,0.0611022776874757,2.94917143115545
0.0611126979893256,2.94455018856949,0.0611126979893256,2.94455018856949
0.0611231182911755,2.93994952401003,0.0611231182911755,2.93994952401003
0.0611335385930254,2.9353701072674,0.0611335385930254,2.9353701072674
0.0611439588948753,2.93081261006179,0.0611439588948753,2.93081261006179
0.0611543791967252,2.92627770604901,0.0611543791967252,2.92627770604901
0.0611647994985751,2.92176607082612,0.0611647994985751,2.92176607082612
0.061175219800425,2.91727838193685,0.061175219800425,2.91727838193685
0.0611856401022749,2.91281531887708,0.0611856401022749,2.91281531887708
0.0611960604041248,2.90837756309997,0.0611960604041248,2.90837756309997
0.0612064807059746,2.90396579802118,0.0612064807059746,2.90396579802118
0.0612169010078245,2.89958070902376,0.0612169010078245,2.89958070902376
0.0612273213096744,2.89522298346309,0.0612273213096744,2.89522298346309
0.0612377416115243,2.89089331067159,0.0612377416115243,2.89089331067159
0.0612481619133742,2.88659238196328,0.0612481619133742,2.88659238196328
0.0612585822152241,2.88232089063828,0.0612585822152241,2.88232089063828
0.061269002517074,2.87807953198714,0.061269002517074,2.87807953198714
0.0612794228189239,2.87386900329501,0.0612794228189239,2.87386900329501
0.0612898431207738,2.86969000384573,0.0612898431207738,2.86969000384573
0.0613002634226237,2.86554323492571,0.0613002634226237,2.86554323492571
0.0613106837244736,2.86142939982774,0.0613106837244736,2.86142939982774
0.0613211040263235,2.85734920385462,0.0613211040263235,2.85734920385462
0.0613315243281734,2.85330335432264,0.0613315243281734,2.85330335432264
0.0613419446300232,2.84929256056493,0.0613419446300232,2.84929256056493
0.0613523649318731,2.84531753393467,0.0613523649318731,2.84531753393467
0.061362785233723,2.84137898780816,0.061362785233723,2.84137898780816
0.0613732055355729,2.8374776375877,0.0613732055355729,2.8374776375877
0.0613836258374228,2.83361420070437,0.0613836258374228,2.83361420070437
0.0613940461392727,2.82978939662061,0.0613940461392727,2.82978939662061
0.0614044664411226,2.82600394683269,0.0614044664411226,2.82600394683269
0.0614148867429725,2.82225857487302,0.0614148867429725,2.82225857487302
0.0614253070448224,2.81855400631225,0.0614253070448224,2.81855400631225
0.0614357273466723,2.81489096876131,0.0614357273466723,2.81489096876131
0.0614461476485222,2.81127019187316,0.0614461476485222,2.81127019187316
0.0614565679503721,2.80769240734454,0.0614565679503721,2.80769240734454
0.061466988252222,2.80415834891739,0.061466988252222,2.80415834891739
0.0614774085540718,2.80066875238025,0.0614774085540718,2.80066875238025
0.0614878288559217,2.7972243555694,0.0614878288559217,2.7972243555694
0.0614982491577716,2.79382589836984,0.0614982491577716,2.79382589836984
0.0615086694596215,2.7904741227162,0.0615086694596215,2.7904741227162
0.0615190897614714,2.78716977259333,0.0615190897614714,2.78716977259333
0.0615295100633213,2.78391359403684,0.0615295100633213,2.78391359403684
0.0615399303651712,2.7807063351334,0.0615399303651712,2.7807063351334
0.0615503506670211,2.77754874602088,0.0615503506670211,2.77754874602088
0.061560770968871,2.77444157888834,0.061560770968871,2.77444157888834
0.0615711912707209,2.7713855879758,0.0615711912707209,2.7713855879758
0.0615816115725708,2.76838152957387,0.0615816115725708,2.76838152957387
0.0615920318744207,2.76543016202316,0.0615920318744207,2.76543016202316
0.0616024521762705,2.76253224571354,0.0616024521762705,2.76253224571354
0.0616128724781204,2.75968854308317,0.0616128724781204,2.75968854308317
0.0616232927799703,2.75689981861742,0.0616232927799703,2.75689981861742
0.0616337130818202,2.75416683884752,0.0616337130818202,2.75416683884752
0.0616441333836701,2.75149037234908,0.0616441333836701,2.75149037234908
0.06165455368552,2.74887118974037,0.06165455368552,2.74887118974037
0.0616649739873699,2.7463100807421,0.0616649739873699,2.7463100807421
0.0616753942892198,2.7438095372878,0.0616753942892198,2.7438095372878
0.0616858145910697,2.74137148502481,0.0616858145910697,2.74137148502481
0.0616962348929196,2.73896767422139,0.0616962348929196,2.73896767422139
0.0617066551947695,2.7365710895916,0.0617066551947695,2.7365710895916
0.0617170754966194,2.73418171558042,0.0617170754966194,2.73418171558042
0.0617274957984692,2.73179953665861,0.0617274957984692,2.73179953665861
0.0617379161003191,2.7294245373224,0.0617379161003191,2.7294245373224
0.061748336402169,2.72705670209322,0.061748336402169,2.72705670209322
0.0617587567040189,2.7246960155174,0.0617587567040189,2.7246960155174
0.0617691770058688,2.7223424621659,0.0617691770058688,2.7223424621659
0.0617795973077187,2.71999602663399,0.0617795973077187,2.71999602663399
0.0617900176095686,2.71765669354102,0.0617900176095686,2.71765669354102
0.0618004379114185,2.71532444753008,0.0618004379114185,2.71532444753008
0.0618108582132684,2.71299927326775,0.0618108582132684,2.71299927326775
0.0618212785151183,2.71068115544378,0.0618212785151183,2.71068115544378
0.0618316988169682,2.70837007877085,0.0618316988169682,2.70837007877085
0.0618421191188181,2.70606602798425,0.0618421191188181,2.70606602798425
0.0618525394206679,2.70376898784162,0.0618525394206679,2.70376898784162
0.0618629597225178,2.70147894312263,0.0618629597225178,2.70147894312263
0.0618733800243677,2.69919587862872,0.0618733800243677,2.69919587862872
0.0618838003262176,2.69691977918285,0.0618838003262176,2.69691977918285
0.0618942206280675,2.69465062962914,0.0618942206280675,2.69465062962914
0.0619046409299174,2.69238841483265,0.0619046409299174,2.69238841483265
0.0619150612317673,2.69013311967905,0.0619150612317673,2.69013311967905
0.0619254815336172,2.68788472907439,0.0619254815336172,2.68788472907439
0.0619359018354671,2.68564322794476,0.0619359018354671,2.68564322794476
0.061946322137317,2.68340860123604,0.061946322137317,2.68340860123604
0.0619567424391669,2.68118083391361,0.0619567424391669,2.68118083391361
0.0619671627410168,2.67895991096208,0.0619671627410168,2.67895991096208
0.0619775830428667,2.67674581738498,0.0619775830428667,2.67674581738498
0.0619880033447165,2.67453853820448,0.0619880033447165,2.67453853820448
0.0619984236465664,2.67233805846114,0.0619984236465664,2.67233805846114
0.0620088439484163,2.6701443632136,0.0620088439484163,2.6701443632136
0.0620192642502662,2.6679574375383,0.0620192642502662,2.6679574375383
0.0620296845521161,2.66577726652919,0.0620296845521161,2.66577726652919
0.062040104853966,2.66360383529749,0.062040104853966,2.66360383529749
0.0620505251558159,2.66143712897135,0.0620505251558159,2.66143712897135
0.0620609454576658,2.65927713269559,0.0620609454576658,2.65927713269559
0.0620713657595157,2.65712383163145,0.0620713657595157,2.65712383163145
0.0620817860613656,2.65497721095625,0.0620817860613656,2.65497721095625
0.0620922063632155,2.65283725586316,0.0620922063632155,2.65283725586316
0.0621026266650654,2.65070395156089,0.0621026266650654,2.65070395156089
0.0621130469669152,2.64857728327342,0.0621130469669152,2.64857728327342
0.0621234672687651,2.64645723623968,0.0621234672687651,2.64645723623968
0.062133887570615,2.64434379571335,0.062133887570615,2.64434379571335
0.0621443078724649,2.6422369469625,0.0621443078724649,2.6422369469625
0.0621547281743148,2.64013667526934,0.0621547281743148,2.64013667526934
0.0621651484761647,2.63804296592994,0.0621651484761647,2.63804296592994
0.0621755687780146,2.63595580425394,0.0621755687780146,2.63595580425394
0.0621859890798645,2.63387517556428,0.0621859890798645,2.63387517556428
0.0621964093817144,2.6318010651969,0.0621964093817144,2.6318010651969
0.0622068296835643,2.62973345850047,0.0622068296835643,2.62973345850047
0.0622172499854142,2.62767234083611,0.0622172499854142,2.62767234083611
0.0622276702872641,2.62561769757711,0.0622276702872641,2.62561769757711
0.062238090589114,2.62356951410864,0.062238090589114,2.62356951410864
0.0622485108909638,2.62152777582745,0.0622485108909638,2.62152777582745
0.0622589311928137,2.61949246814164,0.0622589311928137,2.61949246814164
0.0622693514946636,2.61746357647034,0.0622693514946636,2.61746357647034
0.0622797717965135,2.61544108624342,0.0622797717965135,2.61544108624342
0.0622901920983634,2.61342498290124,0.0622901920983634,2.61342498290124
0.0623006124002133,2.61141525189433,0.0623006124002133,2.61141525189433
0.0623110327020632,2.60941187868317,0.0623110327020632,2.60941187868317
0.0623214530039131,2.60741484873782,0.0623214530039131,2.60741484873782
0.062331873305763,2.60542414753772,0.062331873305763,2.60542414753772
0.0623422936076129,2.60343976057134,0.0623422936076129,2.60343976057134
0.0623527139094628,2.60146167333597,0.0623527139094628,2.60146167333597
0.0623631342113127,2.59948987133735,0.0623631342113127,2.59948987133735
0.0623735545131626,2.59752434008948,0.0623735545131626,2.59752434008948
0.0623839748150124,2.59556506511426,0.0623839748150124,2.59556506511426
0.0623943951168623,2.59361203194125,0.0623943951168623,2.59361203194125
0.0624048154187122,2.59166522610739,0.0624048154187122,2.59166522610739
0.0624152357205621,2.58972463315667,0.0624152357205621,2.58972463315667
0.062425656022412,2.58779023863991,0.062425656022412,2.58779023863991
0.0624360763242619,2.58586202811445,0.0624360763242619,2.58586202811445
0.0624464966261118,2.58393998714382,0.0624464966261118,2.58393998714382
0.0624569169279617,2.58202410129756,0.0624569169279617,2.58202410129756
0.0624673372298116,2.58011435615083,0.0624673372298116,2.58011435615083
0.0624777575316615,2.5782107372842,0.0624777575316615,2.5782107372842
0.0624881778335114,2.57631323028332,0.0624881778335114,2.57631323028332
0.0624985981353612,2.57442182073865,0.0624985981353612,2.57442182073865
0.0625090184372112,2.57253649424521,0.0625090184372112,2.57253649424521
0.062519438739061,2.57065723640225,0.062519438739061,2.57065723640225
0.0625298590409109,2.56878403281297,0.0625298590409109,2.56878403281297
0.0625402793427608,2.56691686908426,0.0625402793427608,2.56691686908426
0.0625506996446107,2.56505573082639,0.0625506996446107,2.56505573082639
0.0625611199464606,2.56320060365276,0.0625611199464606,2.56320060365276
0.0625715402483105,2.56135147317956,0.0625715402483105,2.56135147317956
0.0625819605501604,2.55950832502553,0.0625819605501604,2.55950832502553
0.0625923808520103,2.55767114481168,0.0625923808520103,2.55767114481168
0.0626028011538602,2.55583991816095,0.0626028011538602,2.55583991816095
0.0626132214557101,2.55401463069799,0.0626132214557101,2.55401463069799
0.06262364175756,2.55219526804881,0.06262364175756,2.55219526804881
0.0626340620594098,2.55038181584056,0.0626340620594098,2.55038181584056
0.0626444823612597,2.54857425970118,0.0626444823612597,2.54857425970118
0.0626549026631096,2.54677258525917,0.0626549026631096,2.54677258525917
0.0626653229649595,2.54497677814324,0.0626653229649595,2.54497677814324
0.0626757432668094,2.54318682398211,0.0626757432668094,2.54318682398211
0.0626861635686593,2.54140270840411,0.0626861635686593,2.54140270840411
0.0626965838705092,2.539624417037,0.0626965838705092,2.539624417037
0.0627070041723591,2.53785193550761,0.0627070041723591,2.53785193550761
0.062717424474209,2.5360852494416,0.062717424474209,2.5360852494416
0.0627278447760589,2.53432434446311,0.0627278447760589,2.53432434446311
0.0627382650779088,2.53256920619456,0.0627382650779088,2.53256920619456
0.0627486853797587,2.53081982025626,0.0627486853797587,2.53081982025626
0.0627591056816086,2.52907617226622,0.0627591056816086,2.52907617226622
0.0627695259834584,2.52733824783977,0.0627695259834584,2.52733824783977
0.0627799462853083,2.52560603258935,0.0627799462853083,2.52560603258935
0.0627903665871582,2.52387951212415,0.0627903665871582,2.52387951212415
0.0628007868890081,2.52215867204986,0.0628007868890081,2.52215867204986
0.062811207190858,2.5204434979684,0.062811207190858,2.5204434979684
0.0628216274927079,2.51873397547757,0.0628216274927079,2.51873397547757
0.0628320477945578,2.5170300901708,0.0628320477945578,2.5170300901708
0.0628424680964077,2.51533182763685,0.0628424680964077,2.51533182763685
0.0628528883982576,2.51363917345951,0.0628528883982576,2.51363917345951
0.0628633087001075,2.51195211321734,0.0628633087001075,2.51195211321734
0.0628737290019574,2.51027063248332,0.0628737290019574,2.51027063248332
0.0628841493038073,2.50859471682461,0.0628841493038073,2.50859471682461
0.0628945696056571,2.50692435180224,0.0628945696056571,2.50692435180224
0.062904989907507,2.5052595229708,0.062904989907507,2.5052595229708
0.0629154102093569,2.50360021587818,0.0629154102093569,2.50360021587818
0.0629258305112068,2.50194641606525,0.0629258305112068,2.50194641606525
0.0629362508130567,2.50029810906556,0.0629362508130567,2.50029810906556
0.0629466711149066,2.49865528040509,0.0629466711149066,2.49865528040509
0.0629570914167565,2.4970179156019,0.0629570914167565,2.4970179156019
0.0629675117186064,2.49538600016587,0.0629675117186064,2.49538600016587
0.0629779320204563,2.49375951959838,0.0629779320204563,2.49375951959838
0.0629883523223062,2.49213845939206,0.0629883523223062,2.49213845939206
0.0629987726241561,2.49052280503044,0.0629987726241561,2.49052280503044
0.063009192926006,2.48891254198767,0.063009192926006,2.48891254198767
0.0630196132278558,2.48730765572826,0.0630196132278558,2.48730765572826
0.0630300335297057,2.48570813170674,0.0630300335297057,2.48570813170674
0.0630404538315556,2.48411395536735,0.0630404538315556,2.48411395536735
0.0630508741334055,2.48252511214381,0.0630508741334055,2.48252511214381
0.0630612944352554,2.48094158745895,0.0630612944352554,2.48094158745895
0.0630717147371053,2.47936336672447,0.0630717147371053,2.47936336672447
0.0630821350389552,2.47779043534058,0.0630821350389552,2.47779043534058
0.0630925553408051,2.47622277869577,0.0630925553408051,2.47622277869577
0.063102975642655,2.47466038216646,0.063102975642655,2.47466038216646
0.0631133959445049,2.4731032311167,0.0631133959445049,2.4731032311167
0.0631238162463548,2.47155131089791,0.0631238162463548,2.47155131089791
0.0631342365482047,2.47000460684855,0.0631342365482047,2.47000460684855
0.0631446568500545,2.46846310429381,0.0631446568500545,2.46846310429381
0.0631550771519044,2.46692678854534,0.0631550771519044,2.46692678854534
0.0631654974537543,2.46539564490093,0.0631654974537543,2.46539564490093
0.0631759177556042,2.46386965864419,0.0631759177556042,2.46386965864419
0.0631863380574541,2.4623488150443,0.0631863380574541,2.4623488150443
0.063196758359304,2.46083309935565,0.063196758359304,2.46083309935565
0.0632071786611539,2.45932249681757,0.0632071786611539,2.45932249681757
0.0632175989630038,2.45781699265402,0.0632175989630038,2.45781699265402
0.0632280192648537,2.45631657207329,0.0632280192648537,2.45631657207329
0.0632384395667036,2.45482122026767,0.0632384395667036,2.45482122026767
0.0632488598685535,2.4533309224132,0.0632488598685535,2.4533309224132
0.0632592801704034,2.45184566366929,0.0632592801704034,2.45184566366929
0.0632697004722532,2.45036542917849,0.0632697004722532,2.45036542917849
0.0632801207741031,2.44889020406613,0.0632801207741031,2.44889020406613
0.063290541075953,2.44741997344005,0.063290541075953,2.44741997344005
0.0633009613778029,2.44595472239026,0.0633009613778029,2.44595472239026
0.0633113816796528,2.44449443598867,0.0633113816796528,2.44449443598867
0.0633218019815027,2.44303909928874,0.0633218019815027,2.44303909928874
0.0633322222833526,2.44158869732522,0.0633322222833526,2.44158869732522
0.0633426425852025,2.4401432151138,0.0633426425852025,2.4401432151138
0.0633530628870524,2.43870263765083,0.0633530628870524,2.43870263765083
0.0633634831889023,2.43726694991298,0.0633634831889023,2.43726694991298
0.0633739034907522,2.43583613685698,0.0633739034907522,2.43583613685698
0.0633843237926021,2.43441018341927,0.0633843237926021,2.43441018341927
0.0633947440944519,2.43298907451569,0.0633947440944519,2.43298907451569
0.0634051643963018,2.43157279504119,0.0634051643963018,2.43157279504119
0.0634155846981517,2.4301613298695,0.0634155846981517,2.4301613298695
0.0634260050000016,2.42875466385286,0.0634260050000016,2.42875466385286
0.0634364253018515,2.42735278182164,0.0634364253018515,2.42735278182164
0.0634468456037014,2.42595566858408,0.0634468456037014,2.42595566858408
0.0634572659055513,2.42456330892596,0.0634572659055513,2.42456330892596
0.0634676862074012,2.42317568761029,0.0634676862074012,2.42317568761029
0.0634781065092511,2.421792789377,0.0634781065092511,2.421792789377
0.063488526811101,2.42041459894262,0.063488526811101,2.42041459894262
0.0634989471129509,2.41904110099995,0.0634989471129509,2.41904110099995
0.0635093674148008,2.4176722802178,0.0635093674148008,2.4176722802178
0.0635197877166507,2.4163081212406,0.0635197877166507,2.4163081212406
0.0635302080185006,2.41494860868815,0.0635302080185006,2.41494860868815
0.0635406283203504,2.41359372715527,0.0635406283203504,2.41359372715527
0.0635510486222003,2.41224346121148,0.0635510486222003,2.41224346121148
0.0635614689240502,2.41089779540071,0.0635614689240502,2.41089779540071
0.0635718892259001,2.40955671424095,0.0635718892259001,2.40955671424095
0.06358230952775,2.40822020222398,0.06358230952775,2.40822020222398
0.0635927298295999,2.40688824381498,0.0635927298295999,2.40688824381498
0.0636031501314498,2.40556082345229,0.0636031501314498,2.40556082345229
0.0636135704332997,2.40423792554704,0.0636135704332997,2.40423792554704
0.0636239907351496,2.40291953448285,0.0636239907351496,2.40291953448285
0.0636344110369995,2.40160563461549,0.0636344110369995,2.40160563461549
0.0636448313388494,2.4002962102726,0.0636448313388494,2.4002962102726
0.0636552516406993,2.39899124575333,0.0636552516406993,2.39899124575333
0.0636656719425492,2.39769072532805,0.0636656719425492,2.39769072532805
0.063676092244399,2.39639463323801,0.063676092244399,2.39639463323801
0.0636865125462489,2.39510295369501,0.0636865125462489,2.39510295369501
0.0636969328480988,2.3938156708811,0.0636969328480988,2.3938156708811
0.0637073531499487,2.39253276894825,0.0637073531499487,2.39253276894825
0.0637177734517986,2.39125423201804,0.0637177734517986,2.39125423201804
0.0637281937536485,2.38998004418129,0.0637281937536485,2.38998004418129
0.0637386140554984,2.38871018949779,0.0637386140554984,2.38871018949779
0.0637490343573483,2.38744465199596,0.0637490343573483,2.38744465199596
0.0637594546591982,2.38618341567251,0.0637594546591982,2.38618341567251
0.0637698749610481,2.38492646449213,0.0637698749610481,2.38492646449213
0.063780295262898,2.38367378238717,0.063780295262898,2.38367378238717
0.0637907155647479,2.38242535325728,0.0637907155647479,2.38242535325728
0.0638011358665977,2.38118116096915,0.0638011358665977,2.38118116096915
0.0638115561684476,2.3799411893561,0.0638115561684476,2.3799411893561
0.0638219764702975,2.37870542221783,0.0638219764702975,2.37870542221783
0.0638323967721474,2.37747384332004,0.0638323967721474,2.37747384332004
0.0638428170739973,2.37624643639414,0.0638428170739973,2.37624643639414
0.0638532373758472,2.37502318513689,0.0638532373758472,2.37502318513689
0.0638636576776971,2.3738040732101,0.0638636576776971,2.3738040732101
0.063874077979547,2.37258908424026,0.063874077979547,2.37258908424026
0.0638844982813969,2.37137820181827,0.0638844982813969,2.37137820181827
0.0638949185832468,2.37017140949908,0.0638949185832468,2.37017140949908
0.0639053388850967,2.36896869080133,0.0639053388850967,2.36896869080133
0.0639157591869466,2.36777002920708,0.0639157591869466,2.36777002920708
0.0639261794887964,2.36657540816144,0.0639261794887964,2.36657540816144
0.0639365997906463,2.36538481107224,0.0639365997906463,2.36538481107224
0.0639470200924962,2.36419822130972,0.0639470200924962,2.36419822130972
0.0639574403943461,2.36301562220618,0.0639574403943461,2.36301562220618
0.063967860696196,2.36183699705565,0.063967860696196,2.36183699705565
0.0639782809980459,2.36066232911359,0.0639782809980459,2.36066232911359
0.0639887012998958,2.35949160159649,0.0639887012998958,2.35949160159649
0.0639991216017457,2.35832479768161,0.0639991216017457,2.35832479768161
0.0640095419035956,2.3571619005066,0.0640095419035956,2.3571619005066
0.0640199622054455,2.35600289316917,0.0640199622054455,2.35600289316917
0.0640303825072954,2.35484775872679,0.0640303825072954,2.35484775872679
0.0640408028091453,2.35369648019632,0.0640408028091453,2.35369648019632
0.0640512231109951,2.35254904055368,0.0640512231109951,2.35254904055368
0.064061643412845,2.35140542273355,0.064061643412845,2.35140542273355
0.0640720637146949,2.35026560962899,0.0640720637146949,2.35026560962899
0.0640824840165448,2.34912958409111,0.0640824840165448,2.34912958409111
0.0640929043183947,2.34799732892878,0.0640929043183947,2.34799732892878
0.0641033246202446,2.34686882690823,0.0641033246202446,2.34686882690823
0.0641137449220945,2.34574406075278,0.0641137449220945,2.34574406075278
0.0641241652239444,2.34462301314243,0.0641241652239444,2.34462301314243
0.0641345855257943,2.3435056667136,0.0641345855257943,2.3435056667136
0.0641450058276442,2.34239200405872,0.0641450058276442,2.34239200405872
0.0641554261294941,2.34128200772595,0.0641554261294941,2.34128200772595
0.064165846431344,2.34017566021881,0.064165846431344,2.34017566021881
0.0641762667331938,2.33907294399587,0.0641762667331938,2.33907294399587
0.0641866870350437,2.33797384147036,0.0641866870350437,2.33797384147036
0.0641971073368936,2.33687833500991,0.0641971073368936,2.33687833500991
0.0642075276387435,2.33578640693612,0.0642075276387435,2.33578640693612
0.0642179479405934,2.33469803952431,0.0642179479405934,2.33469803952431
0.0642283682424433,2.33361321500311,0.0642283682424433,2.33361321500311
0.0642387885442932,2.33253191555416,0.0642387885442932,2.33253191555416
0.0642492088461431,2.33145412331177,0.0642492088461431,2.33145412331177
0.064259629147993,2.33037982036255,0.064259629147993,2.33037982036255
0.0642700494498429,2.32930898874512,0.0642700494498429,2.32930898874512
0.0642804697516928,2.3282416104497,0.0642804697516928,2.3282416104497
0.0642908900535427,2.32717766741785,0.0642908900535427,2.32717766741785
0.0643013103553925,2.32611714154207,0.0643013103553925,2.32611714154207
0.0643117306572424,2.32506001466548,0.0643117306572424,2.32506001466548
0.0643221509590923,2.32400626858148,0.0643221509590923,2.32400626858148
0.0643325712609422,2.32295588503341,0.0643325712609422,2.32295588503341
0.0643429915627921,2.3219088457142,0.0643429915627921,2.3219088457142
0.064353411864642,2.32086513226604,0.064353411864642,2.32086513226604
0.0643638321664919,2.31982472628004,0.0643638321664919,2.31982472628004
0.0643742524683418,2.31878760929586,0.0643742524683418,2.31878760929586
0.0643846727701917,2.31775376280142,0.0643846727701917,2.31775376280142
0.0643950930720416,2.3167231682325,0.0643950930720416,2.3167231682325
0.0644055133738915,2.31569580697245,0.0644055133738915,2.31569580697245
0.0644159336757414,2.3146716603518,0.0644159336757414,2.3146716603518
0.0644263539775912,2.31365070964796,0.0644263539775912,2.31365070964796
0.0644367742794412,2.31263293608486,0.0644367742794412,2.31263293608486
0.064447194581291,2.3116183208326,0.064447194581291,2.3116183208326
0.0644576148831409,2.31060684500713,0.0644576148831409,2.31060684500713
0.0644680351849908,2.30959848966987,0.0644680351849908,2.30959848966987
0.0644784554868407,2.3085932358274,0.0644784554868407,2.3085932358274
0.0644888757886906,2.30759106443112,0.0644888757886906,2.30759106443112
0.0644992960905405,2.3065919563769,0.0644992960905405,2.3065919563769
0.0645097163923904,2.3055958925047,0.0645097163923904,2.3055958925047
0.0645201366942403,2.30460285359828,0.0645201366942403,2.30460285359828
0.0645305569960902,2.30361282038487,0.0645305569960902,2.30361282038487
0.0645409772979401,2.30262577353473,0.0645409772979401,2.30262577353473
0.06455139759979,2.30164169366094,0.06455139759979,2.30164169366094
0.0645618179016399,2.30066056131895,0.0645618179016399,2.30066056131895
0.0645722382034897,2.29968235700629,0.0645722382034897,2.29968235700629
0.0645826585053396,2.29870706116222,0.0645826585053396,2.29870706116222
0.0645930788071895,2.29773465416739,0.0645930788071895,2.29773465416739
0.0646034991090394,2.29676511634347,0.0646034991090394,2.29676511634347
0.0646139194108893,2.29579842795285,0.0646139194108893,2.29579842795285
0.0646243397127392,2.29483456919828,0.0646243397127392,2.29483456919828
0.0646347600145891,2.29387352022251,0.0646347600145891,2.29387352022251
0.064645180316439,2.29291526110799,0.064645180316439,2.29291526110799
0.0646556006182889,2.29195977187647,0.0646556006182889,2.29195977187647
0.0646660209201388,2.29100703248872,0.0646660209201388,2.29100703248872
0.0646764412219887,2.29005702284416,0.0646764412219887,2.29005702284416
0.0646868615238386,2.2891097227805,0.0646868615238386,2.2891097227805
0.0646972818256885,2.28816511207343,0.0646972818256885,2.28816511207343
0.0647077021275383,2.28722317043627,0.0647077021275383,2.28722317043627
0.0647181224293882,2.28628387751963,0.0647181224293882,2.28628387751963
0.0647285427312381,2.28534721291107,0.0647285427312381,2.28534721291107
0.064738963033088,2.28441315613475,0.064738963033088,2.28441315613475
0.0647493833349379,2.28348168665109,0.0647493833349379,2.28348168665109
0.0647598036367878,2.28255278385645,0.0647598036367878,2.28255278385645
0.0647702239386377,2.2816264270828,0.0647702239386377,2.2816264270828
0.0647806442404876,2.28070259559731,0.0647806442404876,2.28070259559731
0.0647910645423375,2.27978126860212,0.0647910645423375,2.27978126860212
0.0648014848441874,2.2788624252339,0.0648014848441874,2.2788624252339
0.0648119051460373,2.27794604456357,0.0648119051460373,2.27794604456357
0.0648223254478872,2.27703210559597,0.0648223254478872,2.27703210559597
0.064832745749737,2.27612058726947,0.064832745749737,2.27612058726947
0.0648431660515869,2.27521146845568,0.0648431660515869,2.27521146845568
0.0648535863534368,2.2743047279591,0.0648535863534368,2.2743047279591
0.0648640066552867,2.27340034451677,0.0648640066552867,2.27340034451677
0.0648744269571366,2.27249829679798,0.0648744269571366,2.27249829679798
0.0648848472589865,2.27159856340386,0.0648848472589865,2.27159856340386
0.0648952675608364,2.27070112286712,0.0648952675608364,2.27070112286712
0.0649056878626863,2.26980595365166,0.0649056878626863,2.26980595365166
0.0649161081645362,2.26891303415229,0.0649161081645362,2.26891303415229
0.0649265284663861,2.26802234269435,0.0649265284663861,2.26802234269435
0.064936948768236,2.26713385753338,0.064936948768236,2.26713385753338
0.0649473690700859,2.26624755685483,0.0649473690700859,2.26624755685483
0.0649577893719357,2.26536341877368,0.0649577893719357,2.26536341877368
0.0649682096737856,2.26448142133416,0.0649682096737856,2.26448142133416
0.0649786299756355,2.26360154250937,0.0649786299756355,2.26360154250937
0.0649890502774854,2.26272376020096,0.0649890502774854,2.26272376020096
0.0649994705793353,2.26184805223885,0.0649994705793353,2.26184805223885
0.0650098908811852,2.26097439638082,0.0650098908811852,2.26097439638082
0.0650203111830351,2.26010277031226,0.0650203111830351,2.26010277031226
0.065030731484885,2.2592331516458,0.065030731484885,2.2592331516458
0.0650411517867349,2.25836551792099,0.0650411517867349,2.25836551792099
0.0650515720885848,2.25749984660399,0.0650515720885848,2.25749984660399
0.0650619923904347,2.25663611508722,0.0650619923904347,2.25663611508722
0.0650724126922846,2.25577430068907,0.0650724126922846,2.25577430068907
0.0650828329941344,2.25491438065352,0.0650828329941344,2.25491438065352
0.0650932532959843,2.25405633214991,0.0650932532959843,2.25405633214991
0.0651036735978342,2.25320013227252,0.0651036735978342,2.25320013227252
0.0651140938996841,2.25234575804031,0.0651140938996841,2.25234575804031
0.065124514201534,2.25149318639659,0.065124514201534,2.25149318639659
0.0651349345033839,2.25064239420868,0.0651349345033839,2.25064239420868
0.0651453548052338,2.24979335826762,0.0651453548052338,2.24979335826762
0.0651557751070837,2.24894605528784,0.0651557751070837,2.24894605528784
0.0651661954089336,2.24810046190684,0.0651661954089336,2.24810046190684
0.0651766157107835,2.24725655468489,0.0651766157107835,2.24725655468489
0.0651870360126334,2.24641431010469,0.0651870360126334,2.24641431010469
0.0651974563144833,2.24557370457109,0.0651974563144833,2.24557370457109
0.0652078766163331,2.24473471441076,0.0652078766163331,2.24473471441076
0.065218296918183,2.24389731587188,0.065218296918183,2.24389731587188
0.0652287172200329,2.24306148512381,0.0652287172200329,2.24306148512381
0.0652391375218828,2.24222719825685,0.0652391375218828,2.24222719825685
0.0652495578237327,2.24139443128185,0.0652495578237327,2.24139443128185
0.0652599781255826,2.24056316012996,0.0652599781255826,2.24056316012996
0.0652703984274325,2.23973336065228,0.0652703984274325,2.23973336065228
0.0652808187292824,2.23890500861962,0.0652808187292824,2.23890500861962
0.0652912390311323,2.23807807972213,0.0652912390311323,2.23807807972213
0.0653016593329822,2.23725254956904,0.0653016593329822,2.23725254956904
0.0653120796348321,2.23642839368835,0.0653120796348321,2.23642839368835
0.065322499936682,2.23560558752654,0.065322499936682,2.23560558752654
0.0653329202385318,2.23478410644823,0.0653329202385318,2.23478410644823
0.0653433405403817,2.23396392573597,0.0653433405403817,2.23396392573597
0.0653537608422316,2.23314502058984,0.0653537608422316,2.23314502058984
0.0653641811440815,2.23232736612725,0.0653641811440815,2.23232736612725
0.0653746014459314,2.2315109373826,0.0653746014459314,2.2315109373826
0.0653850217477813,2.23069570930699,0.0653850217477813,2.23069570930699
0.0653954420496312,2.22988165676796,0.0653954420496312,2.22988165676796
0.0654058623514811,2.22906875454916,0.0654058623514811,2.22906875454916
0.065416282653331,2.22825697735011,0.065416282653331,2.22825697735011
0.0654267029551809,2.22744629978588,0.0654267029551809,2.22744629978588
0.0654371232570308,2.22663669638685,0.0654371232570308,2.22663669638685
0.0654475435588807,2.22582814159839,0.0654475435588807,2.22582814159839
0.0654579638607306,2.22502060978057,0.0654579638607306,2.22502060978057
0.0654683841625805,2.22421407520795,0.0654683841625805,2.22421407520795
0.0654788044644303,2.22340851206924,0.0654788044644303,2.22340851206924
0.0654892247662802,2.22260480051883,0.0654892247662802,2.22260480051883
0.0654996450681301,2.22180563891001,0.0654996450681301,2.22180563891001
0.06551006536998,2.22101059399074,0.06551006536998,2.22101059399074
0.0655204856718299,2.22021913184436,0.0655204856718299,2.22021913184436
0.0655309059736798,2.21943124497696,0.0655309059736798,2.21943124497696
0.0655413262755297,2.2186469259099,0.0655413262755297,2.2186469259099
0.0655517465773796,2.21786616717961,0.0655517465773796,2.21786616717961
0.0655621668792295,2.21708896133727,0.0655621668792295,2.21708896133727
0.0655725871810794,2.21631530094861,0.0655725871810794,2.21631530094861
0.0655830074829293,2.21554517859362,0.0655830074829293,2.21554517859362
0.0655934277847792,2.21477858686631,0.0655934277847792,2.21477858686631
0.0656038480866291,2.21401551837445,0.0656038480866291,2.21401551837445
0.0656142683884789,2.2132559657393,0.0656142683884789,2.2132559657393
0.0656246886903288,2.21249992159539,0.0656246886903288,2.21249992159539
0.0656351089921787,2.21174737859022,0.0656351089921787,2.21174737859022
0.0656455292940286,2.21099832938402,0.0656455292940286,2.21099832938402
0.0656559495958785,2.2102527666495,0.0656559495958785,2.2102527666495
0.0656663698977284,2.2095106830716,0.0656663698977284,2.2095106830716
0.0656767901995783,2.20877207134719,0.0656767901995783,2.20877207134719
0.0656872105014282,2.20803692418487,0.0656872105014282,2.20803692418487
0.0656976308032781,2.20730523430466,0.0656976308032781,2.20730523430466
0.065708051105128,2.20657699443776,0.065708051105128,2.20657699443776
0.0657184714069779,2.20585219732632,0.0657184714069779,2.20585219732632
0.0657288917088278,2.20513083572313,0.0657288917088278,2.20513083572313
0.0657393120106776,2.20441290239138,0.0657393120106776,2.20441290239138
0.0657497323125275,2.20369839010443,0.0657497323125275,2.20369839010443
0.0657601526143774,2.2029872916455,0.0657601526143774,2.2029872916455
0.0657705729162273,2.20227959980743,0.0657705729162273,2.20227959980743
0.0657809932180772,2.20157530739244,0.0657809932180772,2.20157530739244
0.0657914135199271,2.20087440721184,0.0657914135199271,2.20087440721184
0.065801833821777,2.20017689208576,0.065801833821777,2.20017689208576
0.0658122541236269,2.19948275484292,0.0658122541236269,2.19948275484292
0.0658226744254768,2.19879198832035,0.0658226744254768,2.19879198832035
0.0658330947273267,2.19810458536313,0.0658330947273267,2.19810458536313
0.0658435150291766,2.19742053882411,0.0658435150291766,2.19742053882411
0.0658539353310265,2.19673984156367,0.0658539353310265,2.19673984156367
0.0658643556328763,2.19606248644944,0.0658643556328763,2.19606248644944
0.0658747759347262,2.19538846635604,0.0658747759347262,2.19538846635604
0.0658851962365761,2.19471777416482,0.0658851962365761,2.19471777416482
0.065895616538426,2.19405040276356,0.065895616538426,2.19405040276356
0.0659060368402759,2.19338634504626,0.0659060368402759,2.19338634504626
0.0659164571421258,2.19272559391284,0.0659164571421258,2.19272559391284
0.0659268774439757,2.19206814226885,0.0659268774439757,2.19206814226885
0.0659372977458256,2.19141398302524,0.0659372977458256,2.19141398302524
0.0659477180476755,2.1907631090981,0.0659477180476755,2.1907631090981
0.0659581383495254,2.19011551340833,0.0659581383495254,2.19011551340833
0.0659685586513753,2.18947118888144,0.0659685586513753,2.18947118888144
0.0659789789532252,2.18883012844721,0.0659789789532252,2.18883012844721
0.065989399255075,2.18819232503951,0.065989399255075,2.18819232503951
0.0659998195569249,2.18755777159592,0.0659998195569249,2.18755777159592
0.0660102398587748,2.18692646105755,0.0660102398587748,2.18692646105755
0.0660206601606247,2.18629838636872,0.0660206601606247,2.18629838636872
0.0660310804624746,2.18567354047668,0.0660310804624746,2.18567354047668
0.0660415007643245,2.18505191633137,0.0660415007643245,2.18505191633137
0.0660519210661744,2.18443350688512,0.0660519210661744,2.18443350688512
0.0660623413680243,2.18381830509238,0.0660623413680243,2.18381830509238
0.0660727616698742,2.18320630390946,0.0660727616698742,2.18320630390946
0.0660831819717241,2.18259749629422,0.0660831819717241,2.18259749629422
0.066093602273574,2.18199187520582,0.066093602273574,2.18199187520582
0.0661040225754239,2.18138943360443,0.0661040225754239,2.18138943360443
0.0661144428772737,2.18079016445097,0.0661144428772737,2.18079016445097
0.0661248631791236,2.18019406070678,0.0661248631791236,2.18019406070678
0.0661352834809735,2.17960111533342,0.0661352834809735,2.17960111533342
0.0661457037828234,2.1790113212923,0.0661457037828234,2.1790113212923
0.0661561240846733,2.17842467154449,0.0661561240846733,2.17842467154449
0.0661665443865232,2.17784115905034,0.0661665443865232,2.17784115905034
0.0661769646883731,2.17726077676929,0.0661769646883731,2.17726077676929
0.066187384990223,2.17668351765951,0.066187384990223,2.17668351765951
0.0661978052920729,2.17610937467768,0.0661978052920729,2.17610937467768
0.0662082255939228,2.17553834077865,0.0662082255939228,2.17553834077865
0.0662186458957727,2.17497040891519,0.0662186458957727,2.17497040891519
0.0662290661976226,2.17440557203768,0.0662290661976226,2.17440557203768
0.0662394864994724,2.17384382309385,0.0662394864994724,2.17384382309385
0.0662499068013223,2.17328515502844,0.0662499068013223,2.17328515502844
0.0662603271031722,2.172729560783,0.0662603271031722,2.172729560783
0.0662707474050221,2.17217703329548,0.0662707474050221,2.17217703329548
0.066281167706872,2.17162756550007,0.066281167706872,2.17162756550007
0.0662915880087219,2.17108115032678,0.0662915880087219,2.17108115032678
0.0663020083105718,2.17053778070127,0.0663020083105718,2.17053778070127
0.0663124286124217,2.16999744954444,0.0663124286124217,2.16999744954444
0.0663228489142716,2.16946014977222,0.0663228489142716,2.16946014977222
0.0663332692161215,2.16892587429526,0.0663332692161215,2.16892587429526
0.0663436895179714,2.1683946160186,0.0663436895179714,2.1683946160186
0.0663541098198213,2.16786636784139,0.0663541098198213,2.16786636784139
0.0663645301216712,2.16734112265661,0.0663645301216712,2.16734112265661
0.0663749504235211,2.16681887335074,0.0663749504235211,2.16681887335074
0.0663853707253709,2.1662996128035,0.0663853707253709,2.1662996128035
0.0663957910272208,2.16578333388752,0.0663957910272208,2.16578333388752
0.0664062113290707,2.16527002946803,0.0664062113290707,2.16527002946803
0.0664166316309206,2.16475969240258,0.0664166316309206,2.16475969240258
0.0664270519327705,2.16425231554074,0.0664270519327705,2.16425231554074
0.0664374722346204,2.16374789172378,0.0664374722346204,2.16374789172378
0.0664478925364703,2.16324641378435,0.0664478925364703,2.16324641378435
0.0664583128383202,2.16274787454623,0.0664583128383202,2.16274787454623
0.0664687331401701,2.16225226682395,0.0664687331401701,2.16225226682395
0.06647915344202,2.16175958342255,0.06647915344202,2.16175958342255
0.0664895737438699,2.16126981713721,0.0664895737438699,2.16126981713721
0.0664999940457198,2.16078296075298,0.0664999940457198,2.16078296075298
0.0665104143475696,2.16029900704447,0.0665104143475696,2.16029900704447
0.0665208346494195,2.15981794877551,0.0665208346494195,2.15981794877551
0.0665312549512694,2.15933977869885,0.0665312549512694,2.15933977869885
0.0665416752531193,2.15886448955586,0.0665416752531193,2.15886448955586
0.0665520955549692,2.15839207407619,0.0665520955549692,2.15839207407619
0.0665625158568191,2.15792252497747,0.0665625158568191,2.15792252497747
0.066572936158669,2.15745583496498,0.066572936158669,2.15745583496498
0.0665833564605189,2.15699199673137,0.0665833564605189,2.15699199673137
0.0665937767623688,2.15653100295628,0.0665937767623688,2.15653100295628
0.0666041970642187,2.15607284630605,0.0666041970642187,2.15607284630605
0.0666146173660686,2.15561751943342,0.0666146173660686,2.15561751943342
0.0666250376679185,2.15516501497717,0.0666250376679185,2.15516501497717
0.0666354579697683,2.15471532556181,0.0666354579697683,2.15471532556181
0.0666458782716182,2.15426844379726,0.0666458782716182,2.15426844379726
0.0666562985734681,2.15382436227853,0.0666562985734681,2.15382436227853
0.066666718875318,2.15338307358537,0.066666718875318,2.15338307358537
0.0666771391771679,2.15294457028196,0.0666771391771679,2.15294457028196
0.0666875594790178,2.15250884491657,0.0666875594790178,2.15250884491657
0.0666979797808677,2.15207589002125,0.0666979797808677,2.15207589002125
0.0667084000827176,2.15164569811147,0.0667084000827176,2.15164569811147
0.0667188203845675,2.1512182616858,0.0667188203845675,2.1512182616858
0.0667292406864174,2.15079357322559,0.0667292406864174,2.15079357322559
0.0667396609882673,2.15037162519462,0.0667396609882673,2.15037162519462
0.0667500812901172,2.14995241003874,0.0667500812901172,2.14995241003874
0.0667605015919671,2.1495359201856,0.0667605015919671,2.1495359201856
0.0667709218938169,2.14912214804423,0.0667709218938169,2.14912214804423
0.0667813421956668,2.14871108600477,0.0667813421956668,2.14871108600477
0.0667917624975167,2.14830272643807,0.0667917624975167,2.14830272643807
0.0668021827993666,2.1478970616954,0.0668021827993666,2.1478970616954
0.0668126031012165,2.14749408410807,0.0668126031012165,2.14749408410807
0.0668230234030664,2.14709378598712,0.0668230234030664,2.14709378598712
0.0668334437049163,2.14669615962292,0.0668334437049163,2.14669615962292
0.0668438640067662,2.14630119728488,0.0668438640067662,2.14630119728488
0.0668542843086161,2.14590889122107,0.0668542843086161,2.14590889122107
0.066864704610466,2.14551923365788,0.066864704610466,2.14551923365788
0.0668751249123159,2.14513221679967,0.0668751249123159,2.14513221679967
0.0668855452141658,2.14474783282841,0.0668855452141658,2.14474783282841
0.0668959655160156,2.14436607390333,0.0668959655160156,2.14436607390333
0.0669063858178655,2.14398693216059,0.0669063858178655,2.14398693216059
0.0669168061197154,2.14361039971289,0.0669168061197154,2.14361039971289
0.0669272264215653,2.14323646864911,0.0669272264215653,2.14323646864911
0.0669376467234152,2.14286513103399,0.0669376467234152,2.14286513103399
0.0669480670252651,2.14249637890775,0.0669480670252651,2.14249637890775
0.066958487327115,2.14213020428572,0.066958487327115,2.14213020428572
0.0669689076289649,2.14176659915798,0.0669689076289649,2.14176659915798
0.0669793279308148,2.14140555548903,0.0669793279308148,2.14140555548903
0.0669897482326647,2.14104706521736,0.0669897482326647,2.14104706521736
0.0670001685345146,2.14069112025517,0.0670001685345146,2.14069112025517
0.0670105888363645,2.14033771248792,0.0670105888363645,2.14033771248792
0.0670210091382143,2.13998683377402,0.0670210091382143,2.13998683377402
0.0670314294400642,2.13963847594443,0.0670314294400642,2.13963847594443
0.0670418497419141,2.1392926308023,0.0670418497419141,2.1392926308023
0.067052270043764,2.13894929012261,0.067052270043764,2.13894929012261
0.0670626903456139,2.13860844565175,0.0670626903456139,2.13860844565175
0.0670731106474638,2.13827008910723,0.0670731106474638,2.13827008910723
0.0670835309493137,2.1379342121772,0.0670835309493137,2.1379342121772
0.0670939512511636,2.13760080652017,0.0670939512511636,2.13760080652017
0.0671043715530135,2.13726986376457,0.0671043715530135,2.13726986376457
0.0671147918548634,2.13694137550838,0.0671147918548634,2.13694137550838
0.0671252121567133,2.13661533331877,0.0671252121567133,2.13661533331877
0.0671356324585632,2.1362917287317,0.0671356324585632,2.1362917287317
0.067146052760413,2.13597055325154,0.067146052760413,2.13597055325154
0.0671564730622629,2.13565179835069,0.0671564730622629,2.13565179835069
0.0671668933641128,2.13533545546919,0.0671668933641128,2.13533545546919
0.0671773136659627,2.13502151601434,0.0671773136659627,2.13502151601434
0.0671877339678126,2.13470997136029,0.0671877339678126,2.13470997136029
0.0671981542696625,2.13440081284767,0.0671981542696625,2.13440081284767
0.0672085745715124,2.13409403178319,0.0672085745715124,2.13409403178319
0.0672189948733623,2.13378961943926,0.0672189948733623,2.13378961943926
0.0672294151752122,2.13348756705358,0.0672294151752122,2.13348756705358
0.0672398354770621,2.13318786582875,0.0672398354770621,2.13318786582875
0.067250255778912,2.13289050693186,0.067250255778912,2.13289050693186
0.0672606760807619,2.13259548149414,0.0672606760807619,2.13259548149414
0.0672710963826118,2.13230278061051,0.0672710963826118,2.13230278061051
0.0672815166844617,2.13201239533918,0.0672815166844617,2.13201239533918
0.0672919369863115,2.13172431670128,0.0672919369863115,2.13172431670128
0.0673023572881614,2.13143853568046,0.0673023572881614,2.13143853568046
0.0673127775900113,2.13115504322243,0.0673127775900113,2.13115504322243
0.0673231978918612,2.13087383023462,0.0673231978918612,2.13087383023462
0.0673336181937111,2.13059488758574,0.0673336181937111,2.13059488758574
0.067344038495561,2.13031820610537,0.067344038495561,2.13031820610537
0.0673544587974109,2.13004377658357,0.0673544587974109,2.13004377658357
0.0673648790992608,2.12977158977043,0.0673648790992608,2.12977158977043
0.0673752994011107,2.12950163637573,0.0673752994011107,2.12950163637573
0.0673857197029606,2.12923390706843,0.0673857197029606,2.12923390706843
0.0673961400048105,2.12896839247634,0.0673961400048105,2.12896839247634
0.0674065603066603,2.12870508318568,0.0674065603066603,2.12870508318568
0.0674169806085102,2.12844396974061,0.0674169806085102,2.12844396974061
0.0674274009103601,2.1281850426429,0.0674274009103601,2.1281850426429
0.06743782121221,2.12792829235146,0.06743782121221,2.12792829235146
0.0674482415140599,2.1276737092819,0.0674482415140599,2.1276737092819
0.0674586618159098,2.12742128380615,0.0674586618159098,2.12742128380615
0.0674690821177597,2.12717100625203,0.0674690821177597,2.12717100625203
0.0674795024196096,2.12692286690281,0.0674795024196096,2.12692286690281
0.0674899227214595,2.12667685599677,0.0674899227214595,2.12667685599677
0.0675003430233094,2.12643296372683,0.0675003430233094,2.12643296372683
0.0675107633251593,2.12619118024005,0.0675107633251593,2.12619118024005
0.0675211836270092,2.12595149563727,0.0675211836270092,2.12595149563727
0.0675316039288591,2.12571389997262,0.0675316039288591,2.12571389997262
0.0675420242307089,2.12547838325312,0.0675420242307089,2.12547838325312
0.0675524445325588,2.12524493543825,0.0675524445325588,2.12524493543825
0.0675628648344087,2.1250135464395,0.0675628648344087,2.1250135464395
0.0675732851362586,2.12478420611995,0.0675732851362586,2.12478420611995
0.0675837054381085,2.12455690429381,0.0675837054381085,2.12455690429381
0.0675941257399584,2.12433163072603,0.0675941257399584,2.12433163072603
0.0676045460418083,2.12410837513179,0.0676045460418083,2.12410837513179
0.0676149663436582,2.12388712717613,0.0676149663436582,2.12388712717613
0.0676253866455081,2.12366787647347,0.0676253866455081,2.12366787647347
0.067635806947358,2.12345061258718,0.067635806947358,2.12345061258718
0.0676462272492079,2.12323532502914,0.0676462272492079,2.12323532502914
0.0676566475510578,2.12302200325928,0.0676566475510578,2.12302200325928
0.0676670678529077,2.12281063668515,0.0676670678529077,2.12281063668515
0.0676774881547575,2.12260121466149,0.0676774881547575,2.12260121466149
0.0676879084566074,2.12239372648972,0.0676879084566074,2.12239372648972
0.0676983287584573,2.12218816141759,0.0676983287584573,2.12218816141759
0.0677087490603072,2.12198450863863,0.0677087490603072,2.12198450863863
0.0677191693621571,2.12178275729176,0.0677191693621571,2.12178275729176
0.067729589664007,2.12158289646085,0.067729589664007,2.12158289646085
0.0677400099658569,2.1213849151742,0.0677400099658569,2.1213849151742
0.0677504302677068,2.12118880240417,0.0677504302677068,2.12118880240417
0.0677608505695567,2.12099454706665,0.0677608505695567,2.12099454706665
0.0677712708714066,2.12080213802067,0.0677712708714066,2.12080213802067
0.0677816911732565,2.12061156406789,0.0677816911732565,2.12061156406789
0.0677921114751064,2.1204228139522,0.0677921114751064,2.1204228139522
0.0678025317769562,2.12023587635921,0.0678025317769562,2.12023587635921
0.0678129520788061,2.1200507399158,0.0678129520788061,2.1200507399158
0.067823372380656,2.11986739318971,0.067823372380656,2.11986739318971
0.0678337926825059,2.11968582468902,0.0678337926825059,2.11968582468902
0.0678442129843558,2.1195060228617,0.0678442129843558,2.1195060228617
0.0678546332862057,2.11932797609519,0.0678546332862057,2.11932797609519
0.0678650535880556,2.1191516727159,0.0678650535880556,2.1191516727159
0.0678754738899055,2.11897710098875,0.0678754738899055,2.11897710098875
0.0678858941917554,2.1188042491167,0.0678858941917554,2.1188042491167
0.0678963144936053,2.11863310524033,0.0678963144936053,2.11863310524033
0.0679067347954552,2.11846365743731,0.0679067347954552,2.11846365743731
0.0679171550973051,2.11829589372199,0.0679171550973051,2.11829589372199
0.0679275753991549,2.1181298020449,0.0679275753991549,2.1181298020449
0.0679379957010048,2.11796537029228,0.0679379957010048,2.11796537029228
0.0679484160028547,2.11780258628565,0.0679484160028547,2.11780258628565
0.0679588363047046,2.11764143778131,0.0679588363047046,2.11764143778131
0.0679692566065545,2.11748191246986,0.0679692566065545,2.11748191246986
0.0679796769084044,2.11732399797577,0.0679796769084044,2.11732399797577
0.0679900972102543,2.11716768185688,0.0679900972102543,2.11716768185688
0.0680005175121042,2.11701295160394,0.0680005175121042,2.11701295160394
0.0680109378139541,2.11685979464015,0.0680109378139541,2.11685979464015
0.068021358115804,2.11670819832065,0.068021358115804,2.11670819832065
0.0680317784176539,2.11655814993211,0.0680317784176539,2.11655814993211
0.0680421987195038,2.11640963669219,0.0680421987195038,2.11640963669219
0.0680526190213536,2.11626264574913,0.0680526190213536,2.11626264574913
0.0680630393232035,2.11611716418123,0.0680630393232035,2.11611716418123
0.0680734596250534,2.11597317899641,0.0680734596250534,2.11597317899641
0.0680838799269033,2.11583067713173,0.0680838799269033,2.11583067713173
0.0680943002287532,2.11568964545288,0.0680943002287532,2.11568964545288
0.0681047205306031,2.11555007075376,0.0681047205306031,2.11555007075376
0.068115140832453,2.115411939756,0.068115140832453,2.115411939756
0.0681255611343029,2.11527523910844,0.0681255611343029,2.11527523910844
0.0681359814361528,2.1151399553867,0.0681359814361528,2.1151399553867
0.0681464017380027,2.11500607509269,0.0681464017380027,2.11500607509269
0.0681568220398526,2.11487358465414,0.0681568220398526,2.11487358465414
0.0681672423417025,2.11474247042414,0.0681672423417025,2.11474247042414
0.0681776626435524,2.11461271868063,0.0681776626435524,2.11461271868063
0.0681880829454022,2.11448431562596,0.0681880829454022,2.11448431562596
0.0681985032472521,2.11435724738641,0.0681985032472521,2.11435724738641
0.068208923549102,2.11423150001171,0.068208923549102,2.11423150001171
0.0682193438509519,2.11410705947456,0.0682193438509519,2.11410705947456
0.0682297641528018,2.11398391167017,0.0682297641528018,2.11398391167017
0.0682401844546517,2.11386204241579,0.0682401844546517,2.11386204241579
0.0682506047565016,2.11374143745024,0.0682506047565016,2.11374143745024
0.0682610250583515,2.11362208243341,0.0682610250583515,2.11362208243341
0.0682714453602014,2.11350396294582,0.0682714453602014,2.11350396294582
0.0682818656620513,2.11338706448814,0.0682818656620513,2.11338706448814
0.0682922859639012,2.11327137248072,0.0682922859639012,2.11327137248072
0.0683027062657511,2.1131568722631,0.0683027062657511,2.1131568722631
0.0683131265676009,2.11304354909359,0.0683131265676009,2.11304354909359
0.0683235468694508,2.11293138814873,0.0683235468694508,2.11293138814873
0.0683339671713007,2.11282037452291,0.0683339671713007,2.11282037452291
0.0683443874731506,2.11271049322781,0.0683443874731506,2.11271049322781
0.0683548077750005,2.11260172919201,0.0683548077750005,2.11260172919201
0.0683652280768504,2.11249406726047,0.0683652280768504,2.11249406726047
0.0683756483787003,2.1123874921941,0.0683756483787003,2.1123874921941
0.0683860686805502,2.1122819886693,0.0683860686805502,2.1122819886693
0.0683964889824001,2.11217754127744,0.0683964889824001,2.11217754127744
0.06840690928425,2.11207413452448,0.06840690928425,2.11207413452448
0.0684173295860999,2.11197175283045,0.0684173295860999,2.11197175283045
0.0684277498879498,2.11187038052901,0.0684277498879498,2.11187038052901
0.0684381701897997,2.11177000186699,0.0684381701897997,2.11177000186699
0.0684485904916495,2.11167060100393,0.0684485904916495,2.11167060100393
0.0684590107934994,2.11157216201164,0.0684590107934994,2.11157216201164
0.0684694310953493,2.11147466887372,0.0684694310953493,2.11147466887372
0.0684798513971992,2.11137810548511,0.0684798513971992,2.11137810548511
0.0684902716990491,2.11128245565168,0.0684902716990491,2.11128245565168
0.068500692000899,2.11118770308971,0.068500692000899,2.11118770308971
0.0685111123027489,2.1110938314255,0.0685111123027489,2.1110938314255
0.0685215326045988,2.11100082419488,0.0685215326045988,2.11100082419488
0.0685319529064487,2.11090866484282,0.0685319529064487,2.11090866484282
0.0685423732082986,2.11081733672291,0.0685423732082986,2.11081733672291
0.0685527935101485,2.11072682309699,0.0685527935101485,2.11072682309699
0.0685632138119984,2.11063710713466,0.0685632138119984,2.11063710713466
0.0685736341138483,2.11054817191287,0.0685736341138483,2.11054817191287
0.0685840544156981,2.11046000041547,0.0685840544156981,2.11046000041547
0.068594474717548,2.11037257553279,0.068594474717548,2.11037257553279
0.0686048950193979,2.11028588006118,0.0686048950193979,2.11028588006118
0.0686153153212478,2.11019989670261,0.0686153153212478,2.11019989670261
0.0686257356230977,2.11011460806425,0.0686257356230977,2.11011460806425
0.0686361559249476,2.11002999665798,0.0686361559249476,2.11002999665798
0.0686465762267975,2.10994604490004,0.0686465762267975,2.10994604490004
0.0686569965286474,2.1098627351106,0.0686569965286474,2.1098627351106
0.0686674168304973,2.10978004951329,0.0686674168304973,2.10978004951329
0.0686778371323472,2.10969797023484,0.0686778371323472,2.10969797023484
0.0686882574341971,2.10961647930463,0.0686882574341971,2.10961647930463
0.0686986777360469,2.10953555865432,0.0686986777360469,2.10953555865432
0.0687090980378968,2.10945519011739,0.0687090980378968,2.10945519011739
0.0687195183397467,2.1093753554288,0.0687195183397467,2.1093753554288
0.0687299386415966,2.10929603622453,0.0687299386415966,2.10929603622453
0.0687403589434465,2.1092172140412,0.0687403589434465,2.1092172140412
0.0687507792452964,2.10913887031572,0.0687507792452964,2.10913887031572
0.0687611995471463,2.1090609863848,0.0687611995471463,2.1090609863848
0.0687716198489962,2.10898354348468,0.0687716198489962,2.10898354348468
0.0687820401508461,2.10890652275065,0.0687820401508461,2.10890652275065
0.068792460452696,2.10882990521671,0.068792460452696,2.10882990521671
0.0688028807545459,2.10875367181521,0.0688028807545459,2.10875367181521
0.0688133010563958,2.10867780337641,0.0688133010563958,2.10867780337641
0.0688237213582457,2.10860228062818,0.0688237213582457,2.10860228062818
0.0688341416600955,2.1085270841956,0.0688341416600955,2.1085270841956
0.0688445619619454,2.10845219460061,0.0688445619619454,2.10845219460061
0.0688549822637953,2.10837759226161,0.0688549822637953,2.10837759226161
0.0688654025656452,2.10830325749317,0.0688654025656452,2.10830325749317
0.0688758228674951,2.10822917050564,0.0688758228674951,2.10822917050564
0.068886243169345,2.10815531140478,0.068886243169345,2.10815531140478
0.0688966634711949,2.10808166019149,0.0688966634711949,2.10808166019149
0.0689070837730448,2.1080081967614,0.0689070837730448,2.1080081967614
0.0689175040748947,2.10793490090457,0.0689175040748947,2.10793490090457
0.0689279243767446,2.10786175230517,0.0689279243767446,2.10786175230517
0.0689383446785945,2.10778873054112,0.0689383446785945,2.10778873054112
0.0689487649804444,2.10771581508382,0.0689487649804444,2.10771581508382
0.0689591852822942,2.10764298529778,0.0689591852822942,2.10764298529778
0.0689696055841441,2.10757022044036,0.0689696055841441,2.10757022044036
0.068980025885994,2.10749749966144,0.068980025885994,2.10749749966144
0.0689904461878439,2.10742480200312,0.0689904461878439,2.10742480200312
0.0690008664896938,2.10735210639943,0.0690008664896938,2.10735210639943
0.0690112867915437,2.10727939167605,0.0690112867915437,2.10727939167605
0.0690217070933936,2.10720663655002,0.0690217070933936,2.10720663655002
0.0690321273952435,2.10713381962945,0.0690321273952435,2.10713381962945
0.0690425476970934,2.10706091941329,0.0690425476970934,2.10706091941329
0.0690529679989433,2.10698791429099,0.0690529679989433,2.10698791429099
0.0690633883007932,2.10691478254233,0.0690633883007932,2.10691478254233
0.0690738086026431,2.10684150233709,0.0690738086026431,2.10684150233709
0.069084228904493,2.10676805173484,0.069084228904493,2.10676805173484
0.0690946492063428,2.1066944086847,0.0690946492063428,2.1066944086847
0.0691050695081927,2.10662055102509,0.0691050695081927,2.10662055102509
0.0691154898100426,2.1065464564835,0.0691154898100426,2.1065464564835
0.0691259101118925,2.10647210267628,0.0691259101118925,2.10647210267628
0.0691363304137424,2.10639746710842,0.0691363304137424,2.10639746710842
0.0691467507155923,2.10632252717334,0.0691467507155923,2.10632252717334
0.0691571710174422,2.10624726015268,0.0691571710174422,2.10624726015268
0.0691675913192921,2.10617164321612,0.0691675913192921,2.10617164321612
0.069178011621142,2.10609565342119,0.069178011621142,2.10609565342119
0.0691884319229919,2.10601926771308,0.0691884319229919,2.10601926771308
0.0691988522248418,2.10594246292446,0.0691988522248418,2.10594246292446
0.0692092725266917,2.10586521577534,0.0692092725266917,2.10586521577534
0.0692196928285415,2.10578750287289,0.0692196928285415,2.10578750287289
0.0692301131303914,2.1057093007113,0.0692301131303914,2.1057093007113
0.0692405334322413,2.10563058567163,0.0692405334322413,2.10563058567163
0.0692509537340912,2.10555133402169,0.0692509537340912,2.10555133402169
0.0692613740359411,2.1054715219159,0.0692613740359411,2.1054715219159
0.069271794337791,2.10539112539517,0.069271794337791,2.10539112539517
0.0692822146396409,2.10531012038679,0.0692822146396409,2.10531012038679
0.0692926349414908,2.10522848270435,0.0692926349414908,2.10522848270435
0.0693030552433407,2.10514618804763,0.0693030552433407,2.10514618804763
0.0693134755451906,2.1050632120025,0.0693134755451906,2.1050632120025
0.0693238958470405,2.10497953004087,0.0693238958470405,2.10497953004087
0.0693343161488904,2.10489511752062,0.0693343161488904,2.10489511752062
0.0693447364507402,2.10480994968555,0.0693447364507402,2.10480994968555
0.0693551567525901,2.10472400166529,0.0693551567525901,2.10472400166529
0.06936557705444,2.10463724847532,0.06936557705444,2.10463724847532
0.0693759973562899,2.10454966501689,0.0693759973562899,2.10454966501689
0.0693864176581398,2.10446122607705,0.0693864176581398,2.10446122607705
0.0693968379599897,2.10437190632859,0.0693968379599897,2.10437190632859
0.0694072582618396,2.10428168033007,0.0694072582618396,2.10428168033007
0.0694176785636895,2.10419052252584,0.0694176785636895,2.10419052252584
0.0694280988655394,2.10409840724603,0.0694280988655394,2.10409840724603
0.0694385191673893,2.1040053087066,0.0694385191673893,2.1040053087066
0.0694489394692392,2.10391120100937,0.0694489394692392,2.10391120100937
0.0694593597710891,2.1038160581421,0.0694593597710891,2.1038160581421
0.069469780072939,2.1037198539785,0.069469780072939,2.1037198539785
0.0694802003747888,2.10362256227836,0.0694802003747888,2.10362256227836
0.0694906206766387,2.10352415668761,0.0694906206766387,2.10352415668761
0.0695010409784886,2.10342461073839,0.0695010409784886,2.10342461073839
0.0695114612803385,2.10332389784922,0.0695114612803385,2.10332389784922
0.0695218815821884,2.10322199132503,0.0695218815821884,2.10322199132503
0.0695323018840383,2.1031188643574,0.0695323018840383,2.1031188643574
0.0695427221858882,2.10301449002459,0.0695427221858882,2.10301449002459
0.0695531424877381,2.10290884129178,0.0695531424877381,2.10290884129178
0.069563562789588,2.10280189101117,0.069563562789588,2.10280189101117
0.0695739830914379,2.10269361192222,0.0695739830914379,2.10269361192222
0.0695844033932878,2.10258397665178,0.0695844033932878,2.10258397665178
0.0695948236951377,2.10247295771434,0.0695948236951377,2.10247295771434
0.0696052439969875,2.1023605275122,0.0696052439969875,2.1023605275122
0.0696156642988374,2.10224665833576,0.0696156642988374,2.10224665833576
0.0696260846006873,2.10213132236369,0.0696260846006873,2.10213132236369
0.0696365049025372,2.10201449166322,0.0696365049025372,2.10201449166322
0.0696469252043871,2.10189613819042,0.0696469252043871,2.10189613819042
0.069657345506237,2.10177623379045,0.069657345506237,2.10177623379045
0.0696677658080869,2.10165475019786,0.0696677658080869,2.10165475019786
0.0696781861099368,2.10153165903691,0.0696781861099368,2.10153165903691
0.0696886064117867,2.1014069318219,0.0696886064117867,2.1014069318219
0.0696990267136366,2.10128053995744,0.0696990267136366,2.10128053995744
0.0697094470154865,2.1011524547389,0.0697094470154865,2.1011524547389
0.0697198673173364,2.10102264735268,0.0697198673173364,2.10102264735268
0.0697302876191863,2.10089108887664,0.0697302876191863,2.10089108887664
0.0697407079210361,2.10075775028047,0.0697407079210361,2.10075775028047
0.069751128222886,2.10062260242613,0.069751128222886,2.10062260242613
0.0697615485247359,2.1004856160682,0.0697615485247359,2.1004856160682
0.0697719688265858,2.10034676185439,0.0697719688265858,2.10034676185439
0.0697823891284357,2.10020601032595,0.0697823891284357,2.10020601032595
0.0697928094302856,2.10006333191815,0.0697928094302856,2.10006333191815
0.0698032297321355,2.09991869696075,0.0698032297321355,2.09991869696075
0.0698136500339854,2.09977207567852,0.0698136500339854,2.09977207567852
0.0698240703358353,2.09962343819172,0.0698240703358353,2.09962343819172
0.0698344906376852,2.09947275451665,0.0698344906376852,2.09947275451665
0.0698449109395351,2.09931999456618,0.0698449109395351,2.09931999456618
0.069855331241385,2.09916512815036,0.069855331241385,2.09916512815036
0.0698657515432348,2.09900812497689,0.0698657515432348,2.09900812497689
0.0698761718450847,2.09884895465185,0.0698761718450847,2.09884895465185
0.0698865921469346,2.09868758668017,0.0698865921469346,2.09868758668017
0.0698970124487845,2.09852399046639,0.0698970124487845,2.09852399046639
0.0699074327506344,2.09835813531518,0.0699074327506344,2.09835813531518
0.0699178530524843,2.09818999043209,0.0699178530524843,2.09818999043209
0.0699282733543342,2.09801952492419,0.0699282733543342,2.09801952492419
0.0699386936561841,2.09784670780076,0.0699386936561841,2.09784670780076
0.069949113958034,2.09767150797402,0.069949113958034,2.09767150797402
0.0699595342598839,2.09749389425983,0.0699595342598839,2.09749389425983
0.0699699545617338,2.09731383537848,0.0699699545617338,2.09731383537848
0.0699803748635837,2.09713129995542,0.0699803748635837,2.09713129995542
0.0699907951654336,2.09694625652203,0.0699907951654336,2.09694625652203
0.0700012154672834,2.09675867351648,0.0700012154672834,2.09675867351648
0.0700116357691333,2.09656851928449,0.0700116357691333,2.09656851928449
0.0700220560709832,2.09637576208019,0.0700220560709832,2.09637576208019
0.0700324763728331,2.09618037006697,0.0700324763728331,2.09618037006697
0.070042896674683,2.09598231131837,0.070042896674683,2.09598231131837
0.0700533169765329,2.09578155381895,0.0700533169765329,2.09578155381895
0.0700637372783828,2.09557806546521,0.0700637372783828,2.09557806546521
0.0700741575802327,2.09537181406654,0.0700741575802327,2.09537181406654
0.0700845778820826,2.09516276734614,0.0700845778820826,2.09516276734614
0.0700949981839325,2.09495089294199,0.0700949981839325,2.09495089294199
0.0701054184857824,2.09473615840788,0.0701054184857824,2.09473615840788
0.0701158387876323,2.09451853121436,0.0701158387876323,2.09451853121436
0.0701262590894821,2.09429797874981,0.0701262590894821,2.09429797874981
0.070136679391332,2.09407446832148,0.070136679391332,2.09407446832148
0.0701470996931819,2.09384796715652,0.0701470996931819,2.09384796715652
0.0701575199950318,2.09361844240314,0.0701575199950318,2.09361844240314
0.0701679402968817,2.09338586113163,0.0701679402968817,2.09338586113163
0.0701783605987316,2.09315019033557,0.0701783605987316,2.09315019033557
0.0701887809005815,2.09291139693293,0.0701887809005815,2.09291139693293
0.0701992012024314,2.09266944776722,0.0701992012024314,2.09266944776722
0.0702096215042813,2.09242430960875,0.0702096215042813,2.09242430960875
0.0702200418061312,2.09217594915576,0.0702200418061312,2.09217594915576
0.0702304621079811,2.09192433303572,0.0702304621079811,2.09192433303572
0.070240882409831,2.09166942780652,0.070240882409831,2.09166942780652
0.0702513027116808,2.09141119995779,0.0702513027116808,2.09141119995779
0.0702617230135307,2.09114961591215,0.0702617230135307,2.09114961591215
0.0702721433153806,2.09088464202657,0.0702721433153806,2.09088464202657
0.0702825636172305,2.09061624459368,0.0702825636172305,2.09061624459368
0.0702929839190804,2.09034438984312,0.0702929839190804,2.09034438984312
0.0703034042209303,2.09006904394293,0.0703034042209303,2.09006904394293
0.0703138245227802,2.08979017300096,0.0703138245227802,2.08979017300096
0.0703242448246301,2.08950774306626,0.0703242448246301,2.08950774306626
0.07033466512648,2.08922172013057,0.07033466512648,2.08922172013057
0.0703450854283299,2.08893207012974,0.0703450854283299,2.08893207012974
0.0703555057301798,2.08863875894523,0.0703555057301798,2.08863875894523
0.0703659260320297,2.08834175240564,0.0703659260320297,2.08834175240564
0.0703763463338796,2.08804101628822,0.0703763463338796,2.08804101628822
0.0703867666357294,2.08773651632042,0.0703867666357294,2.08773651632042
0.0703971869375793,2.08742821818148,0.0703971869375793,2.08742821818148
0.0704076072394292,2.08711611723144,0.0704076072394292,2.08711611723144
0.0704180275412791,2.08680292366938,0.0704180275412791,2.08680292366938
0.070428447843129,2.08648948272285,0.070428447843129,2.08648948272285
0.0704388681449789,2.08617540474616,0.0704388681449789,2.08617540474616
0.0704492884468288,2.08586069122767,0.0704492884468288,2.08586069122767
0.0704597087486787,2.08554534366345,0.0704597087486787,2.08554534366345
0.0704701290505286,2.08522936355729,0.0704701290505286,2.08522936355729
0.0704805493523785,2.08491275242065,0.0704805493523785,2.08491275242065
0.0704909696542284,2.08459551177267,0.0704909696542284,2.08459551177267
0.0705013899560783,2.08427764314015,0.0705013899560783,2.08427764314015
0.0705118102579281,2.08395914805752,0.0705118102579281,2.08395914805752
0.070522230559778,2.08364002806682,0.070522230559778,2.08364002806682
0.0705326508616279,2.08332028471772,0.0705326508616279,2.08332028471772
0.0705430711634778,2.08299991956747,0.0705430711634778,2.08299991956747
0.0705534914653277,2.08267893418086,0.0705534914653277,2.08267893418086
0.0705639117671776,2.08235733013029,0.0705639117671776,2.08235733013029
0.0705743320690275,2.08203510899564,0.0705743320690275,2.08203510899564
0.0705847523708774,2.08171227236434,0.0705847523708774,2.08171227236434
0.0705951726727273,2.08138882183132,0.0705951726727273,2.08138882183132
0.0706055929745772,2.08106475899897,0.0706055929745772,2.08106475899897
0.0706160132764271,2.08074008547717,0.0706160132764271,2.08074008547717
0.070626433578277,2.08041480288322,0.070626433578277,2.08041480288322
0.0706368538801269,2.08008891284188,0.0706368538801269,2.08008891284188
0.0706472741819767,2.07976241698528,0.0706472741819767,2.07976241698528
0.0706576944838266,2.07943531695297,0.0706576944838266,2.07943531695297
0.0706681147856765,2.07910761439185,0.0706681147856765,2.07910761439185
0.0706785350875264,2.07877931095619,0.0706785350875264,2.07877931095619
0.0706889553893763,2.07845040830758,0.0706889553893763,2.07845040830758
0.0706993756912262,2.07812090811492,0.0706993756912262,2.07812090811492
0.0707097959930761,2.0777908120544,0.0707097959930761,2.0777908120544
0.070720216294926,2.07746012180951,0.070720216294926,2.07746012180951
0.0707306365967759,2.07712883907095,0.0707306365967759,2.07712883907095
0.0707410568986258,2.07679696553669,0.0707410568986258,2.07679696553669
0.0707514772004757,2.07646450291189,0.0707514772004757,2.07646450291189
0.0707618975023256,2.07613145290891,0.0707618975023256,2.07613145290891
0.0707723178041754,2.07579781724729,0.0707723178041754,2.07579781724729
0.0707827381060253,2.0754635976537,0.0707827381060253,2.0754635976537
0.0707931584078752,2.07512879586196,0.0707931584078752,2.07512879586196
0.0708035787097251,2.07479341361298,0.0708035787097251,2.07479341361298
0.070813999011575,2.07445745265477,0.070813999011575,2.07445745265477
0.0708244193134249,2.0741209147424,0.0708244193134249,2.0741209147424
0.0708348396152748,2.073783801638,0.0708348396152748,2.073783801638
0.0708452599171247,2.07344611511069,0.0708452599171247,2.07344611511069
0.0708556802189746,2.07310785693661,0.0708556802189746,2.07310785693661
0.0708661005208245,2.07276902889889,0.0708661005208245,2.07276902889889
0.0708765208226744,2.07242963278761,0.0708765208226744,2.07242963278761
0.0708869411245243,2.07208967039975,0.0708869411245243,2.07208967039975
0.0708973614263742,2.07174914353926,0.0708973614263742,2.07174914353926
0.070907781728224,2.07140805401693,0.070907781728224,2.07140805401693
0.0709182020300739,2.07106640365044,0.0709182020300739,2.07106640365044
0.0709286223319238,2.07072419426431,0.0709286223319238,2.07072419426431
0.0709390426337737,2.07038142768989,0.0709390426337737,2.07038142768989
0.0709494629356236,2.0700381057653,0.0709494629356236,2.0700381057653
0.0709598832374735,2.06969423033545,0.0709598832374735,2.06969423033545
0.0709703035393234,2.06934980325201,0.0709703035393234,2.06934980325201
0.0709807238411733,2.06900482637336,0.0709807238411733,2.06900482637336
0.0709911441430232,2.0686593015646,0.0709911441430232,2.0686593015646
0.0710015644448731,2.06831323069749,0.0710015644448731,2.06831323069749
0.071011984746723,2.06796661565046,0.071011984746723,2.06796661565046
0.0710224050485729,2.06761945830857,0.0710224050485729,2.06761945830857
0.0710328253504227,2.06727176056347,0.0710328253504227,2.06727176056347
0.0710432456522726,2.06692352431341,0.0710432456522726,2.06692352431341
0.0710536659541225,2.06657475146319,0.0710536659541225,2.06657475146319
0.0710640862559724,2.06622544392416,0.0710640862559724,2.06622544392416
0.0710745065578223,2.06587560361414,0.0710745065578223,2.06587560361414
0.0710849268596722,2.06552523245748,0.0710849268596722,2.06552523245748
0.0710953471615221,2.06517433238495,0.0710953471615221,2.06517433238495
0.071105767463372,2.06482290533378,0.071105767463372,2.06482290533378
0.0711161877652219,2.06447095324758,0.0711161877652219,2.06447095324758
0.0711266080670718,2.06411847807638,0.0711266080670718,2.06411847807638
0.0711370283689217,2.06376548177652,0.0711370283689217,2.06376548177652
0.0711474486707716,2.06341196631072,0.0711474486707716,2.06341196631072
0.0711578689726214,2.06305793364797,0.0711578689726214,2.06305793364797
0.0711682892744713,2.06270338576355,0.0711682892744713,2.06270338576355
0.0711787095763212,2.062348324639,0.0711787095763212,2.062348324639
0.0711891298781711,2.06199275226208,0.0711891298781711,2.06199275226208
0.071199550180021,2.06163667062674,0.071199550180021,2.06163667062674
0.0712099704818709,2.06128008173313,0.0712099704818709,2.06128008173313
0.0712203907837208,2.06092298758754,0.0712203907837208,2.06092298758754
0.0712308110855707,2.06056539020236,0.0712308110855707,2.06056539020236
0.0712412313874206,2.06020729159609,0.0712412313874206,2.06020729159609
0.0712516516892705,2.05984869379331,0.0712516516892705,2.05984869379331
0.0712620719911204,2.05948959882462,0.0712620719911204,2.05948959882462
0.0712724922929703,2.05913000872665,0.0712724922929703,2.05913000872665
0.0712829125948201,2.058769925542,0.0712829125948201,2.058769925542
0.07129333289667,2.05840935131924,0.07129333289667,2.05840935131924
0.0713037531985199,2.05804828811288,0.0713037531985199,2.05804828811288
0.0713141735003698,2.0576867379833,0.0713141735003698,2.0576867379833
0.0713245938022197,2.05732470299681,0.0713245938022197,2.05732470299681
0.0713350141040696,2.05696218522552,0.0713350141040696,2.05696218522552
0.0713454344059195,2.05659918674739,0.0713454344059195,2.05659918674739
0.0713558547077694,2.05623570964616,0.0713558547077694,2.05623570964616
0.0713662750096193,2.05587175601135,0.0713662750096193,2.05587175601135
0.0713766953114692,2.0555073279382,0.0713766953114692,2.0555073279382
0.0713871156133191,2.05514242752766,0.0713871156133191,2.05514242752766
0.071397535915169,2.05477705688637,0.071397535915169,2.05477705688637
0.0714079562170188,2.05441121812664,0.0714079562170188,2.05441121812664
0.0714183765188687,2.05404491336636,0.0714183765188687,2.05404491336636
0.0714287968207186,2.05367814472904,0.0714287968207186,2.05367814472904
0.0714392171225685,2.05331091434378,0.0714392171225685,2.05331091434378
0.0714496374244184,2.05294322434518,0.0714496374244184,2.05294322434518
0.0714600577262683,2.05257507687336,0.0714600577262683,2.05257507687336
0.0714704780281182,2.05220647407393,0.0714704780281182,2.05220647407393
0.0714808983299681,2.05183741809795,0.0714808983299681,2.05183741809795
0.071491318631818,2.05146791110189,0.071491318631818,2.05146791110189
0.0715017389336679,2.05109795524764,0.0715017389336679,2.05109795524764
0.0715121592355178,2.05072755270242,0.0715121592355178,2.05072755270242
0.0715225795373677,2.05035670563881,0.0715225795373677,2.05035670563881
0.0715329998392176,2.04998541623469,0.0715329998392176,2.04998541623469
0.0715434201410674,2.04961368667321,0.0715434201410674,2.04961368667321
0.0715538404429173,2.04924151914278,0.0715538404429173,2.04924151914278
0.0715642607447672,2.048868915837,0.0715642607447672,2.048868915837
0.0715746810466171,2.04849587895469,0.0715746810466171,2.04849587895469
0.071585101348467,2.04812241069981,0.071585101348467,2.04812241069981
0.0715955216503169,2.04774851328145,0.0715955216503169,2.04774851328145
0.0716059419521668,2.0473741889138,0.0716059419521668,2.0473741889138
0.0716163622540167,2.04699943981612,0.0716163622540167,2.04699943981612
0.0716267825558666,2.04662426821271,0.0716267825558666,2.04662426821271
0.0716372028577165,2.04624867633287,0.0716372028577165,2.04624867633287
0.0716476231595664,2.04587266641089,0.0716476231595664,2.04587266641089
0.0716580434614163,2.04549624068599,0.0716580434614163,2.04549624068599
0.0716684637632662,2.04511940140233,0.0716684637632662,2.04511940140233
0.071678884065116,2.04474215080895,0.071678884065116,2.04474215080895
0.0716893043669659,2.04436449115973,0.0716893043669659,2.04436449115973
0.0716997246688158,2.0439864247134,0.0716997246688158,2.0439864247134
0.0717101449706657,2.04360795373349,0.0717101449706657,2.04360795373349
0.0717205652725156,2.04322908048826,0.0717205652725156,2.04322908048826
0.0717309855743655,2.04284980725076,0.0717309855743655,2.04284980725076
0.0717414058762154,2.04247013629869,0.0717414058762154,2.04247013629869
0.0717518261780653,2.04209006991447,0.0717518261780653,2.04209006991447
0.0717622464799152,2.04170961038513,0.0717622464799152,2.04170961038513
0.0717726667817651,2.04132876000234,0.0717726667817651,2.04132876000234
0.071783087083615,2.04094752106234,0.071783087083615,2.04094752106234
0.0717935073854649,2.04056589586591,0.0717935073854649,2.04056589586591
0.0718039276873148,2.04018388671837,0.0718039276873148,2.04018388671837
0.0718143479891646,2.03980149592952,0.0718143479891646,2.03980149592952
0.0718247682910145,2.03941872581363,0.0718247682910145,2.03941872581363
0.0718351885928644,2.0390355786894,0.0718351885928644,2.0390355786894
0.0718456088947143,2.0386520568799,0.0718456088947143,2.0386520568799
0.0718560291965642,2.03826816271259,0.0718560291965642,2.03826816271259
0.0718664494984141,2.03788389851927,0.0718664494984141,2.03788389851927
0.071876869800264,2.03749926663603,0.071876869800264,2.03749926663603
0.0718872901021139,2.03711426940324,0.0718872901021139,2.03711426940324
0.0718977104039638,2.03672890916552,0.0718977104039638,2.03672890916552
0.0719081307058137,2.03634318827168,0.0719081307058137,2.03634318827168
0.0719185510076636,2.03595710907474,0.0719185510076636,2.03595710907474
0.0719289713095135,2.03557067393184,0.0719289713095135,2.03557067393184
0.0719393916113633,2.03518388520426,0.0719393916113633,2.03518388520426
0.0719498119132132,2.03479674525736,0.0719498119132132,2.03479674525736
0.0719602322150631,2.03440925646055,0.0719602322150631,2.03440925646055
0.071970652516913,2.03402142118727,0.071970652516913,2.03402142118727
0.0719810728187629,2.03363324181496,0.0719810728187629,2.03363324181496
0.0719914931206128,2.03324472072501,0.0719914931206128,2.03324472072501
0.0720019134224627,2.03285586030275,0.0720019134224627,2.03285586030275
0.0720123337243126,2.0324666629374,0.0720123337243126,2.0324666629374
0.0720227540261625,2.03207713102207,0.0720227540261625,2.03207713102207
0.0720331743280124,2.03168726695369,0.0720331743280124,2.03168726695369
0.0720435946298623,2.03129707313299,0.0720435946298623,2.03129707313299
0.0720540149317122,2.03090655196449,0.0720540149317122,2.03090655196449
0.072064435233562,2.03051570585646,0.072064435233562,2.03051570585646
0.0720748555354119,2.03012453722086,0.0720748555354119,2.03012453722086
0.0720852758372618,2.02973304847336,0.0720852758372618,2.02973304847336
0.0720956961391117,2.02934124203324,0.0720956961391117,2.02934124203324
0.0721061164409616,2.02894912032345,0.0721061164409616,2.02894912032345
0.0721165367428115,2.02855668577049,0.0721165367428115,2.02855668577049
0.0721269570446614,2.02816394080444,0.0721269570446614,2.02816394080444
0.0721373773465113,2.02777088785889,0.0721373773465113,2.02777088785889
0.0721477976483612,2.02737752937092,0.0721477976483612,2.02737752937092
0.0721582179502111,2.02698386778111,0.0721582179502111,2.02698386778111
0.072168638252061,2.02658990553343,0.072168638252061,2.02658990553343
0.0721790585539109,2.02619564507528,0.0721790585539109,2.02619564507528
0.0721894788557607,2.02580108885741,0.0721894788557607,2.02580108885741
0.0721998991576106,2.02540623933392,0.0721998991576106,2.02540623933392
0.0722103194594605,2.02501109896224,0.0722103194594605,2.02501109896224
0.0722207397613104,2.02461567020304,0.0722207397613104,2.02461567020304
0.0722311600631603,2.02421995552025,0.0722311600631603,2.02421995552025
0.0722415803650102,2.02382395738103,0.0722415803650102,2.02382395738103
0.0722520006668601,2.02342767825572,0.0722520006668601,2.02342767825572
0.07226242096871,2.02303112061781,0.07226242096871,2.02303112061781
0.0722728412705599,2.0226342869439,0.0722728412705599,2.0226342869439
0.0722832615724098,2.02223717971371,0.0722832615724098,2.02223717971371
0.0722936818742597,2.02183980141,0.0722936818742597,2.02183980141
0.0723041021761096,2.02144215451858,0.0723041021761096,2.02144215451858
0.0723145224779594,2.02104424152826,0.0723145224779594,2.02104424152826
0.0723249427798093,2.02064606493079,0.0723249427798093,2.02064606493079
0.0723353630816592,2.0202476272209,0.0723353630816592,2.0202476272209
0.0723457833835091,2.01984893089621,0.0723457833835091,2.01984893089621
0.072356203685359,2.01944997845722,0.072356203685359,2.01944997845722
0.0723666239872089,2.01905077240728,0.0723666239872089,2.01905077240728
0.0723770442890588,2.01865131525257,0.0723770442890588,2.01865131525257
0.0723874645909087,2.01825160950203,0.0723874645909087,2.01825160950203
0.0723978848927586,2.01785165766739,0.0723978848927586,2.01785165766739
0.0724083051946085,2.01745146226309,0.0724083051946085,2.01745146226309
0.0724187254964584,2.01705102580627,0.0724187254964584,2.01705102580627
0.0724291457983083,2.01665035081674,0.0724291457983083,2.01665035081674
0.0724395661001582,2.01624943981695,0.0724395661001582,2.01624943981695
0.072449986402008,2.01584829533196,0.072449986402008,2.01584829533196
0.0724604067038579,2.0154469198894,0.0724604067038579,2.0154469198894
0.0724708270057078,2.01504531601945,0.0724708270057078,2.01504531601945
0.0724812473075577,2.01464348625482,0.0724812473075577,2.01464348625482
0.0724916676094076,2.0142414331307,0.0724916676094076,2.0142414331307
0.0725020879112575,2.01383915918474,0.0725020879112575,2.01383915918474
0.0725125082131074,2.01343666695703,0.0725125082131074,2.01343666695703
0.0725229285149573,2.01303395899004,0.0725229285149573,2.01303395899004
0.0725333488168072,2.01263103782864,0.0725333488168072,2.01263103782864
0.0725437691186571,2.01222790602003,0.0725437691186571,2.01222790602003
0.072554189420507,2.0118245661137,0.072554189420507,2.0118245661137
0.0725646097223569,2.01142102066147,0.0725646097223569,2.01142102066147
0.0725750300242068,2.01101727221739,0.0725750300242068,2.01101727221739
0.0725854503260566,2.01061332333773,0.0725854503260566,2.01061332333773
0.0725958706279065,2.01020917658098,0.0725958706279065,2.01020917658098
0.0726062909297564,2.00980483450778,0.0726062909297564,2.00980483450778
0.0726167112316063,2.00940029968092,0.0726167112316063,2.00940029968092
0.0726271315334562,2.0089955746653,0.0726271315334562,2.0089955746653
0.0726375518353061,2.00859066202791,0.0726375518353061,2.00859066202791
0.072647972137156,2.00818556433779,0.072647972137156,2.00818556433779
0.0726583924390059,2.007780284166,0.0726583924390059,2.007780284166
0.0726688127408558,2.00737482408563,0.0726688127408558,2.00737482408563
0.0726792330427057,2.00696918667171,0.0726792330427057,2.00696918667171
0.0726896533445556,2.00656337450122,0.0726896533445556,2.00656337450122
0.0727000736464055,2.00615739015307,0.0727000736464055,2.00615739015307
0.0727104939482554,2.00575123620805,0.0727104939482554,2.00575123620805
0.0727209142501052,2.00534491524881,0.0727209142501052,2.00534491524881
0.0727313345519551,2.00493842985983,0.0727313345519551,2.00493842985983
0.072741754853805,2.00453178262741,0.072741754853805,2.00453178262741
0.0727521751556549,2.00412497613963,0.0727521751556549,2.00412497613963
0.0727625954575048,2.00371801298629,0.0727625954575048,2.00371801298629
0.0727730157593547,2.00331089575897,0.0727730157593547,2.00331089575897
0.0727834360612046,2.0029036270509,0.0727834360612046,2.0029036270509
0.0727938563630545,2.002496209457,0.0727938563630545,2.002496209457
0.0728042766649044,2.00208864557385,0.0728042766649044,2.00208864557385
0.0728146969667543,2.00168093799962,0.0728146969667543,2.00168093799962
0.0728251172686042,2.00127308933411,0.0728251172686042,2.00127308933411
0.0728355375704541,2.00086510217865,0.0728355375704541,2.00086510217865
0.0728459578723039,2.00045697913614,0.0728459578723039,2.00045697913614
0.0728563781741538,2.00004872281097,0.0728563781741538,2.00004872281097
0.0728667984760037,1.99964033580904,0.0728667984760037,1.99964033580904
0.0728772187778536,1.9992318207377,0.0728772187778536,1.9992318207377
0.0728876390797035,1.99882318020576,0.0728876390797035,1.99882318020576
0.0728980593815534,1.99841441682341,0.0728980593815534,1.99841441682341
0.0729084796834033,1.99800553320225,0.0729084796834033,1.99800553320225
0.0729188999852532,1.99759653195525,0.0729188999852532,1.99759653195525
0.0729293202871031,1.9971874156967,0.0729293202871031,1.9971874156967
0.072939740588953,1.99677818704221,0.072939740588953,1.99677818704221
0.0729501608908029,1.99636884860869,0.0729501608908029,1.99636884860869
0.0729605811926528,1.9959594030143,0.0729605811926528,1.9959594030143
0.0729710014945026,1.99554985287844,0.0729710014945026,1.99554985287844
0.0729814217963525,1.99514020082174,0.0729814217963525,1.99514020082174
0.0729918420982024,1.99473044946602,0.0729918420982024,1.99473044946602
0.0730022624000523,1.99432060143425,0.0730022624000523,1.99432060143425
0.0730126827019022,1.99391065935058,0.0730126827019022,1.99391065935058
0.0730231030037521,1.99350062584024,0.0730231030037521,1.99350062584024
0.073033523305602,1.9930905035296,0.073033523305602,1.9930905035296
0.0730439436074519,1.99268029504608,0.0730439436074519,1.99268029504608
0.0730543639093018,1.99227000301817,0.0730543639093018,1.99227000301817
0.0730647842111517,1.99185963007536,0.0730647842111517,1.99185963007536
0.0730752045130016,1.99144917884819,0.0730752045130016,1.99144917884819
0.0730856248148515,1.99103865196815,0.0730856248148515,1.99103865196815
0.0730960451167013,1.99062805206772,0.0730960451167013,1.99062805206772
0.0731064654185512,1.9902173817803,0.0731064654185512,1.9902173817803
0.0731168857204011,1.98980664374022,0.0731168857204011,1.98980664374022
0.073127306022251,1.98939584058271,0.073127306022251,1.98939584058271
0.0731377263241009,1.98898497494388,0.0731377263241009,1.98898497494388
0.0731481466259508,1.98857404946068,0.0731481466259508,1.98857404946068
0.0731585669278007,1.98816306677091,0.0731585669278007,1.98816306677091
0.0731689872296506,1.98775202951317,0.0731689872296506,1.98775202951317
0.0731794075315005,1.98734094032687,0.0731794075315005,1.98734094032687
0.0731898278333504,1.98692980185218,0.0731898278333504,1.98692980185218
0.0732002481352003,1.98651861673004,0.0732002481352003,1.98651861673004
0.0732106684370502,1.98610738760208,0.0732106684370502,1.98610738760208
0.0732210887389,1.9856961171107,0.0732210887389,1.9856961171107
0.0732315090407499,1.98528480789895,0.0732315090407499,1.98528480789895
0.0732419293425998,1.98487346261058,0.0732419293425998,1.98487346261058
0.0732523496444497,1.98446208388997,0.0732523496444497,1.98446208388997
0.0732627699462996,1.98405067438216,0.0732627699462996,1.98405067438216
0.0732731902481495,1.98363923673279,0.0732731902481495,1.98363923673279
0.0732836105499994,1.98322777358811,0.0732836105499994,1.98322777358811
0.0732940308518493,1.98281628759493,0.0732940308518493,1.98281628759493
0.0733044511536992,1.98240478140066,0.0733044511536992,1.98240478140066
0.0733148714555491,1.98199325765321,0.0733148714555491,1.98199325765321
0.073325291757399,1.98158171900105,0.073325291757399,1.98158171900105
0.0733357120592489,1.98117016809315,0.0733357120592489,1.98117016809315
0.0733461323610988,1.98075860757895,0.0733461323610988,1.98075860757895
0.0733565526629486,1.9803470401084,0.0733565526629486,1.9803470401084
0.0733669729647985,1.97993546833188,0.0733669729647985,1.97993546833188
0.0733773932666484,1.97952389490024,0.0733773932666484,1.97952389490024
0.0733878135684983,1.97911232246472,0.0733878135684983,1.97911232246472
0.0733982338703482,1.978700753677,0.0733982338703482,1.978700753677
0.0734086541721981,1.97828919118915,0.0734086541721981,1.97828919118915
0.073419074474048,1.97787763765359,0.073419074474048,1.97787763765359
0.0734294947758979,1.97746609572314,0.0734294947758979,1.97746609572314
0.0734399150777478,1.97705456805096,0.0734399150777478,1.97705456805096
0.0734503353795977,1.97664305729051,0.0734503353795977,1.97664305729051
0.0734607556814476,1.97623156609562,0.0734607556814476,1.97623156609562
0.0734711759832974,1.97582009712039,0.0734711759832974,1.97582009712039
0.0734815962851474,1.97540865301921,0.0734815962851474,1.97540865301921
0.0734920165869972,1.97499723644677,0.0734920165869972,1.97499723644677
0.0735024368888471,1.97458585005801,0.0735024368888471,1.97458585005801
0.073512857190697,1.97417449650812,0.073512857190697,1.97417449650812
0.0735232774925469,1.97376317845252,0.0735232774925469,1.97376317845252
0.0735336977943968,1.97335189854687,0.0735336977943968,1.97335189854687
0.0735441180962467,1.97294065944704,0.0735441180962467,1.97294065944704
0.0735545383980966,1.97252946380908,0.0735545383980966,1.97252946380908
0.0735649586999465,1.97211831428926,0.0735649586999465,1.97211831428926
0.0735753790017964,1.97170721354399,0.0735753790017964,1.97170721354399
0.0735857993036463,1.97129616422989,0.0735857993036463,1.97129616422989
0.0735962196054962,1.97088516900369,0.0735962196054962,1.97088516900369
0.073606639907346,1.97047423052229,0.073606639907346,1.97047423052229
0.073617060209196,1.97006335144272,0.073617060209196,1.97006335144272
0.0736274805110458,1.96965253442213,0.0736274805110458,1.96965253442213
0.0736379008128957,1.96924178211778,0.0736379008128957,1.96924178211778
0.0736483211147456,1.96883109718704,0.0736483211147456,1.96883109718704
0.0736587414165955,1.96842048228736,0.0736587414165955,1.96842048228736
0.0736691617184454,1.96800994007631,0.0736691617184454,1.96800994007631
0.0736795820202953,1.9675994732115,0.0736795820202953,1.9675994732115
0.0736900023221452,1.96718908435062,0.0736900023221452,1.96718908435062
0.0737004226239951,1.96677877615142,0.0737004226239951,1.96677877615142
0.073710842925845,1.96636855127171,0.073710842925845,1.96636855127171
0.0737212632276949,1.96595841236935,0.0737212632276949,1.96595841236935
0.0737316835295448,1.96554836210222,0.0737316835295448,1.96554836210222
0.0737421038313947,1.96513840312823,0.0737421038313947,1.96513840312823
0.0737525241332445,1.96472853810534,0.0737525241332445,1.96472853810534
0.0737629444350944,1.96431876969151,0.0737629444350944,1.96431876969151
0.0737733647369443,1.96390910054471,0.0737733647369443,1.96390910054471
0.0737837850387942,1.96349953332293,0.0737837850387942,1.96349953332293
0.0737942053406441,1.96309007068415,0.0737942053406441,1.96309007068415
0.073804625642494,1.96268071528635,0.073804625642494,1.96268071528635
0.0738150459443439,1.96227146978751,0.0738150459443439,1.96227146978751
0.0738254662461938,1.9618623368456,0.0738254662461938,1.9618623368456
0.0738358865480437,1.96145331911855,0.0738358865480437,1.96145331911855
0.0738463068498936,1.96104441926431,0.0738463068498936,1.96104441926431
0.0738567271517435,1.96063563994077,0.0738567271517435,1.96063563994077
0.0738671474535934,1.96022698380581,0.0738671474535934,1.96022698380581
0.0738775677554432,1.9598184535173,0.0738775677554432,1.9598184535173
0.0738879880572931,1.95941005173306,0.0738879880572931,1.95941005173306
0.073898408359143,1.95900178111088,0.073898408359143,1.95900178111088
0.0739088286609929,1.95859364430851,0.0739088286609929,1.95859364430851
0.0739192489628428,1.9581856439837,0.0739192489628428,1.9581856439837
0.0739296692646927,1.95777778279413,0.0739296692646927,1.95777778279413
0.0739400895665426,1.95737006339745,0.0739400895665426,1.95737006339745
0.0739505098683925,1.95696248845129,0.0739505098683925,1.95696248845129
0.0739609301702424,1.95655506061324,0.0739609301702424,1.95655506061324
0.0739713504720923,1.95614778254086,0.0739713504720923,1.95614778254086
0.0739817707739422,1.95574065689165,0.0739817707739422,1.95574065689165
0.0739921910757921,1.95533368632312,0.0739921910757921,1.95533368632312
0.0740026113776419,1.95492687349273,0.0740026113776419,1.95492687349273
0.0740130316794918,1.95452022105791,0.0740130316794918,1.95452022105791
0.0740234519813417,1.95411373167607,0.0740234519813417,1.95411373167607
0.0740338722831916,1.9537074080046,0.0740338722831916,1.9537074080046
0.0740442925850415,1.95330125270087,0.0740442925850415,1.95330125270087
0.0740547128868914,1.95289526842225,0.0740547128868914,1.95289526842225
0.0740651331887413,1.95248945782607,0.0740651331887413,1.95248945782607
0.0740755534905912,1.95208382356969,0.0740755534905912,1.95208382356969
0.0740859737924411,1.95167836831045,0.0740859737924411,1.95167836831045
0.074096394094291,1.95127309470569,0.074096394094291,1.95127309470569
0.0741068143961409,1.95086800541279,0.0741068143961409,1.95086800541279
0.0741172346979908,1.95046310308911,0.0741172346979908,1.95046310308911
0.0741276549998406,1.95005839039207,0.0741276549998406,1.95005839039207
0.0741380753016905,1.9496538699791,0.0741380753016905,1.9496538699791
0.0741484956035404,1.94924954450767,0.0741484956035404,1.94924954450767
0.0741589159053903,1.9488454166353,0.0741589159053903,1.9488454166353
0.0741693362072402,1.94844148901959,0.0741693362072402,1.94844148901959
0.0741797565090901,1.94803776431816,0.0741797565090901,1.94803776431816
0.07419017681094,1.94763424518874,0.07419017681094,1.94763424518874
0.0742005971127899,1.94723093428912,0.0742005971127899,1.94723093428912
0.0742110174146398,1.9468278342772,0.0742110174146398,1.9468278342772
0.0742214377164897,1.94642494781099,0.0742214377164897,1.94642494781099
0.0742318580183396,1.94602227754858,0.0742318580183396,1.94602227754858
0.0742422783201895,1.94561982614824,0.0742422783201895,1.94561982614824
0.0742526986220393,1.94521759626833,0.0742526986220393,1.94521759626833
0.0742631189238892,1.94481559056739,0.0742631189238892,1.94481559056739
0.0742735392257391,1.94441381170412,0.0742735392257391,1.94441381170412
0.074283959527589,1.94401226233739,0.074283959527589,1.94401226233739
0.0742943798294389,1.94361094512627,0.0742943798294389,1.94361094512627
0.0743048001312888,1.94320986273003,0.0743048001312888,1.94320986273003
0.0743152204331387,1.94280901780816,0.0743152204331387,1.94280901780816
0.0743256407349886,1.9424084130204,0.0743256407349886,1.9424084130204
0.0743360610368385,1.94200805102673,0.0743360610368385,1.94200805102673
0.0743464813386884,1.9416079344874,0.0743464813386884,1.9416079344874
0.0743569016405383,1.94120806606294,0.0743569016405383,1.94120806606294
0.0743673219423882,1.9408084484142,0.0743673219423882,1.9408084484142
0.074377742244238,1.94040908420232,0.074377742244238,1.94040908420232
0.0743881625460879,1.94000997608881,0.0743881625460879,1.94000997608881
0.0743985828479378,1.93961112673553,0.0743985828479378,1.93961112673553
0.0744090031497877,1.9392125388047,0.0744090031497877,1.9392125388047
0.0744194234516376,1.93881421495895,0.0744194234516376,1.93881421495895
0.0744298437534875,1.93841615786132,0.0744298437534875,1.93841615786132
0.0744402640553374,1.93801837017531,0.0744402640553374,1.93801837017531
0.0744506843571873,1.93762085456484,0.0744506843571873,1.93762085456484
0.0744611046590372,1.93722361369435,0.0744611046590372,1.93722361369435
0.0744715249608871,1.93682665022876,0.0744715249608871,1.93682665022876
0.074481945262737,1.93642996683352,0.074481945262737,1.93642996683352
0.0744923655645869,1.93603356617464,0.0744923655645869,1.93603356617464
0.0745027858664368,1.9356374509187,0.0745027858664368,1.9356374509187
0.0745132061682866,1.93524162373287,0.0745132061682866,1.93524162373287
0.0745236264701366,1.93484608728497,0.0745236264701366,1.93484608728497
0.0745340467719864,1.93445084424343,0.0745340467719864,1.93445084424343
0.0745444670738363,1.9340558972774,0.0745444670738363,1.9340558972774
0.0745548873756862,1.9336612490567,0.0745548873756862,1.9336612490567
0.0745653076775361,1.9332669022519,0.0745653076775361,1.9332669022519
0.074575727979386,1.93287285953434,0.074575727979386,1.93287285953434
0.0745861482812359,1.93247912357612,0.0745861482812359,1.93247912357612
0.0745965685830858,1.93208569705017,0.0745965685830858,1.93208569705017
0.0746069888849357,1.93169258263029,0.0746069888849357,1.93169258263029
0.0746174091867856,1.93129978299112,0.0746174091867856,1.93129978299112
0.0746278294886355,1.93090730080823,0.0746278294886355,1.93090730080823
0.0746382497904854,1.93051513875814,0.0746382497904854,1.93051513875814
0.0746486700923353,1.93012329951834,0.0746486700923353,1.93012329951834
0.0746590903941851,1.92973178576731,0.0746590903941851,1.92973178576731
0.074669510696035,1.92934060018459,0.074669510696035,1.92934060018459
0.0746799309978849,1.92894974545079,0.0746799309978849,1.92894974545079
0.0746903512997348,1.92855922424762,0.0746903512997348,1.92855922424762
0.0747007716015847,1.92816903925795,0.0747007716015847,1.92816903925795
0.0747111919034346,1.92777919316584,0.0747111919034346,1.92777919316584
0.0747216122052845,1.92738968865654,0.0747216122052845,1.92738968865654
0.0747320325071344,1.92700052841659,0.0747320325071344,1.92700052841659
0.0747424528089843,1.92661171513379,0.0747424528089843,1.92661171513379
0.0747528731108342,1.92622325149732,0.0747528731108342,1.92622325149732
0.0747632934126841,1.92583514019769,0.0747632934126841,1.92583514019769
0.074773713714534,1.92544738392685,0.074773713714534,1.92544738392685
0.0747841340163838,1.9250599853782,0.0747841340163838,1.9250599853782
0.0747945543182337,1.92467294724664,0.0747945543182337,1.92467294724664
0.0748049746200836,1.9242862722286,0.0748049746200836,1.9242862722286
0.0748153949219335,1.9238999630221,0.0748153949219335,1.9238999630221
0.0748258152237834,1.9235140223268,0.0748258152237834,1.9235140223268
0.0748362355256333,1.92312845284402,0.0748362355256333,1.92312845284402
0.0748466558274832,1.92274325727678,0.0748466558274832,1.92274325727678
0.0748570761293331,1.9223584383299,0.0748570761293331,1.9223584383299
0.074867496431183,1.92197399870999,0.074867496431183,1.92197399870999
0.0748779167330329,1.92158994112552,0.0748779167330329,1.92158994112552
0.0748883370348828,1.92120626828687,0.0748883370348828,1.92120626828687
0.0748987573367327,1.92082298290637,0.0748987573367327,1.92082298290637
0.0749091776385825,1.92044008769838,0.0749091776385825,1.92044008769838
0.0749195979404324,1.92005758537928,0.0749195979404324,1.92005758537928
0.0749300182422823,1.91967547866758,0.0749300182422823,1.91967547866758
0.0749404385441322,1.91929377028397,0.0749404385441322,1.91929377028397
0.0749508588459821,1.91891246295132,0.0749508588459821,1.91891246295132
0.074961279147832,1.91853155939478,0.074961279147832,1.91853155939478
0.0749716994496819,1.91815106234184,0.0749716994496819,1.91815106234184
0.0749821197515318,1.91777097452236,0.0749821197515318,1.91777097452236
0.0749925400533817,1.91739129866863,0.0749925400533817,1.91739129866863
0.0750029603552316,1.91701203751544,0.0750029603552316,1.91701203751544
0.0750133806570815,1.91663319380012,0.0750133806570815,1.91663319380012
0.0750238009589314,1.91625477026265,0.0750238009589314,1.91625477026265
0.0750342212607812,1.91587676964563,0.0750342212607812,1.91587676964563
0.0750446415626311,1.91549919469442,0.0750446415626311,1.91549919469442
0.075055061864481,1.91512204815718,0.075055061864481,1.91512204815718
0.0750654821663309,1.91474533278492,0.0750654821663309,1.91474533278492
0.0750759024681808,1.91436905133157,0.0750759024681808,1.91436905133157
0.0750863227700307,1.91399320655404,0.0750863227700307,1.91399320655404
0.0750967430718806,1.9136178012123,0.0750967430718806,1.9136178012123
0.0751071633737305,1.91324283806943,0.0751071633737305,1.91324283806943
0.0751175836755804,1.91286831989172,0.0751175836755804,1.91286831989172
0.0751280039774303,1.91249424944868,0.0751280039774303,1.91249424944868
0.0751384242792802,1.91212062951317,0.0751384242792802,1.91212062951317
0.0751488445811301,1.91174746286142,0.0751488445811301,1.91174746286142
0.0751592648829799,1.91137475227314,0.0751592648829799,1.91137475227314
0.0751696851848298,1.91100250053159,0.0751696851848298,1.91100250053159
0.0751801054866797,1.91063071042361,0.0751801054866797,1.91063071042361
0.0751905257885296,1.91025938473976,0.0751905257885296,1.91025938473976
0.0752009460903795,1.90988852627433,0.0752009460903795,1.90988852627433
0.0752113663922294,1.90951813782546,0.0752113663922294,1.90951813782546
0.0752217866940793,1.90914822219523,0.0752217866940793,1.90914822219523
0.0752322069959292,1.90877878218967,0.0752322069959292,1.90877878218967
0.0752426272977791,1.90840982061891,0.0752426272977791,1.90840982061891
0.075253047599629,1.90804134029724,0.075253047599629,1.90804134029724
0.0752634679014789,1.90767334404317,0.0752634679014789,1.90767334404317
0.0752738882033288,1.90730583467955,0.0752738882033288,1.90730583467955
0.0752843085051786,1.9069388150336,0.0752843085051786,1.9069388150336
0.0752947288070285,1.90657228793708,0.0752947288070285,1.90657228793708
0.0753051491088784,1.90620625622628,0.0753051491088784,1.90620625622628
0.0753155694107283,1.90584072274218,0.0753155694107283,1.90584072274218
0.0753259897125782,1.90547569033051,0.0753259897125782,1.90547569033051
0.0753364100144281,1.90511116184183,0.0753364100144281,1.90511116184183
0.075346830316278,1.90474714013166,0.075346830316278,1.90474714013166
0.0753572506181279,1.90438362806052,0.0753572506181279,1.90438362806052
0.0753676709199778,1.90402062849406,0.0753676709199778,1.90402062849406
0.0753780912218277,1.90365814430315,0.0753780912218277,1.90365814430315
0.0753885115236776,1.90329617836398,0.0753885115236776,1.90329617836398
0.0753989318255275,1.90293473355814,0.0753989318255275,1.90293473355814
0.0754093521273774,1.90257381277272,0.0754093521273774,1.90257381277272
0.0754197724292272,1.90221341890044,0.0754197724292272,1.90221341890044
0.0754301927310771,1.90185355483971,0.0754301927310771,1.90185355483971
0.075440613032927,1.90149422349478,0.075440613032927,1.90149422349478
0.0754510333347769,1.90113542777578,0.0754510333347769,1.90113542777578
0.0754614536366268,1.9007771705989,0.0754614536366268,1.9007771705989
0.0754718739384767,1.90041945488645,0.0754718739384767,1.90041945488645
0.0754822942403266,1.90006228356696,0.0754822942403266,1.90006228356696
0.0754927145421765,1.89970565957533,0.0754927145421765,1.89970565957533
0.0755031348440264,1.89934958585292,0.0755031348440264,1.89934958585292
0.0755135551458763,1.89899406534765,0.0755135551458763,1.89899406534765
0.0755239754477262,1.89863910101413,0.0755239754477262,1.89863910101413
0.0755343957495761,1.89828469581379,0.0755343957495761,1.89828469581379
0.0755448160514259,1.89793085271496,0.0755448160514259,1.89793085271496
0.0755552363532759,1.89757757469301,0.0755552363532759,1.89757757469301
0.0755656566551257,1.89722486473048,0.0755656566551257,1.89722486473048
0.0755760769569756,1.89687272581719,0.0755760769569756,1.89687272581719
0.0755864972588255,1.89652116095643,0.0755864972588255,1.89652116095643
0.0755969175606754,1.89617020168551,0.0755969175606754,1.89617020168551
0.0756073378625253,1.8958192790242,0.0756073378625253,1.8958192790242
0.0756177581643752,1.89546837612347,0.0756177581643752,1.89546837612347
0.0756281784662251,1.89511749465127,0.0756281784662251,1.89511749465127
0.075638598768075,1.89476663628408,0.075638598768075,1.89476663628408
0.0756490190699249,1.89441580270706,0.0756490190699249,1.89441580270706
0.0756594393717748,1.89406499561403,0.0756594393717748,1.89406499561403
0.0756698596736247,1.89371421670758,0.0756698596736247,1.89371421670758
0.0756802799754746,1.89336346769906,0.0756802799754746,1.89336346769906
0.0756907002773244,1.89301275030868,0.0756907002773244,1.89301275030868
0.0757011205791743,1.89266206626553,0.0757011205791743,1.89266206626553
0.0757115408810242,1.89231141730764,0.0757115408810242,1.89231141730764
0.0757219611828741,1.89196080518204,0.0757219611828741,1.89196080518204
0.075732381484724,1.89161023164479,0.075732381484724,1.89161023164479
0.0757428017865739,1.89125969846107,0.0757428017865739,1.89125969846107
0.0757532220884238,1.89090920740518,0.0757532220884238,1.89090920740518
0.0757636423902737,1.89055876026064,0.0757636423902737,1.89055876026064
0.0757740626921236,1.89020835882023,0.0757740626921236,1.89020835882023
0.0757844829939735,1.88985800488601,0.0757844829939735,1.88985800488601
0.0757949032958234,1.88950770026944,0.0757949032958234,1.88950770026944
0.0758053235976733,1.88915744679136,0.0758053235976733,1.88915744679136
0.0758157438995231,1.88880724628211,0.0758157438995231,1.88880724628211
0.075826164201373,1.88845710058155,0.075826164201373,1.88845710058155
0.0758365845032229,1.88810701153911,0.0758365845032229,1.88810701153911
0.0758470048050728,1.88775698101386,0.0758470048050728,1.88775698101386
0.0758574251069227,1.88740701087457,0.0758574251069227,1.88740701087457
0.0758678454087726,1.88705710299977,0.0758678454087726,1.88705710299977
0.0758782657106225,1.88670725927778,0.0758782657106225,1.88670725927778
0.0758886860124724,1.8863574816068,0.0758886860124724,1.8863574816068
0.0758991063143223,1.88600777189493,0.0758991063143223,1.88600777189493
0.0759095266161722,1.88565813206028,0.0759095266161722,1.88565813206028
0.0759199469180221,1.88530856403098,0.0759199469180221,1.88530856403098
0.075930367219872,1.88495906974527,0.075930367219872,1.88495906974527
0.0759407875217218,1.88460965115154,0.0759407875217218,1.88460965115154
0.0759512078235717,1.8842603102084,0.0759512078235717,1.8842603102084
0.0759616281254216,1.88391104888475,0.0759616281254216,1.88391104888475
0.0759720484272715,1.88356186915982,0.0759720484272715,1.88356186915982
0.0759824687291214,1.88321277302325,0.0759824687291214,1.88321277302325
0.0759928890309713,1.88286376247511,0.0759928890309713,1.88286376247511
0.0760033093328212,1.88251483952605,0.0760033093328212,1.88251483952605
0.0760137296346711,1.88216600619726,0.0760137296346711,1.88216600619726
0.076024149936521,1.88181726452059,0.076024149936521,1.88181726452059
0.0760345702383709,1.88146861653863,0.0760345702383709,1.88146861653863
0.0760449905402208,1.88112006430473,0.0760449905402208,1.88112006430473
0.0760554108420707,1.88077160988306,0.0760554108420707,1.88077160988306
0.0760658311439205,1.88042325534873,0.0760658311439205,1.88042325534873
0.0760762514457704,1.88007500278782,0.0760762514457704,1.88007500278782
0.0760866717476203,1.87972685429742,0.0760866717476203,1.87972685429742
0.0760970920494702,1.87937881198575,0.0760970920494702,1.87937881198575
0.0761075123513201,1.87903087797219,0.0761075123513201,1.87903087797219
0.07611793265317,1.87868305438737,0.07611793265317,1.87868305438737
0.0761283529550199,1.87833534337321,0.0761283529550199,1.87833534337321
0.0761387732568698,1.87798774708302,0.0761387732568698,1.87798774708302
0.0761491935587197,1.87764026768153,0.0761491935587197,1.87764026768153
0.0761596138605696,1.87729290734501,0.0761596138605696,1.87729290734501
0.0761700341624195,1.87694566826129,0.0761700341624195,1.87694566826129
0.0761804544642694,1.87659855262986,0.0761804544642694,1.87659855262986
0.0761908747661192,1.87625156266193,0.0761908747661192,1.87625156266193
0.0762012950679691,1.87590470058052,0.0762012950679691,1.87590470058052
0.076211715369819,1.87555796862048,0.076211715369819,1.87555796862048
0.0762221356716689,1.87521136902864,0.0762221356716689,1.87521136902864
0.0762325559735188,1.87486490406381,0.0762325559735188,1.87486490406381
0.0762429762753687,1.8745185759969,0.0762429762753687,1.8745185759969
0.0762533965772186,1.87417238711096,0.0762533965772186,1.87417238711096
0.0762638168790685,1.8738263397013,0.0762638168790685,1.8738263397013
0.0762742371809184,1.87348043607552,0.0762742371809184,1.87348043607552
0.0762846574827683,1.8731346785536,0.0762846574827683,1.8731346785536
0.0762950777846182,1.87278906946798,0.0762950777846182,1.87278906946798
0.0763054980864681,1.87244361116365,0.0763054980864681,1.87244361116365
0.0763159183883179,1.87209830599819,0.0763159183883179,1.87209830599819
0.0763263386901678,1.8717531563419,0.0763263386901678,1.8717531563419
0.0763367589920177,1.87140816457782,0.0763367589920177,1.87140816457782
0.0763471792938676,1.87106333310186,0.0763471792938676,1.87106333310186
0.0763575995957175,1.87071866432285,0.0763575995957175,1.87071866432285
0.0763680198975674,1.87037416066261,0.0763680198975674,1.87037416066261
0.0763784401994173,1.87002982455609,0.0763784401994173,1.87002982455609
0.0763888605012672,1.86968565845136,0.0763888605012672,1.86968565845136
0.0763992808031171,1.86934166480979,0.0763992808031171,1.86934166480979
0.076409701104967,1.86899784610604,0.076409701104967,1.86899784610604
0.0764201214068169,1.86865420482823,0.0764201214068169,1.86865420482823
0.0764305417086668,1.86831074347795,0.0764305417086668,1.86831074347795
0.0764409620105167,1.86796746457038,0.0764409620105167,1.86796746457038
0.0764513823123665,1.8676243706344,0.0764513823123665,1.8676243706344
0.0764618026142164,1.8672814642126,0.0764618026142164,1.8672814642126
0.0764722229160663,1.86693874786146,0.0764722229160663,1.86693874786146
0.0764826432179162,1.86659622415136,0.0764826432179162,1.86659622415136
0.0764930635197661,1.86625389566671,0.0764930635197661,1.86625389566671
0.076503483821616,1.86591176500602,0.076503483821616,1.86591176500602
0.0765139041234659,1.865569834782,0.0765139041234659,1.865569834782
0.0765243244253158,1.86522810762165,0.0765243244253158,1.86522810762165
0.0765347447271657,1.86488658616634,0.0765347447271657,1.86488658616634
0.0765451650290156,1.86454527307189,0.0765451650290156,1.86454527307189
0.0765555853308655,1.86420417100872,0.0765555853308655,1.86420417100872
0.0765660056327154,1.86386328266186,0.0765660056327154,1.86386328266186
0.0765764259345653,1.86352261073111,0.0765764259345653,1.86352261073111
0.0765868462364152,1.8631821579311,0.0765868462364152,1.8631821579311
0.076597266538265,1.86284192699139,0.076597266538265,1.86284192699139
0.0766076868401149,1.86250192065656,0.0766076868401149,1.86250192065656
0.0766181071419648,1.86216214168635,0.0766181071419648,1.86216214168635
0.0766285274438147,1.86182259285567,0.0766285274438147,1.86182259285567
0.0766389477456646,1.86148327695479,0.0766389477456646,1.86148327695479
0.0766493680475145,1.86114419678938,0.0766493680475145,1.86114419678938
0.0766597883493644,1.86080535518063,0.0766597883493644,1.86080535518063
0.0766702086512143,1.86046675496535,0.0766702086512143,1.86046675496535
0.0766806289530642,1.86012839899605,0.0766806289530642,1.86012839899605
0.0766910492549141,1.85979029014107,0.0766910492549141,1.85979029014107
0.076701469556764,1.85945243128469,0.076701469556764,1.85945243128469
0.0767118898586139,1.85911482532718,0.0767118898586139,1.85911482532718
0.0767223101604637,1.85877747518495,0.0767223101604637,1.85877747518495
0.0767327304623136,1.85844038379065,0.0767327304623136,1.85844038379065
0.0767431507641635,1.85810355409327,0.0767431507641635,1.85810355409327
0.0767535710660134,1.85776698905823,0.0767535710660134,1.85776698905823
0.0767639913678633,1.8574306916675,0.0767639913678633,1.8574306916675
0.0767744116697132,1.85709466491972,0.0767744116697132,1.85709466491972
0.0767848319715631,1.85675891183031,0.0767848319715631,1.85675891183031
0.076795252273413,1.85642343543153,0.076795252273413,1.85642343543153
0.0768056725752629,1.85608823877266,0.0768056725752629,1.85608823877266
0.0768160928771128,1.85575332492007,0.0768160928771128,1.85575332492007
0.0768265131789627,1.85541869695734,0.0768265131789627,1.85541869695734
0.0768369334808126,1.85508435798538,0.0768369334808126,1.85508435798538
0.0768473537826624,1.85475031112253,0.0768473537826624,1.85475031112253
0.0768577740845123,1.8544165595047,0.0768577740845123,1.8544165595047
0.0768681943863622,1.85408310628545,0.0768681943863622,1.85408310628545
0.0768786146882121,1.85374995463614,0.0768786146882121,1.85374995463614
0.076889034990062,1.85341710774603,0.076889034990062,1.85341710774603
0.0768994552919119,1.85308456882241,0.0768994552919119,1.85308456882241
0.0769098755937618,1.85275234109071,0.0769098755937618,1.85275234109071
0.0769202958956117,1.85242042779461,0.0769202958956117,1.85242042779461
0.0769307161974616,1.85208883219621,0.0769307161974616,1.85208883219621
0.0769411364993115,1.85175755757607,0.0769411364993115,1.85175755757607
0.0769515568011614,1.85142660723342,0.0769515568011614,1.85142660723342
0.0769619771030113,1.85109598448623,0.0769619771030113,1.85109598448623
0.0769723974048611,1.85076569267136,0.0769723974048611,1.85076569267136
0.076982817706711,1.85043573514467,0.076982817706711,1.85043573514467
0.0769932380085609,1.85010611528115,0.0769932380085609,1.85010611528115
0.0770036583104108,1.84977683647507,0.0770036583104108,1.84977683647507
0.0770140786122607,1.84944790214008,0.0770140786122607,1.84944790214008
0.0770244989141106,1.84911931570937,0.0770244989141106,1.84911931570937
0.0770349192159605,1.84879108063578,0.0770349192159605,1.84879108063578
0.0770453395178104,1.84846320039192,0.0770453395178104,1.84846320039192
0.0770557598196603,1.84813567847035,0.0770557598196603,1.84813567847035
0.0770661801215102,1.84780851838368,0.0770661801215102,1.84780851838368
0.0770766004233601,1.84748172366472,0.0770766004233601,1.84748172366472
0.07708702072521,1.84715529786659,0.07708702072521,1.84715529786659
0.0770974410270598,1.8468292445629,0.0770974410270598,1.8468292445629
0.0771078613289097,1.84650356734787,0.0771078613289097,1.84650356734787
0.0771182816307596,1.84617826983646,0.0771182816307596,1.84617826983646
0.0771287019326095,1.84585335566452,0.0771287019326095,1.84585335566452
0.0771391222344594,1.84552882848896,0.0771391222344594,1.84552882848896
0.0771495425363093,1.84520469198783,0.0771495425363093,1.84520469198783
0.0771599628381592,1.84488094986054,0.0771599628381592,1.84488094986054
0.0771703831400091,1.84455760582795,0.0771703831400091,1.84455760582795
0.077180803441859,1.84423466363254,0.077180803441859,1.84423466363254
0.0771912237437089,1.84391212703858,0.0771912237437089,1.84391212703858
0.0772016440455588,1.84358999983223,0.0772016440455588,1.84358999983223
0.0772120643474087,1.84326828582173,0.0772120643474087,1.84326828582173
0.0772224846492585,1.84294698883754,0.0772224846492585,1.84294698883754
0.0772329049511084,1.84262611273252,0.0772329049511084,1.84262611273252
0.0772433252529583,1.84230566138202,0.0772433252529583,1.84230566138202
0.0772537455548082,1.84198563868411,0.0772537455548082,1.84198563868411
0.0772641658566581,1.8416660485597,0.0772641658566581,1.8416660485597
0.077274586158508,1.84134689495269,0.077274586158508,1.84134689495269
0.0772850064603579,1.84102818183017,0.0772850064603579,1.84102818183017
0.0772954267622078,1.84070991318255,0.0772954267622078,1.84070991318255
0.0773058470640577,1.84039209302371,0.0773058470640577,1.84039209302371
0.0773162673659076,1.84007472539121,0.0773162673659076,1.84007472539121
0.0773266876677575,1.83975781434644,0.0773266876677575,1.83975781434644
0.0773371079696074,1.83944136397475,0.0773371079696074,1.83944136397475
0.0773475282714573,1.83912537838567,0.0773475282714573,1.83912537838567
0.0773579485733071,1.83880986171306,0.0773579485733071,1.83880986171306
0.077368368875157,1.83849481811526,0.077368368875157,1.83849481811526
0.0773787891770069,1.83818025177531,0.0773787891770069,1.83818025177531
0.0773892094788568,1.83786616690108,0.0773892094788568,1.83786616690108
0.0773996297807067,1.83755256772548,0.0773996297807067,1.83755256772548
0.0774100500825566,1.83723945850661,0.0774100500825566,1.83723945850661
0.0774204703844065,1.83692684352796,0.0774204703844065,1.83692684352796
0.0774308906862564,1.83661472709858,0.0774308906862564,1.83661472709858
0.0774413109881063,1.83630311355326,0.0774413109881063,1.83630311355326
0.0774517312899562,1.83599200725272,0.0774517312899562,1.83599200725272
0.0774621515918061,1.83568141258381,0.0774621515918061,1.83568141258381
0.077472571893656,1.83537133395966,0.077472571893656,1.83537133395966
0.0774829921955058,1.83506177581992,0.0774829921955058,1.83506177581992
0.0774934124973558,1.83475274263087,0.0774934124973558,1.83475274263087
0.0775038327992056,1.83444423888572,0.0775038327992056,1.83444423888572
0.0775142531010555,1.83413626910472,0.0775142531010555,1.83413626910472
0.0775246734029054,1.83382883783537,0.0775246734029054,1.83382883783537
0.0775350937047553,1.83352194965264,0.0775350937047553,1.83352194965264
0.0775455140066052,1.83321560915917,0.0775455140066052,1.83321560915917
0.0775559343084551,1.83290982098545,0.0775559343084551,1.83290982098545
0.077566354610305,1.83260458979001,0.077566354610305,1.83260458979001
0.0775767749121549,1.83229992025968,0.0775767749121549,1.83229992025968
0.0775871952140048,1.83199581710974,0.0775871952140048,1.83199581710974
0.0775976155158547,1.83169228508414,0.0775976155158547,1.83169228508414
0.0776080358177045,1.83138932895574,0.0776080358177045,1.83138932895574
0.0776184561195545,1.83108695352648,0.0776184561195545,1.83108695352648
0.0776288764214043,1.83078516362762,0.0776288764214043,1.83078516362762
0.0776392967232542,1.83048396411994,0.0776392967232542,1.83048396411994
0.0776497170251041,1.83018335989397,0.0776497170251041,1.83018335989397
0.077660137326954,1.82988335587022,0.077660137326954,1.82988335587022
0.0776705576288039,1.82958395699934,0.0776705576288039,1.82958395699934
0.0776809779306538,1.82928516826243,0.0776809779306538,1.82928516826243
0.0776913982325037,1.82898699467119,0.0776913982325037,1.82898699467119
0.0777018185343536,1.8286894412682,0.0777018185343536,1.8286894412682
0.0777122388362035,1.82839251312711,0.0777122388362035,1.82839251312711
0.0777226591380534,1.8280962153529,0.0777226591380534,1.8280962153529
0.0777330794399033,1.82780055308209,0.0777330794399033,1.82780055308209
0.0777434997417532,1.827505531483,0.0777434997417532,1.827505531483
0.077753920043603,1.82721115575595,0.077753920043603,1.82721115575595
0.0777643403454529,1.82691743113355,0.0777643403454529,1.82691743113355
0.0777747606473028,1.82662436288088,0.0777747606473028,1.82662436288088
0.0777851809491527,1.8263319562958,0.0777851809491527,1.8263319562958
0.0777956012510026,1.82604021670914,0.0777956012510026,1.82604021670914
0.0778060215528525,1.82574914948497,0.0778060215528525,1.82574914948497
0.0778164418547024,1.82545876002087,0.0778164418547024,1.82545876002087
0.0778268621565523,1.82516905374814,0.0778268621565523,1.82516905374814
0.0778372824584022,1.82488003613209,0.0778372824584022,1.82488003613209
0.0778477027602521,1.8245917126723,0.0778477027602521,1.8245917126723
0.077858123062102,1.82430408890282,0.077858123062102,1.82430408890282
0.0778685433639519,1.82401717039253,0.0778685433639519,1.82401717039253
0.0778789636658017,1.82373096274532,0.0778789636658017,1.82373096274532
0.0778893839676516,1.82344547160038,0.0778893839676516,1.82344547160038
0.0778998042695015,1.8231607026325,0.0778998042695015,1.8231607026325
0.0779102245713514,1.8228766615523,0.0779102245713514,1.8228766615523
0.0779206448732013,1.82259335410653,0.0779206448732013,1.82259335410653
0.0779310651750512,1.82231078607834,0.0779310651750512,1.82231078607834
0.0779414854769011,1.82202896328755,0.0779414854769011,1.82202896328755
0.077951905778751,1.82174789159095,0.077951905778751,1.82174789159095
0.0779623260806009,1.82146757688257,0.0779623260806009,1.82146757688257
0.0779727463824508,1.82118802509396,0.0779727463824508,1.82118802509396
0.0779831666843007,1.8209092421945,0.0779831666843007,1.8209092421945
0.0779935869861506,1.82063123419169,0.0779935869861506,1.82063123419169
0.0780040072880004,1.82035400713143,0.0780040072880004,1.82035400713143
0.0780144275898503,1.82007756709831,0.0780144275898503,1.82007756709831
0.0780248478917002,1.81980192021596,0.0780248478917002,1.81980192021596
0.0780352681935501,1.81952707264729,0.0780352681935501,1.81952707264729
0.0780456884954,1.81925303059484,0.0780456884954,1.81925303059484
0.0780561087972499,1.81897980030107,0.0780561087972499,1.81897980030107
0.0780665290990998,1.81870738804868,0.0780665290990998,1.81870738804868
0.0780769494009497,1.81843580016093,0.0780769494009497,1.81843580016093
0.0780873697027996,1.81816504300192,0.0780873697027996,1.81816504300192
0.0780977900046495,1.81789512297698,0.0780977900046495,1.81789512297698
0.0781082103064994,1.81762604653293,0.0781082103064994,1.81762604653293
0.0781186306083493,1.81735782015844,0.0781186306083493,1.81735782015844
0.0781290509101991,1.81709045038435,0.0781290509101991,1.81709045038435
0.078139471212049,1.81682394378401,0.078139471212049,1.81682394378401
0.0781498915138989,1.81655830697361,0.0781498915138989,1.81655830697361
0.0781603118157488,1.8162935466125,0.0781603118157488,1.8162935466125
0.0781707321175987,1.8160296694036,0.0781707321175987,1.8160296694036
0.0781811524194486,1.81576668209366,0.0781811524194486,1.81576668209366
0.0781915727212985,1.81550459147368,0.0781915727212985,1.81550459147368
0.0782019930231484,1.8152434043792,0.0782019930231484,1.8152434043792
0.0782124133249983,1.81498312769072,0.0782124133249983,1.81498312769072
0.0782228336268482,1.81472376833401,0.0782228336268482,1.81472376833401
0.0782332539286981,1.81446533328051,0.0782332539286981,1.81446533328051
0.078243674230548,1.81420782954767,0.078243674230548,1.81420782954767
0.0782540945323979,1.81395126419932,0.0782540945323979,1.81395126419932
0.0782645148342477,1.81369564434606,0.0782645148342477,1.81369564434606
0.0782749351360976,1.81344097714565,0.0782749351360976,1.81344097714565
0.0782853554379475,1.81318726980333,0.0782853554379475,1.81318726980333
0.0782957757397974,1.8129345295723,0.0782957757397974,1.8129345295723
0.0783061960416473,1.81268276375401,0.0783061960416473,1.81268276375401
0.0783166163434972,1.81243197969861,0.0783166163434972,1.81243197969861
0.0783270366453471,1.81218218480535,0.0783270366453471,1.81218218480535
0.078337456947197,1.81193338652295,0.078337456947197,1.81193338652295
0.0783478772490469,1.81168559235003,0.0783478772490469,1.81168559235003
0.0783582975508968,1.81143880983548,0.0783582975508968,1.81143880983548
0.0783687178527467,1.81119304657894,0.0783687178527467,1.81119304657894
0.0783791381545966,1.81094831023113,0.0783791381545966,1.81094831023113
0.0783895584564464,1.81070460849434,0.0783895584564464,1.81070460849434
0.0783999787582964,1.81046194912284,0.0783999787582964,1.81046194912284
0.0784103990601462,1.81022033992327,0.0784103990601462,1.81022033992327
0.0784208193619961,1.80997978875512,0.0784208193619961,1.80997978875512
0.078431239663846,1.80974030353114,0.078431239663846,1.80974030353114
0.0784416599656959,1.8095018922178,0.0784416599656959,1.8095018922178
0.0784520802675458,1.80926456283571,0.0784520802675458,1.80926456283571
0.0784625005693957,1.8090283234601,0.0784625005693957,1.8090283234601
0.0784729208712456,1.80879318222124,0.0784729208712456,1.80879318222124
0.0784833411730955,1.80855914730496,0.0784833411730955,1.80855914730496
0.0784937614749454,1.80832622695304,0.0784937614749454,1.80832622695304
0.0785041817767953,1.80809442946371,0.0785041817767953,1.80809442946371
0.0785146020786451,1.80786376319217,0.0785146020786451,1.80786376319217
0.0785250223804951,1.80763423655097,0.0785250223804951,1.80763423655097
0.0785354426823449,1.80740585801059,0.0785354426823449,1.80740585801059
0.0785458629841948,1.80717863609987,0.0785458629841948,1.80717863609987
0.0785562832860447,1.80695257940652,0.0785562832860447,1.80695257940652
0.0785667035878946,1.80672769657762,0.0785667035878946,1.80672769657762
0.0785771238897445,1.80650399632012,0.0785771238897445,1.80650399632012
0.0785875441915944,1.80628148740136,0.0785875441915944,1.80628148740136
0.0785979644934443,1.80606017864954,0.0785979644934443,1.80606017864954
0.0786083847952942,1.80584007895432,0.0786083847952942,1.80584007895432
0.0786188050971441,1.80562119726726,0.0786188050971441,1.80562119726726
0.078629225398994,1.80540354260238,0.078629225398994,1.80540354260238
0.0786396457008439,1.80518712403674,0.0786396457008439,1.80518712403674
0.0786500660026938,1.8049719507109,0.0786500660026938,1.8049719507109
0.0786604863045436,1.80475803182952,0.0786604863045436,1.80475803182952
0.0786709066063935,1.8045453766619,0.0786709066063935,1.8045453766619
0.0786813269082434,1.80433399454253,0.0786813269082434,1.80433399454253
0.0786917472100933,1.80412389487168,0.0786917472100933,1.80412389487168
0.0787021675119432,1.80391508711591,0.0787021675119432,1.80391508711591
0.0787125878137931,1.80370758080872,0.0787125878137931,1.80370758080872
0.078723008115643,1.80350138555106,0.078723008115643,1.80350138555106
0.0787334284174929,1.80329651101197,0.0787334284174929,1.80329651101197
0.0787438487193428,1.80309296692915,0.0787438487193428,1.80309296692915
0.0787542690211927,1.80289076310957,0.0787542690211927,1.80289076310957
0.0787646893230426,1.80268990943006,0.0787646893230426,1.80268990943006
0.0787751096248925,1.80249041583792,0.0787751096248925,1.80249041583792
0.0787855299267423,1.80229229235157,0.0787855299267423,1.80229229235157
0.0787959502285922,1.80209554906115,0.0787959502285922,1.80209554906115
0.0788063705304421,1.80190019612915,0.0788063705304421,1.80190019612915
0.078816790832292,1.80170624379105,0.078816790832292,1.80170624379105
0.0788272111341419,1.80151370235599,0.0788272111341419,1.80151370235599
0.0788376314359918,1.80132258220738,0.0788376314359918,1.80132258220738
0.0788480517378417,1.80113289380358,0.0788480517378417,1.80113289380358
0.0788584720396916,1.80094464767859,0.0788584720396916,1.80094464767859
0.0788688923415415,1.80075785444269,0.0788688923415415,1.80075785444269
0.0788793126433914,1.80057252478311,0.0788793126433914,1.80057252478311
0.0788897329452413,1.80038866946478,0.0788897329452413,1.80038866946478
0.0789001532470912,1.80020629933093,0.0789001532470912,1.80020629933093
0.078910573548941,1.8000254253039,0.078910573548941,1.8000254253039
0.0789209938507909,1.79984605838576,0.0789209938507909,1.79984605838576
0.0789314141526408,1.79966820965908,0.0789314141526408,1.79966820965908
0.0789418344544907,1.79949189028763,0.0789418344544907,1.79949189028763
0.0789522547563406,1.79931711151713,0.0789522547563406,1.79931711151713
0.0789626750581905,1.79914388467599,0.0789626750581905,1.79914388467599
0.0789730953600404,1.79897222117604,0.0789730953600404,1.79897222117604
0.0789835156618903,1.79880213251332,0.0789835156618903,1.79880213251332
0.0789939359637402,1.79863363026882,0.0789939359637402,1.79863363026882
0.0790043562655901,1.79846672610925,0.0790043562655901,1.79846672610925
0.07901477656744,1.79830143178787,0.07901477656744,1.79830143178787
0.0790251968692899,1.7981377591452,0.0790251968692899,1.7981377591452
0.0790356171711397,1.79797572010992,0.0790356171711397,1.79797572010992
0.0790460374729896,1.79781532669959,0.0790460374729896,1.79781532669959
0.0790564577748395,1.79765659102151,0.0790564577748395,1.79765659102151
0.0790668780766894,1.79749952527356,0.0790668780766894,1.79749952527356


==> 7 - Published version/data/bndlayer/speedup_sing_4_diff_6_b_1_nref_3_lay_21.csv <==
erren,speeden,erraug,speedaug
0.0124579974861801,7.79886117894389,1.2002215595483,7.79886117894389
0.0124699493048151,7.77665118946736,1.20553762337685,7.77665118946736
0.0124819011234502,7.75419614895999,1.21085368720539,7.75419614895999
0.0124938529420852,7.73151049930688,1.21616975103394,7.73151049930688
0.0125058047607203,7.70860926526909,1.22148581486249,7.70860926526909
0.0125177565793553,7.68550807426188,1.22680187869104,7.68550807426188
0.0125297083979904,7.6622231752845,1.23211794251958,7.6622231752845
0.0125416602166254,7.63877145688852,1.23743400634813,7.63877145688852
0.0125536120352605,7.6151704640642,1.24275007017668,7.6151704640642
0.0125655638538956,7.59143841391711,1.24806613400522,7.59143841391711
0.0125775156725306,7.56759421000025,1.25338219783377,7.56759421000025
0.0125894674911657,7.54365745515977,1.25869826166232,7.54365745515977
0.0126014193098007,7.51964846274639,1.26401432549087,7.51964846274639
0.0126133711284358,7.49558826603836,1.26933038931941,7.49558826603836
0.0126253229470708,7.4714986257165,1.27464645314796,7.4714986257165
0.0126372747657059,7.4474020352274,1.27996251697651,7.4474020352274
0.0126492265843409,7.42332172386667,1.28527858080505,7.42332172386667
0.012661178402976,7.39928165741151,1.2905946446336,7.39928165741151
0.012673130221611,7.37530653612975,1.29591070846215,7.37530653612975
0.0126850820402461,7.35142178999199,1.3012267722907,7.35142178999199
0.0126970338588812,7.32765357091412,1.30654283611924,7.32765357091412
0.0127089856775162,7.30402874185942,1.31185889994779,7.30402874185942
0.0127209374961513,7.2805748626333,1.31717496377634,7.2805748626333
0.0127328893147863,7.25732017220918,1.32249102760489,7.25732017220918
0.0127448411334214,7.2342935674311,1.32780709143343,7.2342935674311
0.0127567929520564,7.211524577948,1.33312315526198,7.211524577948
0.0127687447706915,7.18904333724598,1.33843921909053,7.18904333724598
0.0127806965893265,7.16688054965815,1.34375528291907,7.16688054965815
0.0127926484079616,7.14506745324755,1.34907134674762,7.14506745324755
0.0128046002265966,7.1236357784766,1.35438741057617,7.1236357784766
0.0128165520452317,7.10261770259692,1.35970347440472,7.10261770259692
0.0128285038638667,7.08204579971603,1.36501953823326,7.08204579971603
0.0128404556825018,7.06195298652257,1.37033560206181,7.06195298652257
0.0128524075011369,7.04237246367895,1.37565166589036,7.04237246367895
0.0128643593197719,7.02336427726358,1.3809677297189,7.02336427726358
0.012876311138407,7.00507750809201,1.38628379354745,7.00507750809201
0.012888262957042,6.98713299806251,1.391599857376,6.98713299806251
0.0129002147756771,6.96952183034317,1.39691592120455,6.96952183034317
0.0129121665943121,6.9522386404421,1.40223198503309,6.9522386404421
0.0129241184129472,6.93527795070699,1.40754804886164,6.93527795070699
0.0129360702315822,6.91863417187032,1.41286411269019,6.91863417187032
0.0129480220502173,6.90230160461312,1.41818017651874,6.90230160461312
0.0129599738688523,6.88627444114523,1.42349624034728,6.88627444114523
0.0129719256874874,6.87054676680011,1.42881230417583,6.87054676680011
0.0129838775061224,6.85511256164213,1.43412836800438,6.85511256164213
0.0129958293247575,6.83996570208439,1.43944443183292,6.83996570208439
0.0130077811433926,6.82509996251504,1.44476049566147,6.82509996251504
0.0130197329620276,6.81050901693012,1.45007655949002,6.81050901693012
0.0130316847806627,6.79618644057087,1.45539262331857,6.79618644057087
0.0130436365992977,6.78212571156356,1.46070868714711,6.78212571156356
0.0130555884179328,6.76832021255982,1.46602475097566,6.76832021255982
0.0130675402365678,6.75476323237545,1.47134081480421,6.75476323237545
0.0130794920552029,6.74144796762586,1.47665687863275,6.74144796762586
0.0130914438738379,6.72836752435603,1.4819729424613,6.72836752435603
0.013103395692473,6.7155149196631,1.48728900628985,6.7155149196631
0.013115347511108,6.70288308330972,1.4926050701184,6.70288308330972
0.0131272993297431,6.69046485932607,1.49792113394694,6.69046485932607
0.0131392511483781,6.67825300759891,1.50323719777549,6.67825300759891
0.0131512029670132,6.66624020544543,1.50855326160404,6.66624020544543
0.0131631547856483,6.65441904917038,1.51386932543259,6.65441904917038
0.0131751066042833,6.64278205560443,1.51918538926113,6.64278205560443
0.0131870584229184,6.63132166362193,1.52450145308968,6.63132166362193
0.0131990102415534,6.62003023563639,1.52981751691823,6.62003023563639
0.0132109620601885,6.60890005907183,1.53513358074677,6.60890005907183
0.0132229138788235,6.59792334780821,1.54044964457532,6.59792334780821
0.0132348656974586,6.58709224359927,1.54576570840387,6.58709224359927
0.0132468175160936,6.5763988174611,1.55108177223242,6.5763988174611
0.0132587693347287,6.56583507102962,1.55639783606096,6.56583507102962
0.0132707211533637,6.55539293788552,1.56171389988951,6.55539293788552
0.0132826729719988,6.54506428484482,1.56702996371806,6.54506428484482
0.0132946247906338,6.53484091321364,1.5723460275466,6.53484091321364
0.0133065766092689,6.52471456000542,1.57766209137515,6.52471456000542
0.013318528427904,6.51467689911926,1.5829781552037,6.51467689911926
0.013330480246539,6.50471954247758,1.58829421903225,6.50471954247758
0.0133424320651741,6.49483404112188,1.59361028286079,6.49483404112188
0.0133543838838091,6.48501188626496,1.59892634668934,6.48501188626496
0.0133663357024442,6.47524451029812,1.60424241051789,6.47524451029812
0.0133782875210792,6.46552328775214,1.60955847434644,6.46552328775214
0.0133902393397143,6.45583953621032,1.61487453817498,6.45583953621032
0.0134021911583493,6.44618451717255,1.62019060200353,6.44618451717255
0.0134141429769844,6.43654943686876,1.62550666583208,6.43654943686876
0.0134260947956194,6.42692544702059,1.63082272966062,6.42692544702059
0.0134380466142545,6.41730364554998,1.63613879348917,6.41730364554998
0.0134499984328896,6.40767507723324,1.64145485731772,6.40767507723324
0.0134619502515246,6.39803073429954,1.64677092114627,6.39803073429954
0.0134739020701597,6.38836155697241,1.65208698497481,6.38836155697241
0.0134858538887947,6.37865843395306,1.65740304880336,6.37865843395306
0.0134978057074298,6.3689122028444,1.66271911263191,6.3689122028444
0.0135097575260648,6.35911365051434,1.66803517646045,6.35911365051434
0.0135217093446999,6.34925351339745,1.673351240289,6.34925351339745
0.0135336611633349,6.33932247773359,1.67866730411755,6.33932247773359
0.01354561298197,6.32931117974243,1.6839833679461,6.32931117974243
0.013557564800605,6.3192102057327,1.68929943177464,6.3192102057327
0.0135695166192401,6.30901009214502,1.69461549560319,6.30901009214502
0.0135814684378751,6.29870132552714,1.69993155943174,6.29870132552714
0.0135934202565102,6.28827434244042,1.70524762326029,6.28827434244042
0.0136053720751453,6.27771952929653,1.71056368708883,6.27771952929653
0.0136173238937803,6.26702722212305,1.71587975091738,6.26702722212305
0.0136292757124154,6.25618770625696,1.72119581474593,6.25618770625696
0.0136412275310504,6.2451912159648,1.72651187857447,6.2451912159648
0.0136531793496855,6.2340279339884,1.73182794240302,6.2340279339884
0.0136651311683205,6.22268799101491,1.73714400623157,6.22268799101491
0.0136770829869556,6.21116146507005,1.74246007006012,6.21116146507005
0.0136890348055906,6.19943838083336,1.74777613388866,6.19943838083336
0.0137009866242257,6.18750870887417,1.75309219771721,6.18750870887417
0.0137129384428607,6.17536236480719,1.75840826154576,6.17536236480719
0.0137248902614958,6.16298920836631,1.7637243253743,6.16298920836631
0.0137368420801308,6.15037904239547,1.76904038920285,6.15037904239547
0.0137487938987659,6.13752161175519,1.7743564530314,6.13752161175519
0.013760745717401,6.12440660214353,1.77967251685995,6.12440660214353
0.013772697536036,6.11102363882996,1.78498858068849,6.11102363882996
0.0137846493546711,6.09736228530092,1.79030464451704,6.09736228530092
0.0137966011733061,6.08341204181545,1.79562070834559,6.08341204181545
0.0138085529919412,6.06916234386946,1.80093677217414,6.06916234386946
0.0138205048105762,6.05460256056724,1.80625283600268,6.05460256056724
0.0138324566292113,6.03972199289832,1.81156889983123,6.03972199289832
0.0138444084478463,6.02450987191835,1.81688496365978,6.02450987191835
0.0138563602664814,6.00895535683216,1.82220102748832,6.00895535683216
0.0138683120851164,5.99304753297713,1.82751709131687,5.99304753297713
0.0138802639037515,5.97677540970534,1.83283315514542,5.97677540970534
0.0138922157223865,5.96012791816226,1.83814921897397,5.96012791816226
0.0139041675410216,5.9430939089603,1.84346528280251,5.9430939089603
0.0139161193596567,5.92566214974502,1.84878134663106,5.92566214974502
0.0139280711782917,5.90782132265183,1.85409741045961,5.90782132265183
0.0139400229969268,5.88956002165116,1.85941347428815,5.88956002165116
0.0139519748155618,5.87086674977955,1.8647295381167,5.87086674977955
0.0139639266341969,5.85172991625448,1.87004560194525,5.85172991625448
0.0139758784528319,5.83213783347019,1.8753616657738,5.83213783347019
0.013987830271467,5.81207871387213,1.88067772960234,5.81207871387213
0.013999782090102,5.7915406667071,1.88599379343089,5.7915406667071
0.0140117339087371,5.7705116946463,1.89130985725944,5.7705116946463
0.0140236857273721,5.74897969027843,1.89662592108799,5.74897969027843
0.0140356375460072,5.72693243246948,1.90194198491653,5.72693243246948
0.0140475893646422,5.7043575825862,1.90725804874508,5.7043575825862
0.0140595411832773,5.68124268057971,1.91257411257363,5.68124268057971
0.0140714930019124,5.65757514092583,1.91789017640217,5.65757514092583
0.0140834448205474,5.63334224841825,1.92320624023072,5.63334224841825
0.0140953966391825,5.60853115381082,1.92852230405927,5.60853115381082
0.0141073484578175,5.58312886930483,1.93383836788782,5.58312886930483
0.0141193002764526,5.5571222638771,1.93915443171636,5.5571222638771
0.0141312520950876,5.53049805844437,1.94447049554491,5.53049805844437
0.0141432039137227,5.50324282085937,1.94978655937346,5.50324282085937
0.0141551557323577,5.47534296073386,1.955102623202,5.47534296073386
0.0141671075509928,5.44678472408333,1.96041868703055,5.44678472408333
0.0141790593696278,5.41755418778827,1.9657347508591,5.41755418778827
0.0141910111882629,5.38517653044245,1.97105081468765,5.38517653044245
0.0142029630068979,5.34542086474456,1.97636687851619,5.34542086474456
0.014214914825533,5.29899983914436,1.98168294234474,5.29899983914436
0.0142268666441681,5.24674729791577,1.98699900617329,5.24674729791577
0.0142388184628031,5.1895017496817,1.99231507000184,5.1895017496817
0.0142507702814382,5.1281067690148,1.99763113383038,5.1281067690148
0.0142627221000732,5.06341133146366,2.00294719765893,5.06341133146366
0.0142746739187083,4.99627008068045,2.00826326148748,4.99627008068045
0.0142866257373433,4.92754352621936,2.01357932531602,4.92754352621936
0.0142985775559784,4.8580981704925,2.01889538914457,4.8580981704925
0.0143105293746134,4.78880656330922,2.02421145297312,4.78880656330922
0.0143224811932485,4.7205472823907,2.02952751680167,4.7205472823907
0.0143344330118835,4.65420483824186,2.03484358063021,4.65420483824186
0.0143463848305186,4.59066950178142,2.04015964445876,4.59066950178142
0.0143583366491537,4.53083705317729,2.04547570828731,4.53083705317729
0.0143702884677887,4.47560845041014,2.05079177211586,4.47560845041014
0.0143822402864238,4.42588941619547,2.0561078359444,4.42588941619547
0.0143941921050588,4.38258994203203,2.06142389977295,4.38258994203203
0.0144061439236939,4.34662370831592,2.0667399636015,4.34662370831592
0.0144180957423289,4.31890741966379,2.07205602743004,4.31890741966379
0.014430047560964,4.30036005482667,2.07737209125859,4.30036005482667
0.014441999379599,4.29190203084852,2.08268815508714,4.29190203084852
0.0144539511982341,4.29087091846075,2.08800421891569,4.29087091846075
0.0144659030168691,4.2900931030405,2.09332028274423,4.2900931030405
0.0144778548355042,4.28932767104186,2.09863634657278,4.28932767104186
0.0144898066541392,4.2885746244871,2.10395241040133,4.2885746244871
0.0145017584727743,4.28783396525652,2.10926847422987,4.28783396525652
0.0145137102914094,4.28710569508824,2.11458453805842,4.28710569508824
0.0145256621100444,4.28638981557799,2.11990060188697,4.28638981557799
0.0145376139286795,4.28568632817886,2.12521666571552,4.28568632817886
0.0145495657473145,4.28499523420114,2.13053272954406,4.28499523420114
0.0145615175659496,4.28431653481206,2.13584879337261,4.28431653481206
0.0145734693845846,4.28365023103563,2.14116485720116,4.28365023103563
0.0145854212032197,4.28299632375241,2.1464809210297,4.28299632375241
0.0145973730218547,4.28235481369932,2.15179698485825,4.28235481369932
0.0146093248404898,4.28172570146944,2.1571130486868,4.28172570146944
0.0146212766591248,4.28110898751183,2.16242911251535,4.28110898751183
0.0146332284777599,4.28050467213131,2.16774517634389,4.28050467213131
0.0146451802963949,4.2799127554883,2.17306124017244,4.2799127554883
0.01465713211503,4.27933323759864,2.17837730400099,4.27933323759864
0.0146690839336651,4.27876611833336,2.18369336782954,4.27876611833336
0.0146810357523001,4.27821139741858,2.18900943165808,4.27821139741858
0.0146929875709352,4.27766907443524,2.19432549548663,4.27766907443524
0.0147049393895702,4.27713914881901,2.19964155931518,4.27713914881901
0.0147168912082053,4.27662161986006,2.20495762314372,4.27662161986006
0.0147288430268403,4.27611648670295,2.21027368697227,4.27611648670295
0.0147407948454754,4.27562374834641,2.21558975080082,4.27562374834641
0.0147527466641104,4.27514340364319,2.22090581462937,4.27514340364319
0.0147646984827455,4.27467545129995,2.22622187845791,4.27467545129995
0.0147766503013805,4.27421988987703,2.23153794228646,4.27421988987703
0.0147886021200156,4.27377671778837,2.23685400611501,4.27377671778837
0.0148005539386506,4.2733459333013,2.24217006994355,4.2733459333013
0.0148125057572857,4.27292753453643,2.2474861337721,4.27292753453643
0.0148244575759208,4.2725215194675,2.25280219760065,4.2725215194675
0.0148364093945558,4.27212788592121,2.2581182614292,4.27212788592121
0.0148483612131909,4.27174663157714,2.26343432525774,4.27174663157714
0.0148603130318259,4.27137775396757,2.26875038908629,4.27137775396757
0.014872264850461,4.27102125047736,2.27406645291484,4.27102125047736
0.014884216669096,4.27067711834381,2.27938251674339,4.27067711834381
0.0148961684877311,4.27034535465658,2.28469858057193,4.27034535465658
0.0149081203063661,4.27002595635749,2.29001464440048,4.27002595635749
0.0149200721250012,4.26971892024047,2.29533070822903,4.26971892024047
0.0149320239436362,4.26942424295143,2.30064677205757,4.26942424295143
0.0149439757622713,4.2691419209881,2.30596283588612,4.2691419209881
0.0149559275809063,4.26887195069999,2.31127889971467,4.26887195069999
0.0149678793995414,4.2686143282882,2.31659496354322,4.2686143282882
0.0149798312181765,4.26836904980541,2.32191102737176,4.26836904980541
0.0149917830368115,4.2681361111557,2.32722709120031,4.2681361111557
0.0150037348554466,4.26791550809449,2.33254315502886,4.26791550809449
0.0150156866740816,4.26770723622842,2.3378592188574,4.26770723622842
0.0150276384927167,4.26751129101529,2.34317528268595,4.26751129101529
0.0150395903113517,4.26732766776395,2.3484913465145,4.26732766776395
0.0150515421299868,4.26715636163421,2.35380741034305,4.26715636163421
0.0150634939486218,4.26699736763677,2.35912347417159,4.26699736763677
0.0150754457672569,4.26685068063313,2.36443953800014,4.26685068063313
0.0150873975858919,4.26671629533551,2.36975560182869,4.26671629533551
0.015099349404527,4.26659420630678,2.37507166565724,4.26659420630678
0.0151113012231621,4.2664844079604,2.38038772948578,4.2664844079604
0.0151232530417971,4.26638689456033,2.38570379331433,4.26638689456033
0.0151352048604322,4.26630166022099,2.39101985714288,4.26630166022099
0.0151471566790672,4.26622869890715,2.39633592097142,4.26622869890715
0.0151591084977023,4.26616800443393,2.40165198479997,4.26616800443393
0.0151710603163373,4.26611957046673,2.40696804862852,4.26611957046673
0.0151830121349724,4.26608339052113,2.41228411245707,4.26608339052113
0.0151949639536074,4.26605945796289,2.41760017628561,4.26605945796289
0.0152069157722425,4.2660477660079,2.42291624011416,4.2660477660079
0.0152188675908775,4.26604830772209,2.42823230394271,4.26604830772209
0.0152308194095126,4.26606107602146,2.43354836777125,4.26606107602146
0.0152427712281476,4.26608606367197,2.4388644315998,4.26608606367197
0.0152547230467827,4.26612326328954,2.44418049542835,4.26612326328954
0.0152666748654178,4.26617266734005,2.4494965592569,4.26617266734005
0.0152786266840528,4.26623426813924,2.45481262308544,4.26623426813924
0.0152905785026879,4.26630805785273,2.46012868691399,4.26630805785273
0.0153025303213229,4.266394028496,2.46544475074254,4.266394028496
0.015314482139958,4.26649217193433,2.47076081457109,4.26649217193433
0.015326433958593,4.26660247988285,2.47607687839963,4.26660247988285
0.0153383857772281,4.26672494390643,2.48139294222818,4.26672494390643
0.0153503375958631,4.26685955541979,2.48670900605673,4.26685955541979
0.0153622894144982,4.26700630568737,2.49202506988527,4.26700630568737
0.0153742412331332,4.26716518582341,2.49734113371382,4.26716518582341
0.0153861930517683,4.26733618679191,2.50265719754237,4.26733618679191
0.0153981448704033,4.26751929940665,2.50797326137092,4.26751929940665
0.0154100966890384,4.26771451433117,2.51328932519946,4.26771451433117
0.0154220485076735,4.26792182207881,2.51860538902801,4.26792182207881
0.0154340003263085,4.26814121301266,2.52392145285656,4.26814121301266
0.0154459521449436,4.26837267734566,2.52923751668511,4.26837267734566
0.0154579039635786,4.26861620514054,2.53455358051365,4.26861620514054
0.0154698557822137,4.26887178630987,2.5398696443422,4.26887178630987
0.0154818076008487,4.26913941061609,2.54518570817075,4.26913941061609
0.0154937594194838,4.26941906767151,2.55050177199929,4.26941906767151
0.0155057112381188,4.26971074693835,2.55581783582784,4.26971074693835
0.0155176630567539,4.27001443772879,2.56113389965639,4.27001443772879
0.0155296148753889,4.27033012920495,2.56644996348494,4.27033012920495
0.015541566694024,4.27065781037899,2.57176602731348,4.27065781037899
0.015553518512659,4.2709974701131,2.57708209114203,4.2709974701131
0.0155654703312941,4.27134909711958,2.58239815497058,4.27134909711958
0.0155774221499292,4.27171267996084,2.58771421879912,4.27171267996084
0.0155893739685642,4.27208820704949,2.59303028262767,4.27208820704949
0.0156013257871993,4.27247566664838,2.59834634645622,4.27247566664838
0.0156132776058343,4.27287504687064,2.60366241028477,4.27287504687064
0.0156252294244694,4.27328633567973,2.60897847411331,4.27328633567973
0.0156371812431044,4.27370952088954,2.61429453794186,4.27370952088954
0.0156491330617395,4.27414459016441,2.61961060177041,4.27414459016441
0.0156610848803745,4.27459153101921,2.62492666559895,4.27459153101921
0.0156730366990096,4.27505033081942,2.6302427294275,4.27505033081942
0.0156849885176446,4.27552097678117,2.63555879325605,4.27552097678117
0.0156969403362797,4.27600345597135,2.6408748570846,4.27600345597135
0.0157088921549147,4.27649775530766,2.64619092091314,4.27649775530766
0.0157208439735498,4.2770038615587,2.65150698474169,4.2770038615587
0.0157327957921849,4.27752176134406,2.65682304857024,4.27752176134406
0.0157447476108199,4.27805144113439,2.66213911239879,4.27805144113439
0.015756699429455,4.27859288725147,2.66745517622733,4.27859288725147
0.01576865124809,4.27914608586835,2.67277124005588,4.27914608586835
0.0157806030667251,4.27971102300941,2.67808730388443,4.27971102300941
0.0157925548853601,4.28028768455046,2.68340336771297,4.28028768455046
0.0158045067039952,4.28087605621884,2.68871943154152,4.28087605621884
0.0158164585226302,4.28147612359351,2.69403549537007,4.28147612359351
0.0158284103412653,4.28208787210519,2.69935155919862,4.28208787210519
0.0158403621599003,4.28271128703643,2.70466762302716,4.28271128703643
0.0158523139785354,4.28334635352173,2.70998368685571,4.28334635352173
0.0158642657971705,4.28399305654765,2.71529975068426,4.28399305654765
0.0158762176158055,4.28465138095293,2.72061581451281,4.28465138095293
0.0158881694344406,4.28532131142863,2.72593187834135,4.28532131142863
0.0159001212530756,4.28600283251819,2.7312479421699,4.28600283251819
0.0159120730717107,4.28669592861762,2.73656400599845,4.28669592861762
0.0159240248903457,4.28740058397559,2.74188006982699,4.28740058397559
0.0159359767089808,4.28811678269354,2.74719613365554,4.28811678269354
0.0159479285276158,4.28884450872586,2.75251219748409,4.28884450872586
0.0159598803462509,4.28958374587999,2.75782826131264,4.28958374587999
0.0159718321648859,4.29033447781657,2.76314432514118,4.29033447781657
0.015983783983521,4.29109668804956,2.76846038896973,4.29109668804956
0.015995735802156,4.2918703599464,2.77377645279828,4.2918703599464
0.0160076876207911,4.29265547672815,2.77909251662682,4.29265547672815
0.0160196394394262,4.29345202146963,2.78440858045537,4.29345202146963
0.0160315912580612,4.29425997709957,2.78972464428392,4.29425997709957
0.0160435430766963,4.29507932640077,2.79504070811247,4.29507932640077
0.0160554948953313,4.29591005201025,2.80035677194101,4.29591005201025
0.0160674467139664,4.2967521364194,2.80567283576956,4.2967521364194
0.0160793985326014,4.29760556197414,2.81098889959811,4.29760556197414
0.0160913503512365,4.29847031087509,2.81630496342666,4.29847031087509
0.0161033021698715,4.29934636517773,2.8216210272552,4.29934636517773
0.0161152539885066,4.30023370679255,2.82693709108375,4.30023370679255
0.0161272058071416,4.30113231748525,2.8322531549123,4.30113231748525
0.0161391576257767,4.3020421788769,2.83756921874084,4.3020421788769
0.0161511094444117,4.30296327244408,2.84288528256939,4.30296327244408
0.0161630612630468,4.30389557951911,2.84820134639794,4.30389557951911
0.0161750130816819,4.30483908129019,2.85351741022649,4.30483908129019
0.0161869649003169,4.30579375880161,2.85883347405503,4.30579375880161
0.016198916718952,4.30675959295389,2.86414953788358,4.30675959295389
0.016210868537587,4.307736564504,2.86946560171213,4.307736564504
0.0162228203562221,4.30872465406556,2.87478166554067,4.30872465406556
0.0162347721748571,4.30972384210898,2.88009772936922,4.30972384210898
0.0162467239934922,4.3107341089617,2.88541379319777,4.3107341089617
0.0162586758121272,4.31175543480836,2.89072985702632,4.31175543480836
0.0162706276307623,4.312787799691,2.89604592085486,4.312787799691
0.0162825794493973,4.31383118350927,2.90136198468341,4.31383118350927
0.0162945312680324,4.31488556602062,2.90667804851196,4.31488556602062
0.0163064830866674,4.31595092684051,2.9119941123405,4.31595092684051
0.0163184349053025,4.31702724544259,2.91731017616905,4.31702724544259
0.0163303867239376,4.31811450115897,2.9226262399976,4.31811450115897
0.0163423385425726,4.31921267318035,2.92794230382615,4.31921267318035
0.0163542903612077,4.32032174055631,2.93325836765469,4.32032174055631
0.0163662421798427,4.32144168219546,2.93857443148324,4.32144168219546
0.0163781939984778,4.32257247686569,2.94389049531179,4.32257247686569
0.0163901458171128,4.3237141031944,2.94920655914034,4.3237141031944
0.0164020976357479,4.32486653966867,2.95452262296888,4.32486653966867
0.0164140494543829,4.32602976463554,2.95983868679743,4.32602976463554
0.016426001273018,4.3272037563022,2.96515475062598,4.3272037563022
0.016437953091653,4.32838849273625,2.97047081445452,4.32838849273625
0.0164499049102881,4.32958395186586,2.97578687828307,4.32958395186586
0.0164618567289231,4.33079011148008,2.98110294211162,4.33079011148008
0.0164738085475582,4.33200694922905,2.98641900594017,4.33200694922905
0.0164857603661933,4.33323444262418,2.99173506976871,4.33323444262418
0.0164977121848283,4.33447256903848,2.99705113359726,4.33447256903848
0.0165096640034634,4.33572130570672,3.00236719742581,4.33572130570672
0.0165216158220984,4.3369806297257,3.00768326125436,4.3369806297257
0.0165335676407335,4.33825051805451,3.0129993250829,4.33825051805451
0.0165455194593685,4.33953094751473,3.01831538891145,4.33953094751473
0.0165574712780036,4.34082189479074,3.02363145274,4.34082189479074
0.0165694230966386,4.34212333642989,3.02894751656854,4.34212333642989
0.0165813749152737,4.34343524884282,3.03426358039709,4.34343524884282
0.0165933267339087,4.34475760830367,3.03957964422564,4.34475760830367
0.0166052785525438,4.34609039095034,3.04489570805419,4.34609039095034
0.0166172303711789,4.34743357278477,3.05021177188273,4.34743357278477
0.0166291821898139,4.34878712967315,3.05552783571128,4.34878712967315
0.016641134008449,4.35015103734622,3.06084389953983,4.35015103734622
0.016653085827084,4.35152527139953,3.06615996336837,4.35152527139953
0.0166650376457191,4.35290980729365,3.07147602719692,4.35290980729365
0.0166769894643541,4.35430462035451,3.07679209102547,4.35430462035451
0.0166889412829892,4.35570968577361,3.08210815485402,4.35570968577361
0.0167008931016242,4.3571249786083,3.08742421868256,4.3571249786083
0.0167128449202593,4.35855047378205,3.09274028251111,4.35855047378205
0.0167247967388943,4.35998614608474,3.09805634633966,4.35998614608474
0.0167367485575294,4.36143197017288,3.10337241016821,4.36143197017288
0.0167487003761644,4.36288792056995,3.10868847399675,4.36288792056995
0.0167606521947995,4.36435397166662,3.1140045378253,4.36435397166662
0.0167726040134346,4.36583009772105,3.11932060165385,4.36583009772105
0.0167845558320696,4.36731627285917,3.12463666548239,4.36731627285917
0.0167965076507047,4.36881247107495,3.12995272931094,4.36881247107495
0.0168084594693397,4.37031866623068,3.13526879313949,4.37031866623068
0.0168204112879748,4.37183483205726,3.14058485696804,4.37183483205726
0.0168323631066098,4.37336094215448,3.14590092079658,4.37336094215448
0.0168443149252449,4.37489696999129,3.15121698462513,4.37489696999129
0.0168562667438799,4.37644288890612,3.15653304845368,4.37644288890612
0.016868218562515,4.37799867210712,3.16184911228222,4.37799867210712
0.01688017038115,4.3795642926725,3.16716517611077,4.3795642926725
0.0168921221997851,4.38113972355078,3.17248123993932,4.38113972355078
0.0169040740184201,4.3827249375611,3.17779730376787,4.3827249375611
0.0169160258370552,4.3843199073935,3.18311336759641,4.3843199073935
0.0169279776556903,4.38592460560923,3.18842943142496,4.38592460560923
0.0169399294743253,4.38753900464103,3.19374549525351,4.38753900464103
0.0169518812929604,4.38916307679345,3.19906155908205,4.38916307679345
0.0169638331115954,4.39079679424309,3.2043776229106,4.39079679424309
0.0169757849302305,4.39244012903897,3.20969368673915,4.39244012903897
0.0169877367488655,4.39409305310278,3.2150097505677,4.39409305310278
0.0169996885675006,4.39575553822921,3.22032581439624,4.39575553822921
0.0170116403861356,4.39742755608622,3.22564187822479,4.39742755608622
0.0170235922047707,4.39910907821536,3.23095794205334,4.39910907821536
0.0170355440234057,4.4008000760321,3.23627400588189,4.4008000760321
0.0170474958420408,4.40250052082607,3.24159006971043,4.40250052082607
0.0170594476606758,4.40421038376144,3.24690613353898,4.40421038376144
0.0170713994793109,4.40592963587714,3.25222219736753,4.40592963587714
0.017083351297946,4.40765824808727,3.25753826119607,4.40765824808727
0.017095303116581,4.40939619118131,3.26285432502462,4.40939619118131
0.0171072549352161,4.4111434358245,3.26817038885317,4.4111434358245
0.0171192067538511,4.4128999525581,3.27348645268172,4.4128999525581
0.0171311585724862,4.41466571179976,3.27880251651026,4.41466571179976
0.0171431103911212,4.41644068384375,3.28411858033881,4.41644068384375
0.0171550622097563,4.41822483886134,3.28943464416736,4.41822483886134
0.0171670140283913,4.42001814690108,3.29475070799591,4.42001814690108
0.0171789658470264,4.42182057788914,3.30006677182445,4.42182057788914
0.0171909176656614,4.42363210162957,3.305382835653,4.42363210162957
0.0172028694842965,4.4254526878047,3.31069889948155,4.4254526878047
0.0172148213029315,4.42728230597536,3.31601496331009,4.42728230597536
0.0172267731215666,4.42912092558128,3.32133102713864,4.42912092558128
0.0172387249402017,4.43096851594135,3.32664709096719,4.43096851594135
0.0172506767588367,4.43282504625395,3.33196315479574,4.43282504625395
0.0172626285774718,4.4346904855973,3.33727921862428,4.4346904855973
0.0172745803961068,4.43656480292974,3.34259528245283,4.43656480292974
0.0172865322147419,4.43844796709004,3.34791134628138,4.43844796709004
0.0172984840333769,4.44033994679779,3.35322741010992,4.44033994679779
0.017310435852012,4.44224071065363,3.35854347393847,4.44224071065363
0.017322387670647,4.44415022713962,3.36385953776702,4.44415022713962
0.0173343394892821,4.44606846461956,3.36917560159557,4.44606846461956
0.0173462913079171,4.4479953913393,3.37449166542411,4.4479953913393
0.0173582431265522,4.44993097542707,3.37980772925266,4.44993097542707
0.0173701949451873,4.45187518489378,3.38512379308121,4.45187518489378
0.0173821467638223,4.45382798763337,3.39043985690975,4.45382798763337
0.0173940985824574,4.45578935142311,3.3957559207383,4.45578935142311
0.0174060504010924,4.45775924392395,3.40107198456685,4.45775924392395
0.0174180022197275,4.45973763268079,3.4063880483954,4.45973763268079
0.0174299540383625,4.46172448512288,3.41170411222394,4.46172448512288
0.0174419058569976,4.46371976856406,3.41702017605249,4.46371976856406
0.0174538576756326,4.46572345020316,3.42233623988104,4.46572345020316
0.0174658094942677,4.46773549712425,3.42765230370959,4.46773549712425
0.0174777613129027,4.46975587629704,3.43296836753813,4.46975587629704
0.0174897131315378,4.47178455457712,3.43828443136668,4.47178455457712
0.0175016649501728,4.47382149870635,3.44360049519523,4.47382149870635
0.0175136167688079,4.47586667531315,3.44891655902377,4.47586667531315
0.017525568587443,4.47792005091286,3.45423262285232,4.47792005091286
0.017537520406078,4.47998159190799,3.45954868668087,4.47998159190799
0.0175494722247131,4.48205126458862,3.46486475050942,4.48205126458862
0.0175614240433481,4.48412903513268,3.47018081433796,4.48412903513268
0.0175733758619832,4.48621486960629,3.47549687816651,4.48621486960629
0.0175853276806182,4.48830873396409,3.48081294199506,4.48830873396409
0.0175972794992533,4.49041059404951,3.48612900582361,4.49041059404951
0.0176092313178883,4.49252041559518,3.49144506965215,4.49252041559518
0.0176211831365234,4.49463816422317,3.4967611334807,4.49463816422317
0.0176331349551584,4.49676380544536,3.50207719730925,4.49676380544536
0.0176450867737935,4.49889730466375,3.50739326113779,4.49889730466375
0.0176570385924285,4.50103862717077,3.51270932496634,4.50103862717077
0.0176689904110636,4.50318773814961,3.51802538879489,4.50318773814961
0.0176809422296987,4.50534460267455,3.52334145262344,4.50534460267455
0.0176928940483337,4.50750918571126,3.52865751645198,4.50750918571126
0.0177048458669688,4.50968145211713,3.53397358028053,4.50968145211713
0.0177167976856038,4.51186136664159,3.53928964410908,4.51186136664159
0.0177287495042389,4.51404889392644,3.54460570793762,4.51404889392644
0.0177407013228739,4.51624399850612,3.54992177176617,4.51624399850612
0.017752653141509,4.51844664480811,3.55523783559472,4.51844664480811
0.017764604960144,4.52065679715315,3.56055389942327,4.52065679715315
0.0177765567787791,4.52287441975565,3.56586996325181,4.52287441975565
0.0177885085974141,4.52509947672393,3.57118602708036,4.52509947672393
0.0178004604160492,4.52733193206059,3.57650209090891,4.52733193206059
0.0178124122346842,4.52957174966277,3.58181815473746,4.52957174966277
0.0178243640533193,4.53181889332254,3.587134218566,4.53181889332254
0.0178363158719544,4.53407332672711,3.59245028239455,4.53407332672711
0.0178482676905894,4.53633501345926,3.5977663462231,4.53633501345926
0.0178602195092245,4.53860391699754,3.60308241005164,4.53860391699754
0.0178721713278595,4.54088000071666,3.60839847388019,4.54088000071666
0.0178841231464946,4.54316322788775,3.61371453770874,4.54316322788775
0.0178960749651296,4.54545356167872,3.61903060153729,4.54545356167872
0.0179080267837647,4.54775096515451,3.62434666536583,4.54775096515451
0.0179199786023997,4.55005540127743,3.62966272919438,4.55005540127743
0.0179319304210348,4.55236683290747,3.63497879302293,4.55236683290747
0.0179438822396698,4.55468522280257,3.64029485685147,4.55468522280257
0.0179558340583049,4.55701053361898,3.64561092068002,4.55701053361898
0.01796778587694,4.5593427279115,3.65092698450857,4.5593427279115
0.017979737695575,4.56168176813384,3.65624304833712,4.56168176813384
0.0179916895142101,4.56402761663888,3.66155911216566,4.56402761663888
0.0180036413328451,4.56638023567897,3.66687517599421,4.56638023567897
0.0180155931514802,4.56873958740626,3.67219123982276,4.56873958740626
0.0180275449701152,4.57110563387297,3.67750730365131,4.57110563387297
0.0180394967887503,4.57347833703169,3.68282336747985,4.57347833703169
0.0180514486073853,4.57585765873567,3.6881394313084,4.57585765873567
0.0180634004260204,4.57824356073915,3.69345549513695,4.57824356073915
0.0180753522446554,4.58063600469759,3.69877155896549,4.58063600469759
0.0180873040632905,4.583034952168,3.70408762279404,4.583034952168
0.0180992558819255,4.58544036460923,3.70940368662259,4.58544036460923
0.0181112077005606,4.58785220338224,3.71471975045114,4.58785220338224
0.0181231595191957,4.59027042975039,3.72003581427968,4.59027042975039
0.0181351113378307,4.59269500487976,3.72535187810823,4.59269500487976
0.0181470631564658,4.59512588983936,3.73066794193678,4.59512588983936
0.0181590149751008,4.59756304560149,3.73598400576532,4.59756304560149
0.0181709667937359,4.60000643304195,3.74130006959387,4.60000643304195
0.0181829186123709,4.60245601294038,3.74661613342242,4.60245601294038
0.018194870431006,4.60491174598051,3.75193219725097,4.60491174598051
0.018206822249641,4.6073735927504,3.75724826107951,4.6073735927504
0.0182187740682761,4.60984151374279,3.76256432490806,4.60984151374279
0.0182307258869111,4.61231546935531,3.76788038873661,4.61231546935531
0.0182426777055462,4.61479541989075,3.77319645256516,4.61479541989075
0.0182546295241812,4.61728132555739,3.7785125163937,4.61728132555739
0.0182665813428163,4.61977314646918,3.78382858022225,4.61977314646918
0.0182785331614514,4.62227084264608,3.7891446440508,4.62227084264608
0.0182904849800864,4.62477437401426,3.79446070787934,4.62477437401426
0.0183024367987215,4.62728370040642,3.79977677170789,4.62728370040642
0.0183143886173565,4.62979878156201,3.80509283553644,4.62979878156201
0.0183263404359916,4.63231957712748,3.81040889936499,4.63231957712748
0.0183382922546266,4.63484604665657,3.81572496319353,4.63484604665657
0.0183502440732617,4.63737814961053,3.82104102702208,4.63737814961053
0.0183621958918967,4.6399158453584,3.82635709085063,4.6399158453584
0.0183741477105318,4.64245909317722,3.83167315467917,4.64245909317722
0.0183860995291668,4.64500785225231,3.83698921850772,4.64500785225231
0.0183980513478019,4.64756208167752,3.84230528233627,4.64756208167752
0.0184100031664369,4.65012174045541,3.84762134616482,4.65012174045541
0.018421954985072,4.65268678749758,3.85293740999336,4.65268678749758
0.0184339068037071,4.65525718162484,3.85825347382191,4.65525718162484
0.0184458586223421,4.65783288156747,3.86356953765046,4.65783288156747
0.0184578104409772,4.66041384596543,3.86888560147901,4.66041384596543
0.0184697622596122,4.66300003336866,3.87420166530755,4.66300003336866
0.0184817140782473,4.6655914022372,3.8795177291361,4.6655914022372
0.0184936658968823,4.66818791094152,3.88483379296465,4.66818791094152
0.0185056177155174,4.67078951776266,3.89014985679319,4.67078951776266
0.0185175695341524,4.67339618089252,3.89546592062174,4.67339618089252
0.0185295213527875,4.67600785843402,3.90078198445029,4.67600785843402
0.0185414731714225,4.67862450840135,3.90609804827884,4.67862450840135
0.0185534249900576,4.68124608872019,3.91141411210738,4.68124608872019
0.0185653768086926,4.68387255722788,3.91673017593593,4.68387255722788
0.0185773286273277,4.68650387167366,3.92204623976448,4.68650387167366
0.0185892804459628,4.68913998971889,3.92736230359302,4.68913998971889
0.0186012322645978,4.69178086893719,3.93267836742157,4.69178086893719
0.0186131840832329,4.69442646681472,3.93799443125012,4.69442646681472
0.0186251359018679,4.6970767407503,3.94331049507867,4.6970767407503
0.018637087720503,4.69973164805567,3.94862655890721,4.69973164805567
0.018649039539138,4.70239114595564,3.95394262273576,4.70239114595564
0.0186609913577731,4.70505519158828,3.95925868656431,4.70505519158828
0.0186729431764081,4.70772374200514,3.96457475039286,4.70772374200514
0.0186848949950432,4.71039675417138,3.9698908142214,4.71039675417138
0.0186968468136782,4.71307418496599,3.97520687804995,4.71307418496599
0.0187087986323133,4.71575599118197,3.9805229418785,4.71575599118197
0.0187207504509483,4.71844212952646,3.98583900570704,4.71844212952646
0.0187327022695834,4.72113255662095,3.99115506953559,4.72113255662095
0.0187446540882185,4.72382722900143,3.99647113336414,4.72382722900143
0.0187566059068535,4.72652610311856,4.00178719719269,4.72652610311856
0.0187685577254886,4.72922913533785,4.00710326102123,4.72922913533785
0.0187805095441236,4.73193628193976,4.01241932484978,4.73193628193976
0.0187924613627587,4.73464749911991,4.01773538867833,4.73464749911991
0.0188044131813937,4.73736274298922,4.02305145250688,4.73736274298922
0.0188163650000288,4.74008196957403,4.02836751633542,4.74008196957403
0.0188283168186638,4.74280513481629,4.03368358016397,4.74280513481629
0.0188402686372989,4.74553219457366,4.03899964399252,4.74553219457366
0.0188522204559339,4.74826310461966,4.04431570782106,4.74826310461966
0.018864172274569,4.75099782064382,4.04963177164961,4.75099782064382
0.018876124093204,4.75373629825177,4.05494783547816,4.75373629825177
0.0188880759118391,4.75647849296544,4.0602638993067,4.75647849296544
0.0189000277304742,4.75922436022311,4.06557996313525,4.75922436022311
0.0189119795491092,4.76197385537954,4.0708960269638,4.76197385537954
0.0189239313677443,4.76472693370615,4.07621209079235,4.76472693370615
0.0189358831863793,4.76748355039104,4.08152815462089,4.76748355039104
0.0189478350050144,4.77024366053919,4.08684421844944,4.77024366053919
0.0189597868236494,4.77300721917249,4.09216028227799,4.77300721917249
0.0189717386422845,4.77577418122988,4.09747634610654,4.77577418122988
0.0189836904609195,4.77854450156743,4.10279240993508,4.77854450156743
0.0189956422795546,4.78131813495848,4.10810847376363,4.78131813495848
0.0190075940981896,4.78409503609365,4.11342453759218,4.78409503609365
0.0190195459168247,4.78687515958098,4.11874060142073,4.78687515958098
0.0190314977354598,4.78965845994602,4.12405666524927,4.78965845994602
0.0190434495540948,4.79244489163187,4.12937272907782,4.79244489163187
0.0190554013727299,4.79523440899927,4.13468879290637,4.79523440899927
0.0190673531913649,4.79802696632669,4.14000485673491,4.79802696632669
0.01907930501,4.80082251781036,4.14532092056346,4.80082251781036
0.019091256828635,4.80362101756435,4.15063698439201,4.80362101756435
0.0191032086472701,4.80642241962063,4.15595304822055,4.80642241962063
0.0191151604659051,4.80922667792913,4.1612691120491,4.80922667792913
0.0191271122845402,4.81203374635776,4.16658517587765,4.81203374635776
0.0191390641031752,4.81484357869248,4.1719012397062,4.81484357869248
0.0191510159218103,4.81765612863732,4.17721730353474,4.81765612863732
0.0191629677404453,4.82047134981446,4.18253336736329,4.82047134981446
0.0191749195590804,4.82328919576419,4.18784943119184,4.82328919576419
0.0191868713777155,4.82610961994501,4.19316549502039,4.82610961994501
0.0191988231963505,4.82893257573358,4.19848155884893,4.82893257573358
0.0192107750149856,4.83175801642482,4.20379762267748,4.83175801642482
0.0192227268336206,4.83458589523183,4.20911368650603,4.83458589523183
0.0192346786522557,4.837416165286,4.21442975033457,4.837416165286
0.0192466304708907,4.84024877963693,4.21974581416312,4.84024877963693
0.0192585822895258,4.84308369125245,4.22506187799167,4.84308369125245
0.0192705341081608,4.84592085301866,4.23037794182022,4.84592085301866
0.0192824859267959,4.84876021773985,4.23569400564876,4.84876021773985
0.0192944377454309,4.85160173813854,4.24101006947731,4.85160173813854
0.019306389564066,4.85444536685544,4.24632613330586,4.85444536685544
0.019318341382701,4.8572910564494,4.25164219713441,4.8572910564494
0.0193302932013361,4.86013875939745,4.25695826096295,4.86013875939745
0.0193422450199712,4.86298842809467,4.2622743247915,4.86298842809467
0.0193541968386062,4.86584001485424,4.26759038862005,4.86584001485424
0.0193661486572413,4.86869347190732,4.27290645244859,4.86869347190732
0.0193781004758763,4.87154875140307,4.27822251627714,4.87154875140307
0.0193900522945114,4.87440580540853,4.28353858010569,4.87440580540853
0.0194020041131464,4.8772645859086,4.28885464393424,4.8772645859086
0.0194139559317815,4.88012504480598,4.29417070776278,4.88012504480598
0.0194259077504165,4.88298713392104,4.29948677159133,4.88298713392104
0.0194378595690516,4.88585080499184,4.30480283541988,4.88585080499184
0.0194498113876866,4.88871600967395,4.31011889924842,4.88871600967395
0.0194617632063217,4.89158269954044,4.31543496307697,4.89158269954044
0.0194737150249568,4.89445082608173,4.32075102690552,4.89445082608173
0.0194856668435918,4.89732034070553,4.32606709073407,4.89732034070553
0.0194976186622269,4.90019119473672,4.33138315456261,4.90019119473672
0.0195095704808619,4.90306333941726,4.33669921839116,4.90306333941726
0.019521522299497,4.90593672590602,4.34201528221971,4.90593672590602
0.019533474118132,4.90881130527875,4.34733134604826,4.90881130527875
0.0195454259367671,4.91168702852786,4.3526474098768,4.91168702852786
0.0195573777554021,4.91456384656235,4.35796347370535,4.91456384656235
0.0195693295740372,4.91744171020767,4.3632795375339,4.91744171020767
0.0195812813926722,4.92032057020552,4.36859560136244,4.92032057020552
0.0195932332113073,4.92320037721378,4.37391166519099,4.92320037721378
0.0196051850299423,4.92608108180629,4.37922772901954,4.92608108180629
0.0196171368485774,4.92896263447271,4.38454379284809,4.92896263447271
0.0196290886672125,4.93184498561839,4.38985985667663,4.93184498561839
0.0196410404858475,4.93472808556411,4.39517592050518,4.93472808556411
0.0196529923044826,4.93761188454601,4.40049198433373,4.93761188454601
0.0196649441231176,4.9404963327153,4.40580804816227,4.9404963327153
0.0196768959417527,4.94338138013814,4.41112411199082,4.94338138013814
0.0196888477603877,4.9462669767954,4.41644017581937,4.9462669767954
0.0197007995790228,4.94915307258248,4.42175623964792,4.94915307258248
0.0197127513976578,4.95203961730909,4.42707230347646,4.95203961730909
0.0197247032162929,4.95492656069904,4.43238836730501,4.95492656069904
0.0197366550349279,4.95781385238998,4.43770443113356,4.95781385238998
0.019748606853563,4.96070144193323,4.44302049496211,4.96070144193323
0.019760558672198,4.96358927879349,4.44833655879065,4.96358927879349
0.0197725104908331,4.96647731234862,4.4536526226192,4.96647731234862
0.0197844623094682,4.9693654918894,4.45896868644775,4.9693654918894
0.0197964141281032,4.97225376661923,4.46428475027629,4.97225376661923
0.0198083659467383,4.97514208565391,4.46960081410484,4.97514208565391
0.0198203177653733,4.97803039802137,4.47491687793339,4.97803039802137
0.0198322695840084,4.98091865266133,4.48023294176194,4.98091865266133
0.0198442214026434,4.98380679842512,4.48554900559048,4.98380679842512
0.0198561732212785,4.98669478407526,4.49086506941903,4.98669478407526
0.0198681250399135,4.9895825582853,4.49618113324758,4.9895825582853
0.0198800768585486,4.99247006963938,4.50149719707612,4.99247006963938
0.0198920286771836,4.99535726663203,4.50681326090467,4.99535726663203
0.0199039804958187,4.99824409766776,4.51212932473322,4.99824409766776
0.0199159323144537,5.00113051106081,4.51744538856177,5.00113051106081
0.0199278841330888,5.00401645503474,4.52276145239031,5.00401645503474
0.0199398359517239,5.00690187772214,4.52807751621886,5.00690187772214
0.0199517877703589,5.00978672716427,4.53339358004741,5.00978672716427
0.019963739588994,5.0126709513107,4.53870964387596,5.0126709513107
0.019975691407629,5.01555449801892,4.5440257077045,5.01555449801892
0.0199876432262641,5.01843731505401,4.54934177153305,5.01843731505401
0.0199995950448991,5.02131935008823,4.5546578353616,5.02131935008823
0.0200115468635342,5.02420055070063,4.55997389919014,5.02420055070063
0.0200234986821692,5.02708086437669,4.56528996301869,5.02708086437669
0.0200354505008043,5.02996023850788,4.57060602684724,5.02996023850788
0.0200474023194393,5.03283862039123,4.57592209067579,5.03283862039123
0.0200593541380744,5.03571595722899,4.58123815450433,5.03571595722899
0.0200713059567094,5.03859219612812,4.58655421833288,5.03859219612812
0.0200832577753445,5.04146728409988,4.59187028216143,5.04146728409988
0.0200952095939796,5.04434116805942,4.59718634598998,5.04434116805942
0.0201071614126146,5.04721379482526,4.60250240981852,5.04721379482526
0.0201191132312497,5.0500851111189,4.60781847364707,5.0500851111189
0.0201310650498847,5.05295506356432,4.61313453747562,5.05295506356432
0.0201430168685198,5.05582359868747,4.61845060130416,5.05582359868747
0.0201549686871548,5.05869066291584,4.62376666513271,5.05869066291584
0.0201669205057899,5.06155620257795,4.62908272896126,5.06155620257795
0.0201788723244249,5.06442016390282,4.63439879278981,5.06442016390282
0.02019082414306,5.06728249301948,4.63971485661835,5.06728249301948
0.020202775961695,5.07014313595644,4.6450309204469,5.07014313595644
0.0202147277803301,5.07300203864117,4.65034698427545,5.07300203864117
0.0202266795989651,5.07585914689958,4.65566304810399,5.07585914689958
0.0202386314176002,5.0787144064554,4.66097911193254,5.0787144064554
0.0202505832362353,5.08156776292973,4.66629517576109,5.08156776292973
0.0202625350548703,5.08441916184037,4.67161123958964,5.08441916184037
0.0202744868735054,5.08726854860132,4.67692730341818,5.08726854860132
0.0202864386921404,5.09011586852216,4.68224336724673,5.09011586852216
0.0202983905107755,5.09296106680747,4.68755943107528,5.09296106680747
0.0203103423294105,5.09580408855622,4.69287549490382,5.09580408855622
0.0203222941480456,5.09864487876115,4.69819155873237,5.09864487876115
0.0203342459666806,5.10148338230818,4.70350762256092,5.10148338230818
0.0203461977853157,5.10431954397573,4.70882368638947,5.10431954397573
0.0203581496039507,5.10715330843413,4.71413975021801,5.10715330843413
0.0203701014225858,5.10998462024492,4.71945581404656,5.10998462024492
0.0203820532412209,5.11281342386024,4.72477187787511,5.11281342386024
0.0203940050598559,5.1156396636221,4.73008794170366,5.1156396636221
0.020405956878491,5.11846328376177,4.7354040055322,5.11846328376177
0.020417908697126,5.12128422839901,4.74072006936075,5.12128422839901
0.0204298605157611,5.12410244154144,4.7460361331893,5.12410244154144
0.0204418123343961,5.12691786708377,4.75135219701784,5.12691786708377
0.0204537641530312,5.12973044880714,4.75666826084639,5.12973044880714
0.0204657159716662,5.1325401303783,4.76198432467494,5.1325401303783
0.0204776677903013,5.13534685534898,4.76730038850349,5.13534685534898
0.0204896196089363,5.13815056715504,4.77261645233203,5.13815056715504
0.0205015714275714,5.14095120911574,4.77793251616058,5.14095120911574
0.0205135232462064,5.14374872443298,4.78324857998913,5.14374872443298
0.0205254750648415,5.1465430561905,4.78856464381768,5.1465430561905
0.0205374268834766,5.14933414735307,4.79388070764622,5.14933414735307
0.0205493787021116,5.15212194076572,4.79919677147477,5.15212194076572
0.0205613305207467,5.15490637915287,4.80451283530332,5.15490637915287
0.0205732823393817,5.15768740511754,4.80982889913186,5.15768740511754
0.0205852341580168,5.16046496114049,4.81514496296041,5.16046496114049
0.0205971859766518,5.16323898957938,4.82046102678896,5.16323898957938
0.0206091377952869,5.16600943266789,4.82577709061751,5.16600943266789
0.0206210896139219,5.16877623251485,4.83109315444605,5.16877623251485
0.020633041432557,5.17153933110334,4.8364092182746,5.17153933110334
0.020644993251192,5.17429867028983,4.84172528210315,5.17429867028983
0.0206569450698271,5.17705419180322,4.84704134593169,5.17705419180322
0.0206688968884621,5.17980583724394,4.85235740976024,5.17980583724394
0.0206808487070972,5.18255354808301,4.85767347358879,5.18255354808301
0.0206928005257323,5.1852972656611,4.86298953741734,5.1852972656611
0.0207047523443673,5.18803693118756,4.86830560124588,5.18803693118756
0.0207167041630024,5.19077248573943,4.87362166507443,5.19077248573943
0.0207286559816374,5.19350387026051,4.87893772890298,5.19350387026051
0.0207406078002725,5.19623102556029,4.88425379273152,5.19623102556029
0.0207525596189075,5.198953892313,4.88956985656007,5.198953892313
0.0207645114375426,5.20167241105654,4.89488592038862,5.20167241105654
0.0207764632561776,5.20438652219149,4.90020198421717,5.20438652219149
0.0207884150748127,5.20709616598002,4.90551804804571,5.20709616598002
0.0208003668934477,5.20980128254484,4.91083411187426,5.20980128254484
0.0208123187120828,5.21250181186812,4.91615017570281,5.21250181186812
0.0208242705307179,5.21519769379043,4.92146623953136,5.21519769379043
0.0208362223493529,5.21788886800959,4.9267823033599,5.21788886800959
0.020848174167988,5.2205752740796,4.93209836718845,5.2205752740796
0.020860125986623,5.22325685140945,4.937414431017,5.22325685140945
0.0208720778052581,5.22593353926204,4.94273049484554,5.22593353926204
0.0208840296238931,5.22860527675299,4.94804655867409,5.22860527675299
0.0208959814425282,5.23127200284947,4.95336262250264,5.23127200284947
0.0209079332611632,5.233933656369,4.95867868633119,5.233933656369
0.0209198850797983,5.23659017597827,4.96399475015973,5.23659017597827
0.0209318368984333,5.23924150019193,4.96931081398828,5.23924150019193
0.0209437887170684,5.24188756737132,4.97462687781683,5.24188756737132
0.0209557405357034,5.24452831572327,4.97994294164538,5.24452831572327
0.0209676923543385,5.24716368329882,4.98525900547392,5.24716368329882
0.0209796441729736,5.24979360799195,4.99057506930247,5.24979360799195
0.0209915959916086,5.25241802753826,4.99589113313102,5.25241802753826
0.0210035478102437,5.25503687951372,5.00120719695956,5.25503687951372
0.0210154996288787,5.2576501013333,5.00652326078811,5.2576501013333
0.0210274514475138,5.26025763024967,5.01183932461666,5.26025763024967
0.0210394032661488,5.26285940335181,5.01715538844521,5.26285940335181
0.0210513550847839,5.26545535756368,5.02247145227375,5.26545535756368
0.0210633069034189,5.26804542964281,5.0277875161023,5.26804542964281
0.021075258722054,5.27062955617891,5.03310357993085,5.27062955617891
0.021087210540689,5.27320767359245,5.03841964375939,5.27320767359245
0.0210991623593241,5.27577971813323,5.04373570758794,5.27577971813323
0.0211111141779591,5.27834562587893,5.04905177141649,5.27834562587893
0.0211230659965942,5.28090533273363,5.05436783524504,5.28090533273363
0.0211350178152293,5.28345877442635,5.05968389907358,5.28345877442635
0.0211469696338643,5.28600588650955,5.06499996290213,5.28600588650955
0.0211589214524994,5.28854660435757,5.07031602673068,5.28854660435757
0.0211708732711344,5.29108086316516,5.07563209055922,5.29108086316516
0.0211828250897695,5.29360859794588,5.08094815438777,5.29360859794588
0.0211947769084045,5.29612974353053,5.08626421821632,5.29612974353053
0.0212067287270396,5.2986442345656,5.09158028204487,5.2986442345656
0.0212186805456746,5.30115200551162,5.09689634587341,5.30115200551162
0.0212306323643097,5.30365299064156,5.10221240970196,5.30365299064156
0.0212425841829447,5.30614712403919,5.10752847353051,5.30614712403919
0.0212545360015798,5.3086343395974,5.11284453735906,5.3086343395974
0.0212664878202148,5.31111457101655,5.1181606011876,5.31111457101655
0.0212784396388499,5.31358775180273,5.12347666501615,5.31358775180273
0.021290391457485,5.31605381526607,5.1287927288447,5.31605381526607
0.02130234327612,5.31851269451902,5.13410879267324,5.31851269451902
0.0213142950947551,5.32096432247454,5.13942485650179,5.32096432247454
0.0213262469133901,5.32340863184436,5.14474092033034,5.32340863184436
0.0213381987320252,5.3258455551372,5.15005698415889,5.3258455551372
0.0213501505506602,5.3282750246569,5.15537304798743,5.3282750246569
0.0213621023692953,5.33069697250065,5.16068911181598,5.33069697250065
0.0213740541879303,5.33311133055708,5.16600517564453,5.33311133055708
0.0213860060065654,5.33551803050439,5.17132123947307,5.33551803050439
0.0213979578252004,5.33791700380848,5.17663730330162,5.33791700380848
0.0214099096438355,5.34030818172101,5.18195336713017,5.34030818172101
0.0214218614624705,5.34269149527747,5.18726943095872,5.34269149527747
0.0214338132811056,5.3450668752952,5.19258549478726,5.3450668752952
0.0214457650997407,5.34743425237142,5.19790155861581,5.34743425237142
0.0214577169183757,5.34979355688124,5.20321762244436,5.34979355688124
0.0214696687370108,5.35214471897558,5.20853368627291,5.35214471897558
0.0214816205556458,5.3544876685792,5.21384975010145,5.3544876685792
0.0214935723742809,5.35682233538853,5.21916581393,5.35682233538853
0.0215055241929159,5.35914864886968,5.22448187775855,5.35914864886968
0.021517476011551,5.36146653825625,5.22979794158709,5.36146653825625
0.021529427830186,5.36377593254719,5.23511400541564,5.36377593254719
0.0215413796488211,5.36607676050468,5.24043006924419,5.36607676050468
0.0215533314674561,5.3683689506519,5.24574613307274,5.3683689506519
0.0215652832860912,5.37065243127085,5.25106219690128,5.37065243127085
0.0215772351047262,5.37292713040009,5.25637826072983,5.37292713040009
0.0215891869233613,5.37519297583247,5.26169432455838,5.37519297583247
0.0216011387419964,5.37744989511289,5.26701038838693,5.37744989511289
0.0216130905606314,5.37969781553593,5.27232645221547,5.37969781553593
0.0216250423792665,5.38193666414358,5.27764251604402,5.38193666414358
0.0216369941979015,5.38416636772282,5.28295857987257,5.38416636772282
0.0216489460165366,5.38638685280325,5.28827464370111,5.38638685280325
0.0216608978351716,5.38859804565472,5.29359070752966,5.38859804565472
0.0216728496538067,5.39079987228483,5.29890677135821,5.39079987228483
0.0216848014724417,5.39299225843649,5.30422283518676,5.39299225843649
0.0216967532910768,5.39517512958544,5.3095388990153,5.39517512958544
0.0217087051097118,5.39734841093772,5.31485496284385,5.39734841093772
0.0217206569283469,5.39951202742711,5.3201710266724,5.39951202742711
0.0217326087469819,5.4016659037126,5.32548709050094,5.4016659037126
0.021744560565617,5.40380996417572,5.33080315432949,5.40380996417572
0.0217565123842521,5.40594413291797,5.33611921815804,5.40594413291797
0.0217684642028871,5.40806833375815,5.34143528198659,5.40806833375815
0.0217804160215222,5.41018249022963,5.34675134581513,5.41018249022963
0.0217923678401572,5.4122865255777,5.35206740964368,5.4122865255777
0.0218043196587923,5.41438036275676,5.35738347347223,5.41438036275676
0.0218162714774273,5.41646392442759,5.36269953730078,5.41646392442759
0.0218282232960624,5.41853713295453,5.36801560112932,5.41853713295453
0.0218401751146974,5.42059991040263,5.37333166495787,5.42059991040263
0.0218521269333325,5.42265217853481,5.37864772878642,5.42265217853481
0.0218640787519675,5.42469385880894,5.38396379261496,5.42469385880894
0.0218760305706026,5.4267248723749,5.38927985644351,5.4267248723749
0.0218879823892376,5.42874514007169,5.39459592027206,5.42874514007169
0.0218999342078727,5.43075458242432,5.39991198410061,5.43075458242432
0.0219118860265078,5.4327531196409,5.40522804792915,5.4327531196409
0.0219238378451428,5.4347406716095,5.4105441117577,5.4347406716095
0.0219357896637779,5.4367171578951,5.41586017558625,5.4367171578951
0.0219477414824129,5.43868249773646,5.42117623941479,5.43868249773646
0.021959693301048,5.44063661004295,5.42649230324334,5.44063661004295
0.021971645119683,5.44257941339137,5.43180836707189,5.44257941339137
0.0219835969383181,5.4445108260227,5.43712443090044,5.4445108260227
0.0219955487569531,5.44643076583887,5.44244049472898,5.44643076583887
0.0220075005755882,5.44833915039946,5.44775655855753,5.44833915039946
0.0220194523942232,5.4502358969183,5.45307262238608,5.4502358969183
0.0220314042128583,5.45212092226021,5.45838868621462,5.45212092226021
0.0220433560314934,5.45399414293751,5.46370475004317,5.45399414293751
0.0220553078501284,5.4558554751066,5.46902081387172,5.4558554751066
0.0220672596687635,5.4577048345645,5.47433687770027,5.4577048345645
0.0220792114873985,5.45954213674528,5.47965294152881,5.45954213674528
0.0220911633060336,5.46136729671656,5.48496900535736,5.46136729671656
0.0221031151246686,5.46318022917591,5.49028506918591,5.46318022917591
0.0221150669433037,5.46498084844715,5.49560113301446,5.46498084844715
0.0221270187619387,5.46676906847677,5.500917196843,5.46676906847677
0.0221389705805738,5.46854480283012,5.50623326067155,5.46854480283012
0.0221509223992088,5.47030796468775,5.5115493245001,5.47030796468775
0.0221628742178439,5.47205846684152,5.51686538832864,5.47205846684152
0.0221748260364789,5.47379622169086,5.52218145215719,5.47379622169086
0.022186777855114,5.4755211412388,5.52749751598574,5.4755211412388
0.0221987296737491,5.4772331370881,5.53281357981429,5.4772331370881
0.0222106814923841,5.47893212043728,5.53812964364283,5.47893212043728
0.0222226333110192,5.48061800207661,5.54344570747138,5.48061800207661
0.0222345851296542,5.48229069238405,5.54876177129993,5.48229069238405
0.0222465369482893,5.48395010132115,5.55407783512848,5.48395010132115
0.0222584887669243,5.48559613842892,5.55939389895702,5.48559613842892
0.0222704405855594,5.48722871282366,5.56470996278557,5.48722871282366
0.0222823924041944,5.48884773319269,5.57002602661412,5.48884773319269
0.0222943442228295,5.49045310779008,5.57534209044266,5.49045310779008
0.0223062960414645,5.49204474443236,5.58065815427121,5.49204474443236
0.0223182478600996,5.4936225504941,5.58597421809976,5.4936225504941
0.0223301996787346,5.4951864329035,5.59129028192831,5.4951864329035
0.0223421514973697,5.49673629813795,5.59660634575685,5.49673629813795
0.0223541033160048,5.49827205221947,5.6019224095854,5.49827205221947
0.0223660551346398,5.49979360071016,5.60723847341395,5.49979360071016
0.0223780069532749,5.50130084870756,5.6125545372425,5.50130084870756
0.0223899587719099,5.50279370084,5.61787060107104,5.50279370084
0.022401910590545,5.50427206126189,5.62318666489959,5.50427206126189
0.02241386240918,5.5057358336489,5.62850272872814,5.5057358336489
0.0224258142278151,5.50718492119314,5.63381879255668,5.50718492119314
0.0224377660464501,5.50861922659832,5.63913485638523,5.50861922659832
0.0224497178650852,5.51003865207476,5.64445092021378,5.51003865207476
0.0224616696837202,5.51144309933444,5.64976698404233,5.51144309933444
0.0224736215023553,5.51283246958591,5.65508304787087,5.51283246958591
0.0224855733209904,5.51420666352922,5.66039911169942,5.51420666352922
0.0224975251396254,5.51556558135075,5.66571517552797,5.51556558135075
0.0225094769582605,5.51690912271796,5.67103123935651,5.51690912271796
0.0225214287768955,5.51823718677418,5.67634730318506,5.51823718677418
0.0225333805955306,5.51954967213319,5.68166336701361,5.51954967213319
0.0225453324141656,5.5208464768739,5.68697943084216,5.5208464768739
0.0225572842328007,5.52212749853482,5.6922954946707,5.52212749853482
0.0225692360514357,5.52339263410861,5.69761155849925,5.52339263410861
0.0225811878700708,5.52464178003646,5.7029276223278,5.52464178003646
0.0225931396887058,5.52587483220243,5.70824368615634,5.52587483220243
0.0226050915073409,5.52709168592778,5.71355974998489,5.52709168592778
0.0226170433259759,5.52829223596519,5.71887581381344,5.52829223596519
0.022628995144611,5.52947637649289,5.72419187764199,5.52947637649289
0.0226409469632461,5.5306440011088,5.72950794147053,5.5306440011088
0.0226528987818811,5.53179500282452,5.73482400529908,5.53179500282452
0.0226648506005162,5.53292927405932,5.74014006912763,5.53292927405932
0.0226768024191512,5.534046706634,5.74545613295617,5.534046706634
0.0226887542377863,5.53514719176476,5.75077219678472,5.53514719176476
0.0227007060564213,5.53623062005689,5.75608826061327,5.53623062005689
0.0227126578750564,5.53729688149851,5.76140432444182,5.53729688149851
0.0227246096936914,5.53834586545414,5.76672038827036,5.53834586545414
0.0227365615123265,5.53938166444076,5.77203645209891,5.53938166444076
0.0227485133309615,5.54041607202155,5.77735251592746,5.54041607202155
0.0227604651495966,5.54144911053899,5.78266857975601,5.54144911053899
0.0227724169682316,5.54248000993233,5.78798464358455,5.54248000993233
0.0227843687868667,5.54350799607375,5.7933007074131,5.54350799607375
0.0227963206055018,5.54453229071436,5.79861677124165,5.54453229071436
0.0228082724241368,5.54555211143158,5.80393283507019,5.54555211143158
0.0228202242427719,5.54656667157777,5.80924889889874,5.54656667157777
0.0228321760614069,5.54757518023019,5.81456496272729,5.54757518023019
0.022844127880042,5.54857684214234,5.81988102655584,5.54857684214234
0.022856079698677,5.54957085769661,5.82519709038438,5.54957085769661
0.0228680315173121,5.55055642285843,5.83051315421293,5.55055642285843
0.0228799833359471,5.55153272913176,5.83582921804148,5.55153272913176
0.0228919351545822,5.5524989635161,5.84114528187003,5.5524989635161
0.0229038869732172,5.55345430846494,5.84646134569857,5.55345430846494
0.0229158387918523,5.55439794184578,5.85177740952712,5.55439794184578
0.0229277906104873,5.55532903690163,5.85709347335567,5.55532903690163
0.0229397424291224,5.55624676221415,5.86240953718421,5.55624676221415
0.0229516942477575,5.55715028166836,5.86772560101276,5.55715028166836
0.0229636460663925,5.55803875441897,5.87304166484131,5.55803875441897
0.0229755978850276,5.55891133485847,5.87835772866986,5.55891133485847
0.0229875497036626,5.55976717258681,5.8836737924984,5.55976717258681
0.0229995015222977,5.56060541238292,5.88898985632695,5.56060541238292
0.0230114533409327,5.56142519417792,5.8943059201555,5.56142519417792
0.0230234051595678,5.56222565303022,5.89962198398405,5.56222565303022
0.0230353569782028,5.56300591910241,5.90493804781259,5.56300591910241
0.0230473087968379,5.56376511764003,5.91025411164114,5.56376511764003
0.0230592606154729,5.56450236895233,5.91557017546969,5.56450236895233
0.023071212434108,5.56521678839489,5.92088623929823,5.56521678839489
0.023083164252743,5.5659074863543,5.92620230312678,5.5659074863543
0.0230951160713781,5.56657356823486,5.93151836695533,5.56657356823486
0.0231070678900132,5.56721413444735,5.93683443078388,5.56721413444735
0.0231190197086482,5.56782828039993,5.94215049461242,5.56782828039993
0.0231309715272833,5.56841509649114,5.94746655844097,5.56841509649114
0.0231429233459183,5.56897366810519,5.95278262226952,5.56897366810519
0.0231548751645534,5.56949525020029,5.95809868609806,5.56949525020029
0.0231668269831884,5.56976822503655,5.96341474992661,5.56976822503655
0.0231787788018235,5.56970061949744,5.96873081375516,5.56970061949744
0.0231907306204585,5.56929583145365,5.97404687758371,5.56929583145365
0.0232026824390936,5.56855727589633,5.97936294141225,5.56855727589633
0.0232146342577286,5.56748838547963,5.9846790052408,5.56748838547963
0.0232265860763637,5.56609261105856,5.98999506906935,5.56609261105856
0.0232385378949988,5.56437342222207,5.99531113289789,5.56437342222207
0.0232504897136338,5.56233430782116,6.00062719672644,5.56233430782116
0.0232624415322689,5.55997877649196,6.00594326055499,5.55997877649196
0.0232743933509039,5.55731035717364,6.01125932438354,5.55731035717364
0.023286345169539,5.55433259962086,6.01657538821208,5.55433259962086
0.023298296988174,5.55104907491089,6.02189145204063,5.55104907491089
0.0233102488068091,5.54746337594493,6.02720751586918,5.54746337594493
0.0233222006254441,5.54357911794371,6.03252357969773,5.54357911794371
0.0233341524440792,5.53939993893709,6.03783964352627,5.53939993893709
0.0233461042627142,5.53492950024752,6.04315570735482,5.53492950024752
0.0233580560813493,5.5301714869672,6.04847177118337,5.5301714869672
0.0233700078999843,5.52512960842873,6.05378783501191,5.52512960842873
0.0233819597186194,5.51980759866903,6.05910389884046,5.51980759866903
0.0233939115372545,5.51420921688653,6.06441996266901,5.51420921688653
0.0234058633558895,5.50833824789115,6.06973602649756,5.50833824789115
0.0234178151745246,5.50219850254706,6.0750520903261,5.50219850254706
0.0234297669931596,5.49579381820802,6.08036815415465,5.49579381820802
0.0234417188117947,5.48912805914502,6.0856842179832,5.48912805914502
0.0234536706304297,5.48220511696594,6.09100028181174,5.48220511696594
0.0234656224490648,5.47502891102728,6.09631634564029,5.47502891102728
0.0234775742676998,5.46760338883736,6.10163240946884,5.46760338883736
0.0234895260863349,5.45993252645109,6.10694847329739,5.45993252645109
0.0235014779049699,5.45202032885589,6.11226453712593,5.45202032885589
0.023513429723605,5.44387083034863,6.11758060095448,5.44387083034863
0.02352538154224,5.43548809490317,6.12289666478303,5.43548809490317
0.0235373333608751,5.42687621652854,6.12821272861158,5.42687621652854
0.0235492851795102,5.41803931961724,6.13352879244012,5.41803931961724
0.0235612369981452,5.40898155928355,6.13884485626867,5.40898155928355
0.0235731888167803,5.39970712169154,6.14416092009722,5.39970712169154
0.0235851406354153,5.39022022437257,6.14947698392576,5.39022022437257
0.0235970924540504,5.38052511653191,6.15479304775431,5.38052511653191
0.0236090442726854,5.37062607934434,6.16010911158286,5.37062607934434
0.0236209960913205,5.36052742623835,6.16542517541141,5.36052742623835
0.0236329479099555,5.35023350316871,6.17074123923995,5.35023350316871
0.0236448997285906,5.33974868887714,6.1760573030685,5.33974868887714
0.0236568515472256,5.32907739514076,6.18137336689705,5.32907739514076
0.0236688033658607,5.31822406700804,6.1866894307256,5.31822406700804
0.0236807551844957,5.30719318302199,6.19200549455414,5.30719318302199
0.0236927070031308,5.2959892554303,6.19732155838269,5.2959892554303
0.0237046588217659,5.28461683038202,6.20263762221124,5.28461683038202
0.0237166106404009,5.27308048811067,6.20795368603978,5.27308048811067
0.023728562459036,5.26138484310336,6.21326974986833,5.26138484310336
0.023740514277671,5.24953454425558,6.21858581369688,5.24953454425558
0.0237524660963061,5.23753427501149,6.22390187752543,5.23753427501149
0.0237644179149411,5.22538875348928,6.22921794135397,5.22538875348928
0.0237763697335762,5.21310273259139,6.23453400518252,5.21310273259139
0.0237883215522112,5.20068100009916,6.23985006901107,5.20068100009916
0.0238002733708463,5.18812837875174,6.24516613283961,5.18812837875174
0.0238122251894813,5.17544972630887,6.25048219666816,5.17544972630887
0.0238241770081164,5.16264993559719,6.25579826049671,5.16264993559719
0.0238361288267515,5.1497339345399,6.26111432432526,5.1497339345399
0.0238480806453865,5.13670668616926,6.2664303881538,5.13670668616926
0.0238600324640216,5.12357318862178,6.27174645198235,5.12357318862178
0.0238719842826566,5.11033847511583,6.2770625158109,5.11033847511583
0.0238839361012917,5.09700761391109,6.28237857963945,5.09700761391109
0.0238958879199267,5.08358570824987,6.28769464346799,5.08358570824987
0.0239078397385618,5.07007789627975,6.29301070729654,5.07007789627975
0.0239197915571968,5.05648935095738,6.29832677112509,5.05648935095738
0.0239317433758319,5.04282527993304,6.30364283495363,5.04282527993304
0.0239436951944669,5.0290909254157,6.30895889878218,5.0290909254157
0.023955647013102,5.01529156401831,6.31427496261073,5.01529156401831
0.023967598831737,5.00143250658301,6.31959102643928,5.00143250658301
0.0239795506503721,4.98751909798591,6.32490709026782,4.98751909798591
0.0239915024690072,4.97355671692123,6.33022315409637,4.97355671692123
0.0240034542876422,4.95955077566452,6.33553921792492,4.95955077566452
0.0240154061062773,4.9455067198146,6.34085528175346,4.9455067198146
0.0240273579249123,4.93143002801408,6.34617134558201,4.93143002801408
0.0240393097435474,4.917326211648,6.35148740941056,4.917326211648
0.0240512615621824,4.90320081452053,6.35680347323911,4.90320081452053
0.0240632133808175,4.88905941250941,6.36211953706765,4.88905941250941
0.0240751651994525,4.87490761319778,6.3674356008962,4.87490761319778
0.0240871170180876,4.86075105548326,6.37275166472475,4.86075105548326
0.0240990688367226,4.84659540916409,6.37806772855329,4.84659540916409
0.0241110206553577,4.83244637450198,6.38338379238184,4.83244637450198
0.0241229724739927,4.81830968176147,6.38869985621039,4.81830968176147
0.0241349242926278,4.80419109072577,6.39401592003894,4.80419109072577
0.0241468761112629,4.79009639018862,6.39933198386748,4.79009639018862
0.0241588279298979,4.77603467782986,6.40464804769603,4.77603467782986
0.024170779748533,4.76172583151243,6.40996411152458,4.76172583151243
0.024182731567168,4.74694547322578,6.41528017535313,4.74694547322578
0.0241946833858031,4.73171202576739,6.42059623918167,4.73171202576739
0.0242066352044381,4.71604399265828,6.42591230301022,4.71604399265828
0.0242185870230732,4.69995995615814,6.43122836683877,4.69995995615814
0.0242305388417082,4.68347857532448,6.43654443066731,4.68347857532448
0.0242424906603433,4.66661858411715,6.44186049449586,4.66661858411715
0.0242544424789783,4.64939878954906,6.44717655832441,4.64939878954906
0.0242663942976134,4.63183806988424,6.45249262215296,4.63183806988424
0.0242783461162484,4.61395537288441,6.4578086859815,4.61395537288441
0.0242902979348835,4.59576971410481,6.46312474981005,4.59576971410481
0.0243022497535186,4.57730017524055,6.4684408136386,4.57730017524055
0.0243142015721536,4.55856590252424,6.47375687746714,4.55856590252424
0.0243261533907887,4.53958610517607,6.47907294129569,4.53958610517607
0.0243381052094237,4.52038005390703,6.48438900512424,4.52038005390703
0.0243500570280588,4.5009670794764,6.48970506895279,4.5009670794764
0.0243620088466938,4.48136657130428,6.49502113278133,4.48136657130428
0.0243739606653289,4.46159797614013,6.50033719660988,4.46159797614013
0.0243859124839639,4.44168079678805,6.50565326043843,4.44168079678805
0.024397864302599,4.42163459088979,6.51096932426698,4.42163459088979
0.024409816121234,4.40147896976631,6.51628538809552,4.40147896976631
0.0244217679398691,4.38123359731848,6.52160145192407,4.38123359731848
0.0244337197585041,4.36091818898804,6.52691751575262,4.36091818898804
0.0244456715771392,4.34055251077943,6.53223357958117,4.34055251077943
0.0244576233957743,4.32015637834315,6.53754964340971,4.32015637834315
0.0244695752144093,4.2997496561217,6.54286570723826,4.2997496561217
0.0244815270330444,4.27935225655858,6.54818177106681,4.27935225655858
0.0244934788516794,4.25898413937109,6.55349783489535,4.25898413937109
0.0245054306703145,4.23866531088796,6.5588138987239,4.23866531088796
0.0245173824889495,4.21841582345201,6.56412996255245,4.21841582345201
0.0245293343075846,4.198255774889,6.569446026381,4.198255774889
0.0245412861262196,4.17820530804312,6.57476209020954,4.17820530804312
0.0245532379448547,4.15828461037981,6.58007815403809,4.15828461037981
0.0245651897634897,4.13851391365667,6.58539421786664,4.13851391365667
0.0245771415821248,4.11891349366307,6.59071028169518,4.11891349366307
0.0245890934007598,4.09950367002911,6.59602634552373,4.09950367002911
0.0246010452193949,4.08030480610459,6.60134240935228,4.08030480610459
0.02461299703803,4.06133730890875,6.60665847318083,4.06133730890875
0.024624948856665,4.04262162915126,6.61197453700937,4.04262162915126
0.0246369006753001,4.02417826132513,6.61729060083792,4.02417826132513
0.0246488524939351,4.00602774387242,6.62260666466647,4.00602774387242
0.0246608043125702,3.98819065942305,6.62792272849501,3.98819065942305
0.0246727561312052,3.97068763510761,6.63323879232356,3.97068763510761
0.0246847079498403,3.95353934294473,6.63855485615211,3.95353934294473
0.0246966597684753,3.93676650030373,6.64387091998066,3.93676650030373
0.0247086115871104,3.92038987044301,6.6491869838092,3.92038987044301
0.0247205634057454,3.90443026312514,6.65450304763775,3.90443026312514
0.0247325152243805,3.88890853530914,6.6598191114663,3.88890853530914
0.0247444670430155,3.87384559192062,6.66513517529484,3.87384559192062
0.0247564188616506,3.85926238670052,6.67045123912339,3.85926238670052
0.0247683706802857,3.84517992313323,6.67576730295194,3.84517992313323
0.0247803224989207,3.83161925545464,6.68108336678049,3.83161925545464
0.0247922743175558,3.81860148974091,6.68639943060903,3.81860148974091
0.0248042261361908,3.80614778507879,6.69171549443758,3.80614778507879
0.0248161779548259,3.79417934776823,6.69703155826613,3.79417934776823
0.0248281297734609,3.78235020790115,6.70234762209468,3.78235020790115
0.024840081592096,3.77062783126002,6.70766368592322,3.77062783126002
0.024852033410731,3.75901103272778,6.71297974975177,3.75901103272778
0.0248639852293661,3.74749862277996,6.71829581358032,3.74749862277996
0.0248759370480011,3.73608940748555,6.72361187740886,3.73608940748555
0.0248878888666362,3.72478218850793,6.72892794123741,3.72478218850793
0.0248998406852712,3.71357576310596,6.73424400506596,3.71357576310596
0.0249117925039063,3.70246892413518,6.73956006889451,3.70246892413518
0.0249237443225414,3.69146046004919,6.74487613272305,3.69146046004919
0.0249356961411764,3.68054915490104,6.7501921965516,3.68054915490104
0.0249476479598115,3.66973378834486,6.75550826038015,3.66973378834486
0.0249595997784465,3.65901313563758,6.76082432420869,3.65901313563758
0.0249715515970816,3.64838596764071,6.76614038803724,3.64838596764071
0.0249835034157166,3.6378510508224,6.77145645186579,3.6378510508224
0.0249954552343517,3.62740714725947,6.77677251569434,3.62740714725947
0.0250074070529867,3.61705301463967,6.78208857952288,3.61705301463967
0.0250193588716218,3.60678740626402,6.78740464335143,3.60678740626402
0.0250313106902568,3.59660907104935,6.79272070717998,3.59660907104935
0.0250432625088919,3.58651675353085,6.79803677100853,3.58651675353085
0.025055214327527,3.5765091938649,6.80335283483707,3.5765091938649
0.025067166146162,3.56658512783194,6.80866889866562,3.56658512783194
0.0250791179647971,3.55674328683946,6.81398496249417,3.55674328683946
0.0250910697834321,3.54698239792521,6.81930102632271,3.54698239792521
0.0251030216020672,3.53730118376049,6.82461709015126,3.53730118376049
0.0251149734207022,3.52769836265355,6.82993315397981,3.52769836265355
0.0251269252393373,3.51817264855322,6.83524921780836,3.51817264855322
0.0251388770579723,3.50872275105255,6.8405652816369,3.50872275105255
0.0251508288766074,3.49934737539274,6.84588134546545,3.49934737539274
0.0251627806952424,3.49004522246705,6.851197409294,3.49004522246705
0.0251747325138775,3.48081498882498,6.85651347312255,3.48081498882498
0.0251866843325125,3.47165536667653,6.86182953695109,3.47165536667653
0.0251986361511476,3.46256504389659,6.86714560077964,3.46256504389659
0.0252105879697827,3.45354270402953,6.87246166460819,3.45354270402953
0.0252225397884177,3.44458702629386,6.87777772843673,3.44458702629386
0.0252344916070528,3.4356966855871,6.88309379226528,3.4356966855871
0.0252464434256878,3.42687035249075,6.88840985609383,3.42687035249075
0.0252583952443229,3.4181066932754,6.89372591992238,3.4181066932754
0.0252703470629579,3.40940436990604,6.89904198375092,3.40940436990604
0.025282298881593,3.40076204004749,6.90435804757947,3.40076204004749
0.025294250700228,3.3921783570699,6.90967411140802,3.3921783570699
0.0253062025188631,3.38365197005456,6.91499017523656,3.38365197005456
0.0253181543374981,3.37518152379967,6.92030623906511,3.37518152379967
0.0253301061561332,3.36676565882644,6.92562230289366,3.36676565882644
0.0253420579747682,3.35840301138519,6.93093836672221,3.35840301138519
0.0253540097934033,3.35009221346169,6.93625443055075,3.35009221346169
0.0253659616120384,3.34183189278362,6.9415704943793,3.34183189278362
0.0253779134306734,3.3336206728272,6.94688655820785,3.3336206728272
0.0253898652493085,3.32545717282393,6.9522026220364,3.32545717282393
0.0254018170679435,3.31734000776752,6.95751868586494,3.31734000776752
0.0254137688865786,3.30926778842098,6.96283474969349,3.30926778842098
0.0254257207052136,3.30123912132385,6.96815081352204,3.30123912132385
0.0254376725238487,3.29325260879954,6.97346687735058,3.29325260879954
0.0254496243424837,3.28530684896293,6.97878294117913,3.28530684896293
0.0254615761611188,3.27740043572802,6.98409900500768,3.27740043572802
0.0254735279797538,3.26953195881579,6.98941506883623,3.26953195881579
0.0254854797983889,3.26170000376223,6.99473113266477,3.26170000376223
0.0254974316170239,3.25390315192648,7.00004719649332,3.25390315192648
0.025509383435659,3.24613998049917,7.00536326032187,3.24613998049917
0.0255213352542941,3.23840906251089,7.01067932415041,3.23840906251089
0.0255332870729291,3.23070896684084,7.01599538797896,3.23070896684084
0.0255452388915642,3.22303825822565,7.02131145180751,3.22303825822565
0.0255571907101992,3.21539549726833,7.02662751563606,3.21539549726833
0.0255691425288343,3.20777924044737,7.0319435794646,3.20777924044737
0.0255810943474693,3.20018804012608,7.03725964329315,3.20018804012608
0.0255930461661044,3.192620444562,7.0425757071217,3.192620444562
0.0256049979847394,3.18507499791652,7.04789177095024,3.18507499791652
0.0256169498033745,3.17755024026466,7.05320783477879,3.17755024026466
0.0256289016220095,3.17004470760504,7.05852389860734,3.17004470760504
0.0256408534406446,3.16255693186993,7.06383996243589,3.16255693186993
0.0256528052592797,3.15508544093557,7.06915602626443,3.15508544093557
0.0256647570779147,3.14762875863256,7.07447209009298,3.14762875863256
0.0256767088965498,3.14018540475651,7.07978815392153,3.14018540475651
0.0256886607151848,3.13275389507879,7.08510421775008,3.13275389507879
0.0257006125338199,3.12533274135747,7.09042028157862,3.12533274135747
0.0257125643524549,3.1179204513484,7.09573634540717,3.1179204513484
0.02572451617109,3.11051552881653,7.10105240923572,3.11051552881653
0.025736467989725,3.10311647354733,7.10636847306426,3.10311647354733
0.0257484198083601,3.09572178135838,7.11168453689281,3.09572178135838
0.0257603716269951,3.08832994411119,7.11700060072136,3.08832994411119
0.0257723234456302,3.08093944972314,7.12231666454991,3.08093944972314
0.0257842752642652,3.07354878217959,7.12763272837845,3.07354878217959
0.0257962270829003,3.06615642154619,7.132948792207,3.06615642154619
0.0258081789015354,3.05876084398134,7.13826485603555,3.05876084398134
0.0258201307201704,3.05136052174885,7.1435809198641,3.05136052174885
0.0258320825388055,3.04395392323071,7.14889698369264,3.04395392323071
0.0258440343574405,3.03653951294011,7.15421304752119,3.03653951294011
0.0258559861760756,3.02911575153458,7.15952911134974,3.02911575153458
0.0258679379947106,3.02168109582936,7.16484517517828,3.02168109582936
0.0258798898133457,3.01423399881086,7.17016123900683,3.01423399881086
0.0258918416319807,3.00677290965036,7.17547730283538,3.00677290965036
0.0259037934506158,2.99929627371788,7.18079336666393,2.99929627371788
0.0259157452692508,2.99180253259621,7.18610943049247,2.99180253259621
0.0259276970878859,2.98429012409511,7.19142549432102,2.98429012409511
0.0259396489065209,2.97675748226572,7.19674155814957,2.97675748226572
0.025951600725156,2.96920303741509,7.20205762197811,2.96920303741509
0.0259635525437911,2.96162521612096,7.20737368580666,2.96162521612096
0.0259755043624261,2.95402244124664,7.21268974963521,2.95402244124664
0.0259874561810612,2.94639314531382,7.21800581346376,2.94639314531382
0.0259994079996962,2.93873653213318,7.2233218772923,2.93873653213318
0.0260113598183313,2.93105148103073,7.22863794112085,2.93105148103073
0.0260233116369663,2.92333449621598,7.2339540049494,2.92333449621598
0.0260352634556014,2.91556223185047,7.23927006877795,2.91556223185047
0.0260472152742364,2.90772937211735,7.24458613260649,2.90772937211735
0.0260591670928715,2.89983740529122,7.24990219643504,2.89983740529122
0.0260711189115065,2.89188782365071,7.25521826026359,2.89188782365071
0.0260830707301416,2.88388212346969,7.26053432409213,2.88388212346969
0.0260950225487766,2.87582180500846,7.26585038792068,2.87582180500846
0.0261069743674117,2.86770837250495,7.27116645174923,2.86770837250495
0.0261189261860468,2.85954333416601,7.27648251557778,2.85954333416601
0.0261308780046818,2.85132820215873,7.28179857940632,2.85132820215873
0.0261428298233169,2.84306449260175,7.28711464323487,2.84306449260175
0.0261547816419519,2.83475372555668,7.29243070706342,2.83475372555668
0.026166733460587,2.82639742501953,7.29774677089196,2.82639742501953
0.026178685279222,2.81799711891215,7.30306283472051,2.81799711891215
0.0261906370978571,2.80955433907379,7.30837889854906,2.80955433907379
0.0262025889164921,2.80107062125266,7.31369496237761,2.80107062125266
0.0262145407351272,2.7925475050975,7.31901102620615,2.7925475050975
0.0262264925537622,2.7839865341493,7.3243270900347,2.7839865341493
0.0262384443723973,2.77538925583294,7.32964315386325,2.77538925583294
0.0262503961910324,2.76675722144901,7.33495921769179,2.76675722144901
0.0262623480096674,2.75809198616558,7.34027528152034,2.75809198616558
0.0262742998283025,2.74939510901006,7.34559134534889,2.74939510901006
0.0262862516469375,2.74066815286113,7.35090740917744,2.74066815286113
0.0262982034655726,2.73191268444069,7.35622347300598,2.73191268444069
0.0263101552842076,2.72313027430591,7.36153953683453,2.72313027430591
0.0263221071028427,2.71432249684127,7.36685560066308,2.71432249684127
0.0263340589214777,2.70549093025073,7.37217166449163,2.70549093025073
0.0263460107401128,2.69663715654989,7.37748772832017,2.69663715654989
0.0263579625587478,2.68776276155827,7.38280379214872,2.68776276155827
0.0263699143773829,2.67886933489164,7.38811985597727,2.67886933489164
0.0263818661960179,2.66995846995432,7.39343591980581,2.66995846995432
0.026393818014653,2.66103176393174,7.39875198363436,2.66103176393174
0.0264057698332881,2.65209081778281,7.40406804746291,2.65209081778281
0.0264177216519231,2.64313723623259,7.40938411129146,2.64313723623259
0.0264296734705582,2.63417262776486,7.41470017512,2.63417262776486
0.0264416252891932,2.62519860461489,7.42001623894855,2.62519860461489
0.0264535771078283,2.61621678276211,7.4253323027771,2.61621678276211
0.0264655289264633,2.60722878192303,7.43064836660565,2.60722878192303
0.0264774807450984,2.59823622554413,7.43596443043419,2.59823622554413
0.0264894325637334,2.58924074079482,7.44128049426274,2.58924074079482
0.0265013843823685,2.5802439585605,7.44659655809129,2.5802439585605
0.0265133362010035,2.57124751343571,7.45191262191983,2.57124751343571
0.0265252880196386,2.56225304371731,7.45722868574838,2.56225304371731
0.0265372398382736,2.55326219139774,7.46254474957693,2.55326219139774
0.0265491916569087,2.54427660215842,7.46786081340548,2.54427660215842
0.0265611434755438,2.53529792536316,7.47317687723402,2.53529792536316
0.0265730952941788,2.52632781405164,7.47849294106257,2.52632781405164
0.0265850471128139,2.51736792493307,7.48380900489112,2.51736792493307
0.0265969989314489,2.50841991837981,7.48912506871966,2.50841991837981
0.026608950750084,2.49948545842115,7.49444113254821,2.49948545842115
0.026620902568719,2.49056621273712,7.49975719637676,2.49056621273712
0.0266328543873541,2.48166385265247,7.50507326020531,2.48166385265247
0.0266448062059891,2.47278005313063,7.51038932403385,2.47278005313063
0.0266567580246242,2.46391649276785,7.5157053878624,2.46391649276785
0.0266687098432592,2.45507485378733,7.52102145169095,2.45507485378733
0.0266806616618943,2.44625682203355,7.52633751551949,2.44625682203355
0.0266926134805293,2.43746408696661,7.53165357934804,2.43746408696661
0.0267045652991644,2.42869834165671,7.53696964317659,2.42869834165671
0.0267165171177995,2.41996128277864,7.54228570700514,2.41996128277864
0.0267284689364345,2.41125461060649,7.54760177083368,2.41125461060649
0.0267404207550696,2.40258002900838,7.55291783466223,2.40258002900838
0.0267523725737046,2.39393924544125,7.55823389849078,2.39393924544125
0.0267643243923397,2.38533397094583,7.56354996231933,2.38533397094583
0.0267762762109747,2.37676592014167,7.56886602614787,2.37676592014167
0.0267882280296098,2.36823681122223,7.57418208997642,2.36823681122223
0.0268001798482448,2.35974836595018,7.57949815380497,2.35974836595018
0.0268121316668799,2.35130230965265,7.58481421763351,2.35130230965265
0.0268240834855149,2.34290037121672,7.59013028146206,2.34290037121672
0.02683603530415,2.33454428308494,7.59544634529061,2.33454428308494
0.026847987122785,2.32623578125099,7.60076240911916,2.32623578125099
0.0268599389414201,2.31797660525539,7.6060784729477,2.31797660525539
0.0268718907600552,2.30976849818138,7.61139453677625,2.30976849818138
0.0268838425786902,2.30161320665089,7.6167106006048,2.30161320665089
0.0268957943973253,2.29351248082062,7.62202666443335,2.29351248082062
0.0269077462159603,2.28546807437819,7.62734272826189,2.28546807437819
0.0269196980345954,2.27748174453848,7.63265879209044,2.27748174453848
0.0269316498532304,2.26955525204001,7.63797485591899,2.26955525204001
0.0269436016718655,2.26169036114146,7.64329091974753,2.26169036114146
0.0269555534905005,2.25388883961836,7.64860698357608,2.25388883961836
0.0269675053091356,2.24615245875975,7.65392304740463,2.24615245875975
0.0269794571277706,2.23848299336516,7.65923911123318,2.23848299336516
0.0269914089464057,2.23088222174153,7.66455517506172,2.23088222174153
0.0270033607650408,2.22335192570035,7.66987123889027,2.22335192570035
0.0270153125836758,2.21589389055486,7.67518730271882,2.21589389055486
0.0270272644023109,2.20850990511746,7.68050336654736,2.20850990511746
0.0270392162209459,2.20120176169715,7.68581943037591,2.20120176169715
0.027051168039581,2.19397125609711,7.69113549420446,2.19397125609711
0.027063119858216,2.1868201876125,7.69645155803301,2.1868201876125
0.0270750716768511,2.17975035902823,7.70176762186155,2.17975035902823
0.0270870234954861,2.17276357661701,7.7070836856901,2.17276357661701
0.0270989753141212,2.16586165013742,7.71239974951865,2.16586165013742
0.0271109271327562,2.15904639283216,7.7177158133472,2.15904639283216
0.0271228789513913,2.15231962142644,7.72303187717574,2.15231962142644
0.0271348307700263,2.14568315612646,7.72834794100429,2.14568315612646
0.0271467825886614,2.13913882061807,7.73366400483284,2.13913882061807
0.0271587344072965,2.13268844206553,7.73898006866138,2.13268844206553
0.0271706862259315,2.12633385111041,7.74429613248993,2.12633385111041
0.0271826380445666,2.12007688187068,7.74961219631848,2.12007688187068
0.0271945898632016,2.11391937193985,7.75492826014703,2.11391937193985
0.0272065416818367,2.1078631623863,7.76024432397557,2.1078631623863
0.0272184935004717,2.10191009775277,7.76556038780412,2.10191009775277
0.0272304453191068,2.09606202605595,7.77087645163267,2.09606202605595
0.0272423971377418,2.09032079878622,7.77619251546121,2.09032079878622
0.0272543489563769,2.08468827090759,7.78150857928976,2.08468827090759
0.0272663007750119,2.07916630085767,7.78682464311831,2.07916630085767
0.027278252593647,2.07375675054791,7.79214070694686,2.07375675054791
0.027290204412282,2.06846148536392,7.7974567707754,2.06846148536392
0.0273021562309171,2.06328237416595,7.80277283460395,2.06328237416595
0.0273141080495522,2.05822128928951,7.8080888984325,2.05822128928951
0.0273260598681872,2.05328010654618,7.81340496226105,2.05328010654618
0.0273380116868223,2.04846070522455,7.81872102608959,2.04846070522455
0.0273499635054573,2.04376496809126,7.82403708991814,2.04376496809126
0.0273619153240924,2.03919478139231,7.82935315374669,2.03919478139231
0.0273738671427274,2.03475203485443,7.83466921757523,2.03475203485443
0.0273858189613625,2.03043862168663,7.83998528140378,2.03043862168663
0.0273977707799975,2.02625643858193,7.84530134523233,2.02625643858193
0.0274097225986326,2.02220738571926,7.85061740906087,2.02220738571926
0.0274216744172676,2.01829336676545,7.85593347288942,2.01829336676545
0.0274336262359027,2.01451628887747,7.86124953671797,2.01451628887747
0.0274455780545377,2.01087806270478,7.86656560054652,2.01087806270478
0.0274575298731728,2.00738060239184,7.87188166437506,2.00738060239184
0.0274694816918079,2.00402582558084,7.87719772820361,2.00402582558084
0.0274814335104429,2.00081565341455,7.88251379203216,2.00081565341455
0.027493385329078,1.99775201053931,7.88782985586071,1.99775201053931
0.027505337147713,1.99483682510831,7.89314591968925,1.99483682510831
0.0275172889663481,1.99207202878485,7.8984619835178,1.99207202878485
0.0275292407849831,1.98945955674601,7.90377804734635,1.98945955674601
0.0275411926036182,1.98700134768623,7.9090941111749,1.98700134768623
0.0275531444222532,1.98469934382132,7.91441017500344,1.98469934382132
0.0275650962408883,1.98255549089244,7.91972623883199,1.98255549089244
0.0275770480595233,1.98057173817037,7.92504230266054,1.98057173817037
0.0275889998781584,1.97875003845996,7.93035836648908,1.97875003845996
0.0276009516967934,1.97709234810468,7.93567443031763,1.97709234810468
0.0276129035154285,1.97560062699141,7.94099049414618,1.97560062699141
0.0276248553340636,1.97427699923249,7.94630655797473,1.97427699923249
0.0276368071526986,1.97312440480116,7.95162262180327,1.97312440480116
0.0276487589713337,1.97206163281192,7.95693868563182,1.97206163281192
0.0276607107899687,1.97100203715356,7.96225474946037,1.97100203715356
0.0276726626086038,1.96994560471277,7.96757081328892,1.96994560471277
0.0276846144272388,1.96889233412895,7.97288687711746,1.96889233412895
0.0276965662458739,1.96784222404,7.97820294094601,1.96784222404
0.0277085180645089,1.96679527308234,7.98351900477456,1.96679527308234
0.027720469883144,1.96575147989089,7.9888350686031,1.96575147989089
0.027732421701779,1.96471084309902,7.99415113243165,1.96471084309902
0.0277443735204141,1.96367336133856,7.9994671962602,1.96367336133856
0.0277563253390491,1.96263903323979,8.00478326008874,1.96263903323979
0.0277682771576842,1.9616078574314,8.01009932391729,1.9616078574314
0.0277802289763193,1.9605798325405,8.01541538774584,1.9605798325405
0.0277921807949543,1.95955495719261,8.02073145157439,1.95955495719261
0.0278041326135894,1.95853323001159,8.02604751540293,1.95853323001159
0.0278160844322244,1.9575146496197,8.03136357923148,1.9575146496197
0.0278280362508595,1.95649921463753,8.03667964306003,1.95649921463753
0.0278399880694945,1.955486923684,8.04199570688858,1.955486923684
0.0278519398881296,1.95447777537634,8.04731177071712,1.95447777537634
0.0278638917067646,1.95347176833011,8.05262783454567,1.95347176833011
0.0278758435253997,1.95246890115912,8.05794389837422,1.95246890115912
0.0278877953440347,1.95146917247546,8.06325996220276,1.95146917247546
0.0278997471626698,1.95047258088948,8.06857602603131,1.95047258088948
0.0279116989813048,1.94947912500975,8.07389208985986,1.94947912500975
0.0279236507999399,1.94848880344309,8.07920815368841,1.94848880344309
0.027935602618575,1.94750161479448,8.08452421751695,1.94750161479448
0.02794755443721,1.94651755766713,8.0898402813455,1.94651755766713
0.0279595062558451,1.9455366306624,8.09515634517405,1.9455366306624
0.0279714580744801,1.94455883237981,8.1004724090026,1.94455883237981
0.0279834098931152,1.94358416141701,8.10578847283114,1.94358416141701
0.0279953617117502,1.94261261636979,8.11110453665969,1.94261261636979
0.0280073135303853,1.94164419583205,8.11642060048824,1.94164419583205
0.0280192653490203,1.94067889839575,8.12173666431678,1.94067889839575
0.0280312171676554,1.93971672265096,8.12705272814533,1.93971672265096
0.0280431689862904,1.93875766718578,8.13236879197388,1.93875766718578
0.0280551208049255,1.93780173058637,8.13768485580243,1.93780173058637
0.0280670726235606,1.9368489114369,8.14300091963097,1.9368489114369
0.0280790244421956,1.93589920831956,8.14831698345952,1.93589920831956
0.0280909762608307,1.93495261981453,8.15363304728807,1.93495261981453
0.0281029280794657,1.93400914449996,8.15894911111661,1.93400914449996
0.0281148798981008,1.93306878095196,8.16426517494516,1.93306878095196
0.0281268317167358,1.93213152774457,8.16958123877371,1.93213152774457
0.0281387835353709,1.93119738344977,8.17489730260226,1.93119738344977
0.0281507353540059,1.93026634663745,8.1802133664308,1.93026634663745
0.028162687172641,1.92933841587537,8.18552943025935,1.92933841587537
0.028174638991276,1.92841358972918,8.1908454940879,1.92841358972918
0.0281865908099111,1.92749186676239,8.19616155791645,1.92749186676239
0.0281985426285461,1.92657324553634,8.20147762174499,1.92657324553634
0.0282104944471812,1.9256577246102,8.20679368557354,1.9256577246102
0.0282224462658163,1.92474530254093,8.21210974940209,1.92474530254093
0.0282343980844513,1.92383597788329,8.21742581323063,1.92383597788329
0.0282463499030864,1.92292974918981,8.22274187705918,1.92292974918981
0.0282583017217214,1.92202661501078,8.22805794088773,1.92202661501078
0.0282702535403565,1.92112657389422,8.23337400471627,1.92112657389422
0.0282822053589915,1.92022962438587,8.23869006854482,1.92022962438587
0.0282941571776266,1.91933576502916,8.24400613237337,1.91933576502916
0.0283061089962616,1.91844499436523,8.24932219620192,1.91844499436523
0.0283180608148967,1.91755731093286,8.25463826003046,1.91755731093286
0.0283300126335317,1.9166727132685,8.25995432385901,1.9166727132685
0.0283419644521668,1.91579119990621,8.26527038768756,1.91579119990621
0.0283539162708018,1.91491276937769,8.27058645151611,1.91491276937769
0.0283658680894369,1.91403742021222,8.27590251534465,1.91403742021222
0.028377819908072,1.91316515093665,8.2812185791732,1.91316515093665
0.028389771726707,1.91229596007542,8.28653464300175,1.91229596007542
0.0284017235453421,1.91142984615048,8.2918507068303,1.91142984615048
0.0284136753639771,1.91056680768133,8.29716677065884,1.91056680768133
0.0284256271826122,1.90970684318497,8.30248283448739,1.90970684318497
0.0284375790012472,1.90884995117587,8.30779889831594,1.90884995117587
0.0284495308198823,1.907996130166,8.31311496214449,1.907996130166
0.0284614826385173,1.90714537866476,8.31843102597303,1.90714537866476
0.0284734344571524,1.90629769517901,8.32374708980158,1.90629769517901
0.0284853862757874,1.905453078213,8.32906315363013,1.905453078213
0.0284973380944225,1.9046115262684,8.33437921745867,1.9046115262684
0.0285092899130575,1.90377303784424,8.33969528128722,1.90377303784424
0.0285212417316926,1.90293761143692,8.34501134511577,1.90293761143692
0.0285331935503277,1.9021052455402,8.35032740894431,1.9021052455402
0.0285451453689627,1.90127593864515,8.35564347277286,1.90127593864515
0.0285570971875978,1.90044968924014,8.36095953660141,1.90044968924014
0.0285690490062328,1.89962649581083,8.36627560042996,1.89962649581083
0.0285810008248679,1.89880635684017,8.3715916642585,1.89880635684017
0.0285929526435029,1.89798927080834,8.37690772808705,1.89798927080834
0.028604904462138,1.89717523619276,8.3822237919156,1.89717523619276
0.028616856280773,1.89636425146805,8.38753985574414,1.89636425146805
0.0286288080994081,1.89555631510605,8.39285591957269,1.89555631510605
0.0286407599180431,1.89475142557577,8.39817198340124,1.89475142557577
0.0286527117366782,1.89394958134335,8.40348804722979,1.89394958134335
0.0286646635553133,1.8931507808721,8.40880411105833,1.8931507808721
0.0286766153739483,1.89235502262243,8.41412017488688,1.89235502262243
0.0286885671925834,1.89156230505187,8.41943623871543,1.89156230505187
0.0287005190112184,1.890772626615,8.42475230254398,1.890772626615
0.0287124708298535,1.8899859857635,8.43006836637252,1.8899859857635
0.0287244226484885,1.88920238094606,8.43538443020107,1.88920238094606
0.0287363744671236,1.88842181060841,8.44070049402962,1.88842181060841
0.0287483262857586,1.88764427319327,8.44601655785817,1.88764427319327
0.0287602781043937,1.88686976714037,8.45133262168671,1.88686976714037
0.0287722299230287,1.88609829088639,8.45664868551526,1.88609829088639
0.0287841817416638,1.88532984286495,8.46196474934381,1.88532984286495
0.0287961335602988,1.8845644215066,8.46728081317235,1.8845644215066
0.0288080853789339,1.88380202523881,8.4725968770009,1.88380202523881
0.028820037197569,1.88304265248593,8.47791294082945,1.88304265248593
0.028831989016204,1.88228630166916,8.48322900465799,1.88228630166916
0.0288439408348391,1.88153297120657,8.48854506848654,1.88153297120657
0.0288558926534741,1.88078265951306,8.49386113231509,1.88078265951306
0.0288678444721092,1.88003536500032,8.49917719614364,1.88003536500032
0.0288797962907442,1.87929108607684,8.50449325997218,1.87929108607684
0.0288917481093793,1.87854982114788,8.50980932380073,1.87854982114788
0.0289036999280143,1.87781156861544,8.51512538762928,1.87781156861544
0.0289156517466494,1.87707632687826,8.52044145145783,1.87707632687826
0.0289276035652844,1.87634409433177,8.52575751528637,1.87634409433177
0.0289395553839195,1.87561486936812,8.53107357911492,1.87561486936812
0.0289515072025546,1.8748886503761,8.53638964294347,1.8748886503761
0.0289634590211896,1.87416543574115,8.54170570677201,1.87416543574115
0.0289754108398247,1.87344522384535,8.54702177060056,1.87344522384535
0.0289873626584597,1.87272801306738,8.55233783442911,1.87272801306738
0.0289993144770948,1.87201380178251,8.55765389825766,1.87201380178251
0.0290112662957298,1.87130258836257,8.5629699620862,1.87130258836257
0.0290232181143649,1.87059437117594,8.56828602591475,1.87059437117594
0.0290351699329999,1.86988914858753,8.5736020897433,1.86988914858753
0.029047121751635,1.86918691895875,8.57891815357184,1.86918691895875
0.02905907357027,1.86848768064748,8.58423421740039,1.86848768064748
0.0290710253889051,1.86779143200809,8.58955028122894,1.86779143200809
0.0290829772075401,1.86709817139138,8.59486634505749,1.86709817139138
0.0290949290261752,1.86640789714456,8.60018240888603,1.86640789714456
0.0291068808448103,1.86572060761125,8.60549847271458,1.86572060761125
0.0291188326634453,1.86503630113145,8.61081453654313,1.86503630113145
0.0291307844820804,1.86435497604152,8.61613060037168,1.86435497604152
0.0291427363007154,1.86367663067416,8.62144666420022,1.86367663067416
0.0291546881193505,1.86300126335837,8.62676272802877,1.86300126335837
0.0291666399379855,1.86232887241946,8.63207879185732,1.86232887241946
0.0291785917566206,1.86165945617901,8.63739485568587,1.86165945617901
0.0291905435752556,1.86099301295486,8.64271091951441,1.86099301295486
0.0292024953938907,1.86032954106105,8.64802698334296,1.86032954106105
0.0292144472125257,1.85966903880787,8.65334304717151,1.85966903880787
0.0292263990311608,1.85901150450177,8.65865911100005,1.85901150450177
0.0292383508497958,1.85835693644538,8.6639751748286,1.85835693644538
0.0292503026684309,1.85770533293747,8.66929123865715,1.85770533293747
0.029262254487066,1.85705669227292,8.6746073024857,1.85705669227292
0.029274206305701,1.85641101274275,8.67992336631424,1.85641101274275
0.0292861581243361,1.85576829263401,8.68523943014279,1.85576829263401
0.0292981099429711,1.85512853022984,8.69055549397134,1.85512853022984
0.0293100617616062,1.8544917238094,8.69587155779988,1.8544917238094
0.0293220135802412,1.85385787164788,8.70118762162843,1.85385787164788
0.0293339653988763,1.85322697201645,8.70650368545698,1.85322697201645
0.0293459172175113,1.85259902318225,8.71181974928552,1.85259902318225
0.0293578690361464,1.85197402340836,8.71713581311407,1.85197402340836
0.0293698208547814,1.8513519709538,8.72245187694262,1.8513519709538
0.0293817726734165,1.85073286407348,8.72776794077117,1.85073286407348
0.0293937244920515,1.8501167010182,8.73308400459971,1.8501167010182
0.0294056763106866,1.84950348003462,8.73840006842826,1.84950348003462
0.0294176281293217,1.84889319936522,8.74371613225681,1.84889319936522
0.0294295799479567,1.84828585724831,8.74903219608536,1.84828585724831
0.0294415317665918,1.84768145191797,8.7543482599139,1.84768145191797
0.0294534835852268,1.84707998160408,8.75966432374245,1.84707998160408
0.0294654354038619,1.84648144453222,8.764980387571,1.84648144453222
0.0294773872224969,1.84588583892374,8.77029645139955,1.84588583892374
0.029489339041132,1.84529316299565,8.77561251522809,1.84529316299565
0.029501290859767,1.84470341496067,8.78092857905664,1.84470341496067
0.0295132426784021,1.84411659302714,8.78624464288519,1.84411659302714
0.0295251944970371,1.84353269539905,8.79156070671374,1.84353269539905
0.0295371463156722,1.842951720276,8.79687677054228,1.842951720276
0.0295490981343072,1.84237366585316,8.80219283437083,1.84237366585316
0.0295610499529423,1.84179853032128,8.80750889819938,1.84179853032128
0.0295730017715774,1.84122631186662,8.81282496202792,1.84122631186662
0.0295849535902124,1.84065700867098,8.81814102585647,1.84065700867098
0.0295969054088475,1.84009061891165,8.82345708968502,1.84009061891165
0.0296088572274825,1.83952714076136,8.82877315351357,1.83952714076136
0.0296208090461176,1.83896657238831,8.83408921734211,1.83896657238831
0.0296327608647526,1.83840891195612,8.83940528117066,1.83840891195612
0.0296447126833877,1.83785415762379,8.84472134499921,1.83785415762379
0.0296566645020227,1.8373023075457,8.85003740882775,1.8373023075457
0.0296686163206578,1.83675335987159,8.8553534726563,1.83675335987159
0.0296805681392928,1.83620731274651,8.86066953648485,1.83620731274651
0.0296925199579279,1.83566416431081,8.86598560031339,1.83566416431081
0.0297044717765629,1.83512391270013,8.87130166414194,1.83512391270013
0.029716423595198,1.83458655604536,8.87661772797049,1.83458655604536
0.0297283754138331,1.83405209247261,8.88193379179904,1.83405209247261
0.0297403272324681,1.8335205201032,8.88724985562758,1.8335205201032
0.0297522790511032,1.83299183705363,8.89256591945613,1.83299183705363
0.0297642308697382,1.83246604143556,8.89788198328468,1.83246604143556
0.0297761826883733,1.83194313135578,8.90319804711323,1.83194313135578
0.0297881345070083,1.83142310491619,8.90851411094177,1.83142310491619
0.0298000863256434,1.83090596021375,8.91383017477032,1.83090596021375
0.0298120381442784,1.83039169534051,8.91914623859887,1.83039169534051
0.0298239899629135,1.82988030838353,8.92446230242741,1.82988030838353
0.0298359417815485,1.82937179742491,8.92977836625596,1.82937179742491
0.0298478936001836,1.82886616054168,8.93509443008451,1.82886616054168
0.0298598454188186,1.82836339580589,8.94041049391306,1.82836339580589
0.0298717972374537,1.82786350128448,8.9457265577416,1.82786350128448
0.0298837490560888,1.82736647503932,8.95104262157015,1.82736647503932
0.0298957008747238,1.82687231512716,8.9563586853987,1.82687231512716
0.0299076526933589,1.8263810195996,8.96167474922725,1.8263810195996
0.0299196045119939,1.82589258650308,8.96699081305579,1.82589258650308
0.029931556330629,1.82540701387886,8.97230687688434,1.82540701387886
0.029943508149264,1.82492429976297,8.97762294071289,1.82492429976297
0.0299554599678991,1.82444444218618,8.98293900454143,1.82444444218618
0.0299674117865341,1.82396743917404,8.98825506836998,1.82396743917404
0.0299793636051692,1.82349328874676,8.99357113219853,1.82349328874676
0.0299913154238042,1.82302198891926,8.99888719602708,1.82302198891926
0.0300032672424393,1.82255353770109,9.00420325985562,1.82255353770109
0.0300152190610743,1.82208793309646,9.00951932368417,1.82208793309646
0.0300271708797094,1.82162517310416,9.01483538751272,1.82162517310416
0.0300391226983445,1.82116525571756,9.02015145134127,1.82116525571756
0.0300510745169795,1.82070817892459,9.02546751516981,1.82070817892459
0.0300630263356146,1.82025394070771,9.03078357899836,1.82025394070771
0.0300749781542496,1.81980253904387,9.03609964282691,1.81980253904387
0.0300869299728847,1.81935397190448,9.04141570665545,1.81935397190448
0.0300988817915197,1.81890823725544,9.046731770484,1.81890823725544
0.0301108336101548,1.81846533305701,9.05204783431255,1.81846533305701
0.0301227854287898,1.81802525726391,9.0573638981411,1.81802525726391
0.0301347372474249,1.81758800782517,9.06267996196964,1.81758800782517
0.0301466890660599,1.8171535826842,9.06799602579819,1.8171535826842
0.030158640884695,1.81672197977871,9.07331208962674,1.81672197977871
0.03017059270333,1.8162931970407,9.07862815345528,1.8162931970407
0.0301825445219651,1.81586723239642,9.08394421728383,1.81586723239642
0.0301944963406002,1.81544408376638,9.08926028111238,1.81544408376638
0.0302064481592352,1.81502374906527,9.09457634494093,1.81502374906527
0.0302183999778703,1.81460622620198,9.09989240876947,1.81460622620198
0.0302303517965053,1.81419151307955,9.10520847259802,1.81419151307955
0.0302423036151404,1.81377960759514,9.11052453642657,1.81377960759514
0.0302542554337754,1.81337050764,9.11584060025512,1.81337050764
0.0302662072524105,1.81296421109948,9.12115666408366,1.81296421109948
0.0302781590710455,1.81256071585295,9.12647272791221,1.81256071585295
0.0302901108896806,1.81216001977381,9.13178879174076,1.81216001977381
0.0303020627083156,1.81176212072943,9.1371048555693,1.81176212072943
0.0303140145269507,1.81136701658118,9.14242091939785,1.81136701658118
0.0303259663455858,1.81097470518432,9.1477369832264,1.81097470518432
0.0303379181642208,1.81058518438805,9.15305304705495,1.81058518438805
0.0303498699828559,1.81019845203544,9.15836911088349,1.81019845203544
0.0303618218014909,1.80981450596339,9.16368517471204,1.80981450596339
0.030373773620126,1.80943334400266,9.16900123854059,1.80943334400266
0.030385725438761,1.80905496397777,9.17431730236913,1.80905496397777
0.0303976772573961,1.80867936370702,9.17963336619768,1.80867936370702
0.0304096290760311,1.80830654100247,9.18494943002623,1.80830654100247
0.0304215808946662,1.80793649366986,9.19026549385477,1.80793649366986
0.0304335327133012,1.80756921950861,9.19558155768332,1.80756921950861
0.0304454845319363,1.80720471631183,9.20089762151187,1.80720471631183
0.0304574363505713,1.80684298186622,9.20621368534042,1.80684298186622
0.0304693881692064,1.80648401395209,9.21152974916896,1.80648401395209
0.0304813399878415,1.80612781034331,9.21684581299751,1.80612781034331
0.0304932918064765,1.80577436880731,9.22216187682606,1.80577436880731
0.0305052436251116,1.80542368710501,9.22747794065461,1.80542368710501
0.0305171954437466,1.80507576299081,9.23279400448315,1.80507576299081
0.0305291472623817,1.80473059421258,9.2381100683117,1.80473059421258
0.0305410990810167,1.8043881785116,9.24342613214025,1.8043881785116
0.0305530508996518,1.80404851362255,9.24874219596879,1.80404851362255
0.0305650027182868,1.80371159727348,9.25405825979734,1.80371159727348
0.0305769545369219,1.80337742718576,9.25937432362589,1.80337742718576
0.0305889063555569,1.80304600107409,9.26469038745444,1.80304600107409
0.030600858174192,1.80271731664642,9.27000645128298,1.80271731664642
0.030612809992827,1.80239137160397,9.27532251511153,1.80239137160397
0.0306247618114621,1.80206816364117,9.28063857894008,1.80206816364117
0.0306367136300972,1.80174769044563,9.28595464276863,1.80174769044563
0.0306486654487322,1.80142994969815,9.29127070659717,1.80142994969815
0.0306606172673673,1.80111493907261,9.29658677042572,1.80111493907261
0.0306725690860023,1.80080265623604,9.30190283425427,1.80080265623604
0.0306845209046374,1.8004930988485,9.30721889808282,1.8004930988485
0.0306964727232724,1.80018626456312,9.31253496191136,1.80018626456312
0.0307084245419075,1.79988215102601,9.31785102573991,1.79988215102601
0.0307203763605425,1.79958075587627,9.32316708956846,1.79958075587627
0.0307323281791776,1.79928207674596,9.328483153397,1.79928207674596
0.0307442799978126,1.79898611126005,9.33379921722555,1.79898611126005
0.0307562318164477,1.79869285703639,9.3391152810541,1.79869285703639
0.0307681836350827,1.7984023116857,9.34443134488265,1.7984023116857
0.0307801354537178,1.79811447281152,9.34974740871119,1.79811447281152
0.0307920872723529,1.79782933801019,9.35506347253974,1.79782933801019
0.0308040390909879,1.7975469048708,9.36037953636829,1.7975469048708
0.030815990909623,1.7972671709752,9.36569560019684,1.7972671709752
0.030827942728258,1.79699013389792,9.37101166402538,1.79699013389792
0.0308398945468931,1.79671579120616,9.37632772785393,1.79671579120616
0.0308518463655281,1.7964441404598,9.38164379168248,1.7964441404598
0.0308637981841632,1.79617517921128,9.38695985551102,1.79617517921128
0.0308757500027982,1.79590890500566,9.39227591933957,1.79590890500566
0.0308877018214333,1.7956453153805,9.39759198316812,1.7956453153805
0.0308996536400683,1.79538440786593,9.40290804699666,1.79538440786593
0.0309116054587034,1.79512617998453,9.40822411082521,1.79512617998453
0.0309235572773384,1.79487062925134,9.41354017465376,1.79487062925134
0.0309355090959735,1.79461775317383,9.41885623848231,1.79461775317383
0.0309474609146086,1.79436754925183,9.42417230231085,1.79436754925183
0.0309594127332436,1.79412001497757,9.4294883661394,1.79412001497757
0.0309713645518787,1.79387514783558,9.43480442996795,1.79387514783558
0.0309833163705137,1.79363294530268,9.4401204937965,1.79363294530268
0.0309952681891488,1.79339340484797,9.44543655762504,1.79339340484797
0.0310072200077838,1.79315652393275,9.45075262145359,1.79315652393275
0.0310191718264189,1.79292230001056,9.45606868528214,1.79292230001056
0.0310311236450539,1.79269073052706,9.46138474911068,1.79269073052706
0.031043075463689,1.79246181292007,9.46670081293923,1.79246181292007
0.031055027282324,1.79223554461949,9.47201687676778,1.79223554461949
0.0310669791009591,1.79201192304732,9.47733294059633,1.79201192304732
0.0310789309195942,1.79179094561755,9.48264900442487,1.79179094561755
0.0310908827382292,1.7915726097362,9.48796506825342,1.7915726097362
0.0311028345568643,1.79135691280125,9.49328113208197,1.79135691280125
0.0311147863754993,1.79114385220263,9.49859719591051,1.79114385220263
0.0311267381941344,1.79093342532214,9.50391325973906,1.79093342532214
0.0311386900127694,1.79072562953348,9.50922932356761,1.79072562953348
0.0311506418314045,1.79052046220217,9.51454538739616,1.79052046220217
0.0311625936500395,1.79031792068554,9.5198614512247,1.79031792068554
0.0311745454686746,1.79011800233269,9.52517751505325,1.79011800233269
0.0311864972873096,1.78992070448445,9.5304935788818,1.78992070448445
0.0311984491059447,1.78972602447336,9.53580964271035,1.78972602447336
0.0312104009245797,1.78953395962361,9.54112570653889,1.78953395962361
0.0312223527432148,1.78934450725105,9.54644177036744,1.78934450725105
0.0312343045618499,1.78915766466312,9.55175783419599,1.78915766466312
0.0312462563804849,1.78897342915882,9.55707389802454,1.78897342915882
0.03125820819912,1.7887917980287,9.56238996185308,1.7887917980287
0.031270160017755,1.78861276855478,9.56770602568163,1.78861276855478
0.0312821118363901,1.78843633801058,9.57302208951018,1.78843633801058
0.0312940636550251,1.78826250366103,9.57833815333872,1.78826250366103
0.0313060154736602,1.78809126276246,9.58365421716727,1.78809126276246
0.0313179672922952,1.78792261256257,9.58897028099582,1.78792261256257
0.0313299191109303,1.78775655030036,9.59428634482436,1.78775655030036
0.0313418709295653,1.78759307320615,9.59960240865291,1.78759307320615
0.0313538227482004,1.78743217850151,9.60491847248146,1.78743217850151
0.0313657745668355,1.78727386339924,9.61023453631001,1.78727386339924
0.0313777263854705,1.78711812510331,9.61555060013855,1.78711812510331
0.0313896782041056,1.78696496080885,9.6208666639671,1.78696496080885
0.0314016300227406,1.78681436770212,9.62618272779565,1.78681436770212
0.0314135818413757,1.78666634296045,9.6314987916242,1.78666634296045
0.0314255336600107,1.78652088375222,9.63681485545274,1.78652088375222
0.0314374854786458,1.78637798723683,9.64213091928129,1.78637798723683
0.0314494372972808,1.78623765056464,9.64744698310984,1.78623765056464
0.0314613891159159,1.78609987087697,9.65276304693838,1.78609987087697
0.0314733409345509,1.78596464530602,9.65807911076693,1.78596464530602
0.031485292753186,1.7858319709749,9.66339517459548,1.7858319709749
0.031497244571821,1.78570184499751,9.66871123842403,1.78570184499751
0.0315091963904561,1.78557426447859,9.67402730225257,1.78557426447859
0.0315211482090911,1.78544922651359,9.67934336608112,1.78544922651359
0.0315331000277262,1.78532672818874,9.68465942990967,1.78532672818874
0.0315450518463613,1.78520676658093,9.68997549373822,1.78520676658093
0.0315570036649963,1.78508933875771,9.69529155756676,1.78508933875771
0.0315689554836314,1.78497444177724,9.70060762139531,1.78497444177724
0.0315809073022664,1.78486207268827,9.70592368522386,1.78486207268827
0.0315928591209015,1.7847522285301,9.7112397490524,1.7847522285301
0.0316048109395365,1.78464490633251,9.71655581288095,1.78464490633251
0.0316167627581716,1.78454010311579,9.7218718767095,1.78454010311579
0.0316287145768066,1.78443781589063,9.72718794053804,1.78443781589063
0.0316406663954417,1.78433804165813,9.73250400436659,1.78433804165813
0.0316526182140767,1.78424077740975,9.73782006819514,1.78424077740975
0.0316645700327118,1.78414602012728,9.74313613202369,1.78414602012728
0.0316765218513469,1.78405376678278,9.74845219585223,1.78405376678278
0.0316884736699819,1.78396401433857,9.75376825968078,1.78396401433857
0.031700425488617,1.78387675974717,9.75908432350933,1.78387675974717
0.031712377307252,1.78379199995129,9.76440038733788,1.78379199995129
0.0317243291258871,1.78370973188376,9.76971645116642,1.78370973188376
0.0317362809445221,1.78362995246752,9.77503251499497,1.78362995246752
0.0317482327631572,1.78355265861556,9.78034857882352,1.78355265861556
0.0317601845817922,1.7834778472309,9.78566464265207,1.7834778472309
0.0317721364004273,1.78340551520654,9.79098070648061,1.78340551520654
0.0317840882190623,1.78333565942542,9.79629677030916,1.78333565942542
0.0317960400376974,1.7832682767604,9.80161283413771,1.7832682767604
0.0318079918563324,1.78320336407421,9.80692889796626,1.78320336407421
0.0318199436749675,1.78314091821941,9.8122449617948,1.78314091821941
0.0318318954936026,1.78308093603834,9.81756102562335,1.78308093603834
0.0318438473122376,1.78302341436311,9.82287708945189,1.78302341436311
0.0318557991308727,1.78296835001554,9.82819315328044,1.78296835001554
0.0318677509495077,1.78291573980713,9.83350921710899,1.78291573980713
0.0318797027681428,1.78286558053901,9.83882528093754,1.78286558053901
0.0318916545867778,1.78281786900193,9.84414134476608,1.78281786900193
0.0319036064054129,1.78277260197617,9.84945740859463,1.78277260197617
0.0319155582240479,1.78272977623156,9.85477347242318,1.78272977623156
0.031927510042683,1.78268938852739,9.86008953625173,1.78268938852739
0.031939461861318,1.78265143561241,9.86540560008027,1.78265143561241
0.0319514136799531,1.78261591422475,9.87072166390882,1.78261591422475
0.0319633654985882,1.78258282109194,9.87603772773737,1.78258282109194
0.0319753173172232,1.78255215293081,9.88135379156592,1.78255215293081
0.0319872691358583,1.78252390644746,9.88666985539446,1.78252390644746
0.0319992209544933,1.78249807833727,9.89198591922301,1.78249807833727
0.0320111727731284,1.78247466528481,9.89730198305156,1.78247466528481
0.0320231245917634,1.7824536639638,9.9026180468801,1.7824536639638
0.0320350764103985,1.78243507103709,9.90793411070865,1.78243507103709
0.0320470282290335,1.78241888315664,9.9132501745372,1.78241888315664
0.0320589800476686,1.78240509696343,9.91856623836575,1.78240509696343
0.0320709318663036,1.78239370908744,9.92388230219429,1.78239370908744
0.0320828836849387,1.78238471614763,9.92919836602284,1.78238471614763
0.0320948355035737,1.78237811475188,9.93451442985139,1.78237811475188
0.0321067873222088,1.78237390149693,9.93983049367993,1.78237390149693
0.0321187391408439,1.78237207296839,9.94514655750848,1.78237207296839
0.0321306909594789,1.78237262574065,9.95046262133703,1.78237262574065
0.032142642778114,1.78237555637688,9.95577868516558,1.78237555637688
0.032154594596749,1.78238086142894,9.96109474899412,1.78238086142894
0.0321665464153841,1.7823885374374,9.96641081282267,1.7823885374374
0.0321784982340191,1.78239858093143,9.97172687665122,1.78239858093143
0.0321904500526542,1.78241098842881,9.97704294047976,1.78241098842881
0.0322024018712892,1.7824257564359,9.98235900430831,1.7824257564359
0.0322143536899243,1.78244288144752,9.98767506813686,1.78244288144752
0.0322263055085593,1.78246235994699,9.99299113196541,1.78246235994699
0.0322382573271944,1.78248418840606,9.99830719579395,1.78248418840606
0.0322502091458294,1.78250836328486,10.0036232596225,1.78250836328486
0.0322621609644645,1.78253488103186,10.008939323451,1.78253488103186
0.0322741127830996,1.78256373808382,10.0142553872796,1.78256373808382
0.0322860646017346,1.7825949308658,10.0195714511081,1.7825949308658
0.0322980164203697,1.78262845579102,10.0248875149367,1.78262845579102
0.0323099682390047,1.78266430926093,10.0302035787652,1.78266430926093
0.0323219200576398,1.78270248766507,10.0355196425938,1.78270248766507
0.0323338718762748,1.7827429873811,10.0408357064223,1.7827429873811
0.0323458236949099,1.7827858047747,10.0461517702509,1.7827858047747
0.0323577755135449,1.78283093619958,10.0514678340794,1.78283093619958
0.03236972733218,1.78287837799739,10.056783897908,1.78287837799739
0.032381679150815,1.78292812649771,10.0620999617365,1.78292812649771
0.0323936309694501,1.78298017801799,10.0674160255651,1.78298017801799
0.0324055827880851,1.78303452886351,10.0727320893936,1.78303452886351
0.0324175346067202,1.78309117532735,10.0780481532222,1.78309117532735
0.0324294864253553,1.78315011369032,10.0833642170507,1.78315011369032
0.0324414382439903,1.78321134022095,10.0886802808793,1.78321134022095
0.0324533900626254,1.7832748511754,10.0939963447078,1.7832748511754
0.0324653418812604,1.78334064279747,10.0993124085364,1.78334064279747
0.0324772936998955,1.78340871131851,10.1046284723649,1.78340871131851
0.0324892455185305,1.78347905295742,10.1099445361934,1.78347905295742
0.0325011973371656,1.78355166392056,10.115260600022,1.78355166392056
0.0325131491558006,1.78362654040174,10.1205766638505,1.78362654040174
0.0325251009744357,1.78370367858216,10.1258927276791,1.78370367858216
0.0325370527930707,1.78378307463037,10.1312087915076,1.78378307463037
0.0325490046117058,1.78386472470222,10.1365248553362,1.78386472470222
0.0325609564303408,1.78394862494084,10.1418409191647,1.78394862494084
0.0325729082489759,1.78403477147654,10.1471569829933,1.78403477147654
0.032584860067611,1.78412316042684,10.1524730468218,1.78412316042684
0.032596811886246,1.78421378789636,10.1577891106504,1.78421378789636
0.0326087637048811,1.78430664997682,10.1631051744789,1.78430664997682
0.0326207155235161,1.78440174274695,10.1684212383075,1.78440174274695
0.0326326673421512,1.78449906227249,10.173737302136,1.78449906227249
0.0326446191607862,1.78459860460614,10.1790533659646,1.78459860460614
0.0326565709794213,1.78470036578745,10.1843694297931,1.78470036578745
0.0326685227980563,1.78480434184289,10.1896854936217,1.78480434184289
0.0326804746166914,1.78491052878568,10.1950015574502,1.78491052878568
0.0326924264353264,1.78501892261585,10.2003176212787,1.78501892261585
0.0327043782539615,1.7851295193201,10.2056336851073,1.7851295193201
0.0327163300725965,1.78524231487186,10.2109497489358,1.78524231487186
0.0327282818912316,1.78535730523113,10.2162658127644,1.78535730523113
0.0327402337098667,1.78547448634452,10.2215818765929,1.78547448634452
0.0327521855285017,1.78559385414517,10.2268979404215,1.78559385414517
0.0327641373471368,1.7857154045527,10.23221400425,1.7857154045527
0.0327760891657718,1.78583913347318,10.2375300680786,1.78583913347318
0.0327880409844069,1.78596503679906,10.2428461319071,1.78596503679906
0.0327999928030419,1.78609311040914,10.2481621957357,1.78609311040914
0.032811944621677,1.78622335016853,10.2534782595642,1.78622335016853
0.032823896440312,1.7863557519286,10.2587943233928,1.7863557519286
0.0328358482589471,1.7864903115269,10.2641103872213,1.7864903115269
0.0328478000775821,1.78662702478716,10.2694264510499,1.78662702478716
0.0328597518962172,1.78676588751921,10.2747425148784,1.78676588751921
0.0328717037148522,1.78690689551896,10.280058578707,1.78690689551896
0.0328836555334873,1.78705004456833,10.2853746425355,1.78705004456833
0.0328956073521224,1.78719533043521,10.2906907063641,1.78719533043521
0.0329075591707574,1.7873427488734,10.2960067701926,1.7873427488734
0.0329195109893925,1.7874922956226,10.3013228340211,1.7874922956226
0.0329314628080275,1.78764396640832,10.3066388978497,1.78764396640832
0.0329434146266626,1.78779775694185,10.3119549616782,1.78779775694185
0.0329553664452976,1.78795366292021,10.3172710255068,1.78795366292021
0.0329673182639327,1.78811168002612,10.3225870893353,1.78811168002612
0.0329792700825677,1.7882718039279,10.3279031531639,1.7882718039279
0.0329912219012028,1.7884340302795,10.3332192169924,1.7884340302795
0.0330031737198378,1.78859835472037,10.338535280821,1.78859835472037
0.0330151255384729,1.78876477287546,10.3438513446495,1.78876477287546
0.0330270773571079,1.78893328035518,10.3491674084781,1.78893328035518
0.033039029175743,1.7891038727553,10.3544834723066,1.7891038727553
0.0330509809943781,1.78927654565697,10.3597995361352,1.78927654565697
0.0330629328130131,1.78945129462659,10.3651155999637,1.78945129462659
0.0330748846316482,1.78962811521584,10.3704316637923,1.78962811521584
0.0330868364502832,1.78980700296157,10.3757477276208,1.78980700296157
0.0330987882689183,1.78998795338581,10.3810637914494,1.78998795338581
0.0331107400875533,1.79017096199565,10.3863798552779,1.79017096199565
0.0331226919061884,1.79035602428325,10.3916959191064,1.79035602428325
0.0331346437248234,1.79054313572576,10.397011982935,1.79054313572576
0.0331465955434585,1.79073229178527,10.4023280467635,1.79073229178527
0.0331585473620935,1.79092348790879,10.4076441105921,1.79092348790879
0.0331704991807286,1.79111671952815,10.4129601744206,1.79111671952815
0.0331824509993636,1.79131198206001,10.4182762382492,1.79131198206001
0.0331944028179987,1.79150927090574,10.4235923020777,1.79150927090574
0.0332063546366338,1.79170858145145,10.4289083659063,1.79170858145145
0.0332183064552688,1.79190990906786,10.4342244297348,1.79190990906786
0.0332302582739039,1.7921132491103,10.4395404935634,1.7921132491103
0.0332422100925389,1.79231859691866,10.4448565573919,1.79231859691866
0.033254161911174,1.7925259478173,10.4501726212205,1.7925259478173
0.033266113729809,1.79273529711504,10.455488685049,1.79273529711504
0.0332780655484441,1.7929466401051,10.4608047488776,1.7929466401051
0.0332900173670791,1.79315997206503,10.4661208127061,1.79315997206503
0.0333019691857142,1.79337528825667,10.4714368765347,1.79337528825667
0.0333139210043492,1.79359258392611,10.4767529403632,1.79359258392611
0.0333258728229843,1.79381185430362,10.4820690041918,1.79381185430362
0.0333378246416193,1.79403309460361,10.4873850680203,1.79403309460361
0.0333497764602544,1.79425630002459,10.4927011318488,1.79425630002459
0.0333617282788895,1.79448146574907,10.4980171956774,1.79448146574907
0.0333736800975245,1.79470858694359,10.5033332595059,1.79470858694359
0.0333856319161596,1.79493765875857,10.5086493233345,1.79493765875857
0.0333975837347946,1.79516867632835,10.513965387163,1.79516867632835
0.0334095355534297,1.79540163477107,10.5192814509916,1.79540163477107
0.0334214873720647,1.79563652918865,10.5245975148201,1.79563652918865
0.0334334391906998,1.79587335466675,10.5299135786487,1.79587335466675
0.0334453910093348,1.79611210627467,10.5352296424772,1.79611210627467
0.0334573428279699,1.79635277906535,10.5405457063058,1.79635277906535
0.0334692946466049,1.79659536807528,10.5458617701343,1.79659536807528
0.03348124646524,1.79683986832447,10.5511778339629,1.79683986832447
0.0334931982838751,1.79708627481639,10.5564938977914,1.79708627481639
0.0335051501025101,1.79733458253791,10.56180996162,1.79733458253791
0.0335171019211452,1.79758478645925,10.5671260254485,1.79758478645925
0.0335290537397802,1.79783688153393,10.5724420892771,1.79783688153393
0.0335410055584153,1.79809086269874,10.5777581531056,1.79809086269874
0.0335529573770503,1.79834672487362,10.5830742169341,1.79834672487362
0.0335649091956854,1.79860446296169,10.5883902807627,1.79860446296169
0.0335768610143204,1.79886407184913,10.5937063445912,1.79886407184913
0.0335888128329555,1.79912554640516,10.5990224084198,1.79912554640516
0.0336007646515905,1.79938888148198,10.6043384722483,1.79938888148198
0.0336127164702256,1.79965407191472,10.6096545360769,1.79965407191472
0.0336246682888606,1.79992111252137,10.6149705999054,1.79992111252137
0.0336366201074957,1.80018999810273,10.620286663734,1.80018999810273
0.0336485719261308,1.80046072344237,10.6256027275625,1.80046072344237
0.0336605237447658,1.80073328330659,10.6309187913911,1.80073328330659
0.0336724755634009,1.80100767244431,10.6362348552196,1.80100767244431
0.0336844273820359,1.80128388558706,10.6415509190482,1.80128388558706
0.033696379200671,1.80156191744892,10.6468669828767,1.80156191744892
0.033708331019306,1.80184176272644,10.6521830467053,1.80184176272644
0.0337202828379411,1.80212341609864,10.6574991105338,1.80212341609864
0.0337322346565761,1.80240687222689,10.6628151743624,1.80240687222689
0.0337441864752112,1.80269212575488,10.6681312381909,1.80269212575488
0.0337561382938462,1.8029791713086,10.6734473020195,1.8029791713086
0.0337680901124813,1.80326800349623,10.678763365848,1.80326800349623
0.0337800419311164,1.80355861690811,10.6840794296765,1.80355861690811
0.0337919937497514,1.80385100611669,10.6893954935051,1.80385100611669
0.0338039455683865,1.80414516567647,10.6947115573336,1.80414516567647
0.0338158973870215,1.80444109012392,10.7000276211622,1.80444109012392
0.0338278492056566,1.80473877397747,10.7053436849907,1.80473877397747
0.0338398010242916,1.80503821173743,10.7106597488193,1.80503821173743
0.0338517528429267,1.80533939788592,10.7159758126478,1.80533939788592
0.0338637046615617,1.80564232688683,10.7212918764764,1.80564232688683
0.0338756564801968,1.80594699318576,10.7266079403049,1.80594699318576
0.0338876082988318,1.80625339120999,10.7319240041335,1.80625339120999
0.0338995601174669,1.80656151536836,10.737240067962,1.80656151536836
0.0339115119361019,1.80687136005128,10.7425561317906,1.80687136005128
0.033923463754737,1.80718291963063,10.7478721956191,1.80718291963063
0.033935415573372,1.80749618845973,10.7531882594477,1.80749618845973
0.0339473673920071,1.80781116087327,10.7585043232762,1.80781116087327
0.0339593192106422,1.80812783118726,10.7638203871048,1.80812783118726
0.0339712710292772,1.80844619369894,10.7691364509333,1.80844619369894
0.0339832228479123,1.80876624268678,10.7744525147618,1.80876624268678
0.0339951746665473,1.80908797241039,10.7797685785904,1.80908797241039
0.0340071264851824,1.80941137711045,10.7850846424189,1.80941137711045
0.0340190783038174,1.8097364510087,10.7904007062475,1.8097364510087
0.0340310301224525,1.81006318830781,10.795716770076,1.81006318830781
0.0340429819410875,1.81039158319139,10.8010328339046,1.81039158319139
0.0340549337597226,1.8107216298239,10.8063488977331,1.8107216298239
0.0340668855783576,1.8110533223506,10.8116649615617,1.8110533223506
0.0340788373969927,1.81138665489749,10.8169810253902,1.81138665489749
0.0340907892156278,1.81172162157124,10.8222970892188,1.81172162157124
0.0341027410342628,1.81205821645915,10.8276131530473,1.81205821645915
0.0341146928528979,1.81239643362911,10.8329292168759,1.81239643362911
0.0341266446715329,1.81273626712947,10.8382452807044,1.81273626712947
0.034138596490168,1.81307771098905,10.843561344533,1.81307771098905
0.034150548308803,1.81342075921709,10.8488774083615,1.81342075921709
0.0341625001274381,1.81376540580311,10.8541934721901,1.81376540580311
0.0341744519460731,1.81411164471693,10.8595095360186,1.81411164471693
0.0341864037647082,1.81445946990858,10.8648255998472,1.81445946990858
0.0341983555833432,1.81480887530824,10.8701416636757,1.81480887530824
0.0342103074019783,1.8151598548262,10.8754577275042,1.8151598548262
0.0342222592206133,1.81551240235276,10.8807737913328,1.81551240235276
0.0342342110392484,1.81586651175822,10.8860898551613,1.81586651175822
0.0342461628578835,1.81622217689279,10.8914059189899,1.81622217689279
0.0342581146765185,1.81657939158652,10.8967219828184,1.81657939158652
0.0342700664951536,1.8169381496493,10.902038046647,1.8169381496493
0.0342820183137886,1.81729844487071,10.9073541104755,1.81729844487071
0.0342939701324237,1.81766027102005,10.9126701743041,1.81766027102005
0.0343059219510587,1.81802362184621,10.9179862381326,1.81802362184621
0.0343178737696938,1.81838849107765,10.9233023019612,1.81838849107765
0.0343298255883288,1.81875487242233,10.9286183657897,1.81875487242233
0.0343417774069639,1.81912275956766,10.9339344296183,1.81912275956766
0.0343537292255989,1.81949214618039,10.9392504934468,1.81949214618039
0.034365681044234,1.81986302590664,10.9445665572754,1.81986302590664
0.0343776328628691,1.82023539237174,10.9498826211039,1.82023539237174
0.0343895846815041,1.82060923918025,10.9551986849325,1.82060923918025
0.0344015365001392,1.82098455991585,10.960514748761,1.82098455991585
0.0344134883187742,1.82136134814131,10.9658308125895,1.82136134814131
0.0344254401374093,1.82173959739839,10.9711468764181,1.82173959739839
0.0344373919560443,1.82211930120783,10.9764629402466,1.82211930120783
0.0344493437746794,1.82250045306924,10.9817790040752,1.82250045306924
0.0344612955933144,1.82288304646109,10.9870950679037,1.82288304646109
0.0344732474119495,1.82326707484058,10.9924111317323,1.82326707484058
0.0344851992305845,1.82365253164366,10.9977271955608,1.82365253164366
0.0344971510492196,1.82403941028491,11.0030432593894,1.82403941028491
0.0345091028678546,1.82442770415749,11.0083593232179,1.82442770415749
0.0345210546864897,1.82481740663309,11.0136753870465,1.82481740663309
0.0345330065051248,1.82520851106186,11.018991450875,1.82520851106186
0.0345449583237598,1.82560101077236,11.0243075147036,1.82560101077236
0.0345569101423949,1.82599489907149,11.0296235785321,1.82599489907149
0.0345688619610299,1.8263901692444,11.0349396423607,1.8263901692444
0.034580813779665,1.8267868145545,11.0402557061892,1.8267868145545
0.0345927655983,1.82718482824331,11.0455717700178,1.82718482824331
0.0346047174169351,1.82758420353047,11.0508878338463,1.82758420353047
0.0346166692355701,1.82798493361363,11.0562038976749,1.82798493361363
0.0346286210542052,1.82838701166841,11.0615199615034,1.82838701166841
0.0346405728728402,1.82879043084835,11.0668360253319,1.82879043084835
0.0346525246914753,1.82919518428481,11.0721520891605,1.82919518428481
0.0346644765101103,1.82960126508694,11.077468152989,1.82960126508694
0.0346764283287454,1.83000866634159,11.0827842168176,1.83000866634159
0.0346883801473805,1.83041738111328,11.0881002806461,1.83041738111328
0.0347003319660155,1.83082740244412,11.0934163444747,1.83082740244412
0.0347122837846506,1.83123872335372,11.0987324083032,1.83123872335372
0.0347242356032856,1.83165133683919,11.1040484721318,1.83165133683919
0.0347361874219207,1.83206523587502,11.1093645359603,1.83206523587502
0.0347481392405557,1.83248041341303,11.1146805997889,1.83248041341303
0.0347600910591908,1.83289686238233,11.1199966636174,1.83289686238233
0.0347720428778258,1.83331457568923,11.125312727446,1.83331457568923
0.0347839946964609,1.83373354621719,11.1306287912745,1.83373354621719
0.0347959465150959,1.83415376682674,11.1359448551031,1.83415376682674
0.034807898333731,1.83457523035546,11.1412609189316,1.83457523035546
0.034819850152366,1.83499792961785,11.1465769827602,1.83499792961785
0.0348318019710011,1.83542185740532,11.1518930465887,1.83542185740532
0.0348437537896362,1.8358470064861,11.1572091104172,1.8358470064861
0.0348557056082712,1.83627336960519,11.1625251742458,1.83627336960519
0.0348676574269063,1.83670093948429,11.1678412380743,1.83670093948429
0.0348796092455413,1.83712970882172,11.1731573019029,1.83712970882172
0.0348915610641764,1.83755967029239,11.1784733657314,1.83755967029239
0.0349035128828114,1.8379908165477,11.18378942956,1.8379908165477
0.0349154647014465,1.8384231402155,11.1891054933885,1.8384231402155
0.0349274165200815,1.83885663390001,11.1944215572171,1.83885663390001
0.0349393683387166,1.83929129018178,11.1997376210456,1.83929129018178
0.0349513201573516,1.83972710161758,11.2050536848742,1.83972710161758
0.0349632719759867,1.84016406074038,11.2103697487027,1.84016406074038
0.0349752237946218,1.84060216005928,11.2156858125313,1.84060216005928
0.0349871756132568,1.8410413920594,11.2210018763598,1.8410413920594
0.0349991274318919,1.84148174920188,11.2263179401884,1.84148174920188
0.0350110792505269,1.84192322392376,11.2316340040169,1.84192322392376
0.035023031069162,1.84236580863795,11.2369500678455,1.84236580863795
0.035034982887797,1.84280949573315,11.242266131674,1.84280949573315
0.0350469347064321,1.84325427757378,11.2475821955026,1.84325427757378
0.0350588865250671,1.84370014649994,11.2528982593311,1.84370014649994
0.0350708383437022,1.8441470948273,11.2582143231596,1.8441470948273
0.0350827901623372,1.84459511484709,11.2635303869882,1.84459511484709
0.0350947419809723,1.84504419882598,11.2688464508167,1.84504419882598
0.0351066937996073,1.84549433900606,11.2741625146453,1.84549433900606
0.0351186456182424,1.84594552760473,11.2794785784738,1.84594552760473
0.0351305974368775,1.84639775681467,11.2847946423024,1.84639775681467
0.0351425492555125,1.84685101880377,11.2901107061309,1.84685101880377
0.0351545010741476,1.84730530571504,11.2954267699595,1.84730530571504
0.0351664528927826,1.84776060966658,11.300742833788,1.84776060966658
0.0351784047114177,1.84821692275147,11.3060588976166,1.84821692275147
0.0351903565300527,1.84867423703774,11.3113749614451,1.84867423703774
0.0352023083486878,1.8491325445683,11.3166910252737,1.8491325445683
0.0352142601673228,1.84959183736085,11.3220070891022,1.84959183736085
0.0352262119859579,1.85005210740782,11.3273231529308,1.85005210740782
0.0352381638045929,1.85051334667634,11.3326392167593,1.85051334667634
0.035250115623228,1.85097554710813,11.3379552805879,1.85097554710813
0.035262067441863,1.85143870061945,11.3432713444164,1.85143870061945
0.0352740192604981,1.85190279910103,11.3485874082449,1.85190279910103
0.0352859710791332,1.852367834418,11.3539034720735,1.852367834418
0.0352979228977682,1.85283379840985,11.359219535902,1.85283379840985
0.0353098747164033,1.85330068289032,11.3645355997306,1.85330068289032
0.0353218265350383,1.85376847964736,11.3698516635591,1.85376847964736
0.0353337783536734,1.85423718044307,11.3751677273877,1.85423718044307
0.0353457301723084,1.85470677701361,11.3804837912162,1.85470677701361
0.0353576819909435,1.85517726106914,11.3857998550448,1.85517726106914
0.0353696338095785,1.85564862429377,11.3911159188733,1.85564862429377
0.0353815856282136,1.85612085834547,11.3964319827019,1.85612085834547
0.0353935374468486,1.85659395485602,11.4017480465304,1.85659395485602
0.0354054892654837,1.85706790543093,11.407064110359,1.85706790543093
0.0354174410841187,1.85754270164937,11.4123801741875,1.85754270164937
0.0354293929027538,1.85801833506412,11.4176962380161,1.85801833506412
0.0354413447213889,1.85849479720149,11.4230123018446,1.85849479720149
0.0354532965400239,1.85897207956127,11.4283283656732,1.85897207956127
0.035465248358659,1.85945017361662,11.4336444295017,1.85945017361662
0.035477200177294,1.85992907081405,11.4389604933303,1.85992907081405
0.0354891519959291,1.86040876257333,11.4442765571588,1.86040876257333
0.0355011038145641,1.86088924028741,11.4495926209873,1.86088924028741
0.0355130556331992,1.86137049532238,11.4549086848159,1.86137049532238
0.0355250074518342,1.86185251901739,11.4602247486444,1.86185251901739
0.0355369592704693,1.86233530268459,11.465540812473,1.86233530268459
0.0355489110891043,1.86281883760902,11.4708568763015,1.86281883760902
0.0355608629077394,1.8633031150486,11.4761729401301,1.8633031150486
0.0355728147263744,1.86378812623405,11.4814890039586,1.86378812623405
0.0355847665450095,1.86427386236878,11.4868050677872,1.86427386236878
0.0355967183636446,1.86476031462886,11.4921211316157,1.86476031462886
0.0356086701822796,1.86524747416295,11.4974371954443,1.86524747416295
0.0356206220009147,1.86573533209222,11.5027532592728,1.86573533209222
0.0356325738195497,1.8662238795103,11.5080693231014,1.8662238795103
0.0356445256381848,1.86671310748317,11.5133853869299,1.86671310748317
0.0356564774568198,1.86720300704913,11.5187014507585,1.86720300704913
0.0356684292754549,1.86769356921874,11.524017514587,1.86769356921874
0.0356803810940899,1.86818478497472,11.5293335784156,1.86818478497472
0.035692332912725,1.86867664527188,11.5346496422441,1.86867664527188
0.03570428473136,1.8691691410371,11.5399657060726,1.8691691410371
0.0357162365499951,1.86966226316918,11.5452817699012,1.86966226316918
0.0357281883686301,1.87015600253887,11.5505978337297,1.87015600253887
0.0357401401872652,1.87065034998872,11.5559138975583,1.87065034998872
0.0357520920059003,1.87114529633304,11.5612299613868,1.87114529633304
0.0357640438245353,1.87164083235785,11.5665460252154,1.87164083235785
0.0357759956431704,1.87213694882078,11.5718620890439,1.87213694882078
0.0357879474618054,1.87263363645102,11.5771781528725,1.87263363645102
0.0357998992804405,1.87313088594926,11.582494216701,1.87313088594926
0.0358118510990755,1.87362868798759,11.5878102805296,1.87362868798759
0.0358238029177106,1.87412703320945,11.5931263443581,1.87412703320945
0.0358357547363456,1.87462591222957,11.5984424081867,1.87462591222957
0.0358477065549807,1.87512531563389,11.6037584720152,1.87512531563389
0.0358596583736157,1.87562523397949,11.6090745358438,1.87562523397949
0.0358716101922508,1.87612565779452,11.6143905996723,1.87612565779452
0.0358835620108858,1.87662657757815,11.6197066635009,1.87662657757815
0.0358955138295209,1.87712798380047,11.6250227273294,1.87712798380047
0.035907465648156,1.87762986690243,11.630338791158,1.87762986690243
0.035919417466791,1.87813221729581,11.6356548549865,1.87813221729581
0.0359313692854261,1.87863502536309,11.640970918815,1.87863502536309
0.0359433211040611,1.87913828145742,11.6462869826436,1.87913828145742
0.0359552729226962,1.87964197590254,11.6516030464721,1.87964197590254
0.0359672247413312,1.88014609899272,11.6569191103007,1.88014609899272
0.0359791765599663,1.88065064099266,11.6622351741292,1.88065064099266
0.0359911283786013,1.88115559213747,11.6675512379578,1.88115559213747
0.0360030801972364,1.88166094263256,11.6728673017863,1.88166094263256
0.0360150320158714,1.88216668265359,11.6781833656149,1.88216668265359
0.0360269838345065,1.88267280234639,11.6834994294434,1.88267280234639
0.0360389356531415,1.88317929182691,11.688815493272,1.88317929182691
0.0360508874717766,1.88368614118113,11.6941315571005,1.88368614118113
0.0360628392904117,1.884193340465,11.6994476209291,1.884193340465
0.0360747911090467,1.88470087970436,11.7047636847576,1.88470087970436
0.0360867429276818,1.8852087488949,11.7100797485862,1.8852087488949
0.0360986947463168,1.88571693800206,11.7153958124147,1.88571693800206
0.0361106465649519,1.88622543696097,11.7207118762433,1.88622543696097
0.0361225983835869,1.88673423567638,11.7260279400718,1.88673423567638
0.036134550202222,1.88724332402261,11.7313440039004,1.88724332402261
0.036146502020857,1.88775269184346,11.7366600677289,1.88775269184346
0.0361584538394921,1.88826232895213,11.7419761315574,1.88826232895213
0.0361704056581271,1.88877222513118,11.747292195386,1.88877222513118
0.0361823574767622,1.88928237013245,11.7526082592145,1.88928237013245
0.0361943092953973,1.88979275367698,11.7579243230431,1.88979275367698
0.0362062611140323,1.89030336545495,11.7632403868716,1.89030336545495
0.0362182129326674,1.89081419512562,11.7685564507002,1.89081419512562
0.0362301647513024,1.89132523231722,11.7738725145287,1.89132523231722
0.0362421165699375,1.89183646662696,11.7791885783573,1.89183646662696
0.0362540683885725,1.89234788762087,11.7845046421858,1.89234788762087
0.0362660202072076,1.8928594848338,11.7898207060144,1.8928594848338
0.0362779720258426,1.89337124776931,11.7951367698429,1.89337124776931
0.0362899238444777,1.89388316589961,11.8004528336715,1.89388316589961
0.0363018756631127,1.89439522866552,11.8057688975,1.89439522866552
0.0363138274817478,1.89490742547635,11.8110849613286,1.89490742547635
0.0363257793003828,1.89541974570988,11.8164010251571,1.89541974570988
0.0363377311190179,1.89593217871225,11.8217170889857,1.89593217871225
0.0363496829376529,1.89644471379793,11.8270331528142,1.89644471379793
0.036361634756288,1.89695734024962,11.8323492166427,1.89695734024962
0.0363735865749231,1.89747004731819,11.8376652804713,1.89747004731819
0.0363855383935581,1.89798282422262,11.8429813442998,1.89798282422262
0.0363974902121932,1.89849566014992,11.8482974081284,1.89849566014992
0.0364094420308282,1.89900854425506,11.8536134719569,1.89900854425506
0.0364213938494633,1.89952146566092,11.8589295357855,1.89952146566092
0.0364333456680983,1.90003441345821,11.864245599614,1.90003441345821
0.0364452974867334,1.90054737670537,11.8695616634426,1.90054737670537
0.0364572493053684,1.90106034442858,11.8748777272711,1.90106034442858
0.0364692011240035,1.90157330562159,11.8801937910997,1.90157330562159
0.0364811529426385,1.90208624924574,11.8855098549282,1.90208624924574
0.0364931047612736,1.90259916422984,11.8908259187568,1.90259916422984
0.0365050565799087,1.90311203947012,11.8961419825853,1.90311203947012
0.0365170083985437,1.90362486383015,11.9014580464139,1.90362486383015
0.0365289602171788,1.90413762614079,11.9067741102424,1.90413762614079
0.0365409120358138,1.9046503152001,11.912090174071,1.9046503152001
0.0365528638544489,1.9051629197733,11.9174062378995,1.9051629197733
0.0365648156730839,1.90567542859266,11.922722301728,1.90567542859266
0.036576767491719,1.90618783035748,11.9280383655566,1.90618783035748
0.036588719310354,1.90670011373398,11.9333544293851,1.90670011373398
0.0366006711289891,1.90721226735525,11.9386704932137,1.90721226735525
0.0366126229476241,1.90772427982119,11.9439865570422,1.90772427982119
0.0366245747662592,1.90823613969843,11.9493026208708,1.90823613969843
0.0366365265848942,1.90874783552027,11.9546186846993,1.90874783552027
0.0366484784035293,1.9092593557866,11.9599347485279,1.9092593557866
0.0366604302221644,1.90977068896383,11.9652508123564,1.90977068896383
0.0366723820407994,1.91028182348485,11.970566876185,1.91028182348485
0.0366843338594345,1.91079274774894,11.9758829400135,1.91079274774894
0.0366962856780695,1.91130345012169,11.9811990038421,1.91130345012169
0.0367082374967046,1.91181391893497,11.9865150676706,1.91181391893497
0.0367201893153396,1.91232414248683,11.9918311314992,1.91232414248683
0.0367321411339747,1.91283410904145,11.9971471953277,1.91283410904145
0.0367440929526097,1.91334380682905,12.0024632591563,1.91334380682905
0.0367560447712448,1.91385322404584,12.0077793229848,1.91385322404584
0.0367679965898798,1.91436234885398,12.0130953868134,1.91436234885398
0.0367799484085149,1.91487116938146,12.0184114506419,1.91487116938146
0.03679190022715,1.91537967372205,12.0237275144704,1.91537967372205
0.036803852045785,1.91588784993525,12.029043578299,1.91588784993525
0.0368158038644201,1.91639568604622,12.0343596421275,1.91639568604622
0.0368277556830551,1.9169031700457,12.0396757059561,1.9169031700457
0.0368397075016902,1.91741028988994,12.0449917697846,1.91741028988994
0.0368516593203252,1.91791703350065,12.0503078336132,1.91791703350065
0.0368636111389603,1.91842338876493,12.0556238974417,1.91842338876493
0.0368755629575953,1.91892934353519,12.0609399612703,1.91892934353519
0.0368875147762304,1.91943488562911,12.0662560250988,1.91943488562911
0.0368994665948654,1.91994000282953,12.0715720889274,1.91994000282953
0.0369114184135005,1.92044468288444,12.0768881527559,1.92044468288444
0.0369233702321355,1.92094891350685,12.0822042165845,1.92094891350685
0.0369353220507706,1.92145268237478,12.087520280413,1.92145268237478
0.0369472738694057,1.92195597713118,12.0928363442416,1.92195597713118
0.0369592256880407,1.92245878538383,12.0981524080701,1.92245878538383
0.0369711775066758,1.92296109470532,12.1034684718987,1.92296109470532
0.0369831293253108,1.92346289263296,12.1087845357272,1.92346289263296
0.0369950811439459,1.92396416666872,12.1141005995557,1.92396416666872
0.0370070329625809,1.92446490427916,12.1194166633843,1.92446490427916
0.037018984781216,1.92496509289537,12.1247327272128,1.92496509289537
0.037030936599851,1.9254647199129,12.1300487910414,1.9254647199129
0.0370428884184861,1.92596377269171,12.1353648548699,1.92596377269171
0.0370548402371211,1.92646223855608,12.1406809186985,1.92646223855608
0.0370667920557562,1.92696010479457,12.145996982527,1.92696010479457
0.0370787438743912,1.92745735865992,12.1513130463556,1.92745735865992
0.0370906956930263,1.92795398736905,12.1566291101841,1.92795398736905
0.0371026475116614,1.92844997810291,12.1619451740127,1.92844997810291
0.0371145993302964,1.9289453180065,12.1672612378412,1.9289453180065
0.0371265511489315,1.92943999418873,12.1725773016698,1.92943999418873
0.0371385029675665,1.92993399372242,12.1778933654983,1.92993399372242
0.0371504547862016,1.93042730364419,12.1832094293269,1.93042730364419
0.0371624066048366,1.93091991095442,12.1885254931554,1.93091991095442
0.0371743584234717,1.93141180261719,12.193841556984,1.93141180261719
0.0371863102421067,1.93190296556019,12.1991576208125,1.93190296556019
0.0371982620607418,1.93239338667469,12.2044736846411,1.93239338667469
0.0372102138793768,1.93288305281545,12.2097897484696,1.93288305281545
0.0372221656980119,1.93337195080067,12.2151058122981,1.93337195080067
0.0372341175166469,1.93386006741193,12.2204218761267,1.93386006741193
0.037246069335282,1.9343473893941,12.2257379399552,1.9343473893941
0.0372580211539171,1.93483390345533,12.2310540037838,1.93483390345533
0.0372699729725521,1.93531959626693,12.2363700676123,1.93531959626693
0.0372819247911872,1.93580445446336,12.2416861314409,1.93580445446336
0.0372938766098222,1.93628846464211,12.2470021952694,1.93628846464211
0.0373058284284573,1.9367716133637,12.252318259098,1.9367716133637
0.0373177802470923,1.93725388715157,12.2576343229265,1.93725388715157
0.0373297320657274,1.93773527249204,12.2629503867551,1.93773527249204
0.0373416838843624,1.93821575583426,12.2682664505836,1.93821575583426
0.0373536357029975,1.9386953235901,12.2735825144122,1.9386953235901
0.0373655875216325,1.93917396213415,12.2788985782407,1.93917396213415
0.0373775393402676,1.93965165780363,12.2842146420693,1.93965165780363
0.0373894911589027,1.94012839689832,12.2895307058978,1.94012839689832
0.0374014429775377,1.94060416568052,12.2948467697264,1.94060416568052
0.0374133947961728,1.94107895037497,12.3001628335549,1.94107895037497
0.0374253466148078,1.9415527371688,12.3054788973835,1.9415527371688
0.0374372984334429,1.94202551221147,12.310794961212,1.94202551221147
0.0374492502520779,1.94249726161473,12.3161110250405,1.94249726161473
0.037461202070713,1.9429679714525,12.3214270888691,1.9429679714525
0.037473153889348,1.94343762776089,12.3267431526976,1.94343762776089
0.0374851057079831,1.94390621653808,12.3320592165262,1.94390621653808
0.0374970575266181,1.94437372374427,12.3373752803547,1.94437372374427
0.0375090093452532,1.94484013530166,12.3426913441833,1.94484013530166
0.0375209611638882,1.94530543709435,12.3480074080118,1.94530543709435
0.0375329129825233,1.94576961496829,12.3533234718404,1.94576961496829
0.0375448648011584,1.94623265473125,12.3586395356689,1.94623265473125
0.0375568166197934,1.94669454215271,12.3639555994975,1.94669454215271
0.0375687684384285,1.94715526296386,12.369271663326,1.94715526296386
0.0375807202570635,1.94761480285748,12.3745877271546,1.94761480285748
0.0375926720756986,1.94807314748795,12.3799037909831,1.94807314748795
0.0376046238943336,1.94853028247114,12.3852198548117,1.94853028247114
0.0376165757129687,1.94898619338438,12.3905359186402,1.94898619338438
0.0376285275316037,1.94944086576639,12.3958519824688,1.94944086576639
0.0376404793502388,1.94989428511724,12.4011680462973,1.94989428511724
0.0376524311688738,1.95034643689827,12.4064841101258,1.95034643689827
0.0376643829875089,1.95079730653204,12.4118001739544,1.95079730653204
0.0376763348061439,1.95124687940231,12.4171162377829,1.95124687940231
0.037688286624779,1.95169514085392,12.4224323016115,1.95169514085392
0.0377002384434141,1.95214207619281,12.42774836544,1.95214207619281
0.0377121902620491,1.95258767068588,12.4330644292686,1.95258767068588
0.0377241420806842,1.95303190956102,12.4383804930971,1.95303190956102
0.0377360938993192,1.95347477800698,12.4436965569257,1.95347477800698
0.0377480457179543,1.95391626117339,12.4490126207542,1.95391626117339
0.0377599975365893,1.95435634417063,12.4543286845828,1.95435634417063
0.0377719493552244,1.95479501206983,12.4596447484113,1.95479501206983
0.0377839011738594,1.9552322499028,12.4649608122399,1.9552322499028
0.0377958529924945,1.95566804266199,12.4702768760684,1.95566804266199
0.0378078048111295,1.95610237530039,12.475592939897,1.95610237530039
0.0378197566297646,1.95653523273153,12.4809090037255,1.95653523273153
0.0378317084483996,1.95696659982942,12.4862250675541,1.95696659982942
0.0378436602670347,1.95739646142846,12.4915411313826,1.95739646142846
0.0378556120856698,1.95782480232343,12.4968571952111,1.95782480232343
0.0378675639043048,1.95825160726943,12.5021732590397,1.95825160726943
0.0378795157229399,1.9586768609818,12.5074893228682,1.9586768609818
0.0378914675415749,1.95910054813609,12.5128053866968,1.95910054813609
0.03790341936021,1.95952265336804,12.5181214505253,1.95952265336804
0.037915371178845,1.95994316127346,12.5234375143539,1.95994316127346
0.0379273229974801,1.96036205640825,12.5287535781824,1.96036205640825
0.0379392748161151,1.96077932328829,12.534069642011,1.96077932328829
0.0379512266347502,1.96119494638944,12.5393857058395,1.96119494638944
0.0379631784533852,1.96160891014746,12.5447017696681,1.96160891014746
0.0379751302720203,1.96202119895798,12.5500178334966,1.96202119895798
0.0379870820906553,1.96243179717642,12.5553338973252,1.96243179717642
0.0379990339092904,1.96284068911799,12.5606499611537,1.96284068911799
0.0380109857279255,1.96324785905759,12.5659660249823,1.96324785905759
0.0380229375465605,1.96365329122982,12.5712820888108,1.96365329122982
0.0380348893651956,1.96405696982886,12.5765981526394,1.96405696982886
0.0380468411838306,1.9644588790085,12.5819142164679,1.9644588790085
0.0380587930024657,1.96485900288203,12.5872302802965,1.96485900288203
0.0380707448211007,1.96525732552223,12.592546344125,1.96525732552223
0.0380826966397358,1.96565383096132,12.5978624079535,1.96565383096132
0.0380946484583708,1.96604850319089,12.6031784717821,1.96604850319089
0.0381066002770059,1.9664413261619,12.6084945356106,1.9664413261619
0.0381185520956409,1.96683228378458,12.6138105994392,1.96683228378458
0.038130503914276,1.96722135992843,12.6191266632677,1.96722135992843
0.0381424557329111,1.96760853842214,12.6244427270963,1.96760853842214
0.0381544075515461,1.9679938030536,12.6297587909248,1.9679938030536
0.0381663593701812,1.96837713756977,12.6350748547534,1.96837713756977
0.0381783111888162,1.96875852567673,12.6403909185819,1.96875852567673
0.0381902630074513,1.96913795103958,12.6457069824105,1.96913795103958
0.0382022148260863,1.9695153972824,12.651023046239,1.9695153972824
0.0382141666447214,1.96989084798824,12.6563391100676,1.96989084798824
0.0382261184633564,1.97026428669904,12.6616551738961,1.97026428669904
0.0382380702819915,1.97063569691562,12.6669712377247,1.97063569691562
0.0382500221006265,1.97100506209761,12.6722873015532,1.97100506209761
0.0382619739192616,1.97137236566344,12.6776033653818,1.97137236566344
0.0382739257378966,1.97173759099028,12.6829194292103,1.97173759099028
0.0382858775565317,1.97210072141399,12.6882354930388,1.97210072141399
0.0382978293751668,1.97246174022911,12.6935515568674,1.97246174022911
0.0383097811938018,1.9728206306888,12.6988676206959,1.9728206306888
0.0383217330124369,1.97317737600481,12.7041836845245,1.97317737600481
0.0383336848310719,1.97353195934743,12.709499748353,1.97353195934743
0.038345636649707,1.97388436384548,12.7148158121816,1.97388436384548
0.038357588468342,1.97423457258621,12.7201318760101,1.97423457258621
0.0383695402869771,1.97458256861536,12.7254479398387,1.97458256861536
0.0383814921056121,1.97492833493704,12.7307640036672,1.97492833493704
0.0383934439242472,1.97527185451371,12.7360800674958,1.97527185451371
0.0384053957428822,1.97561311026617,12.7413961313243,1.97561311026617
0.0384173475615173,1.97595208507353,12.7467121951529,1.97595208507353
0.0384292993801523,1.97628876177313,12.7520282589814,1.97628876177313
0.0384412511987874,1.97662312316054,12.75734432281,1.97662312316054
0.0384532030174225,1.97695515198952,12.7626603866385,1.97695515198952
0.0384651548360575,1.97728483097198,12.7679764504671,1.97728483097198
0.0384771066546926,1.97761214277796,12.7732925142956,1.97761214277796
0.0384890584733276,1.97793707003556,12.7786085781242,1.97793707003556
0.0385010102919627,1.97825959533097,12.7839246419527,1.97825959533097
0.0385129621105977,1.97857970120838,12.7892407057812,1.97857970120838
0.0385249139292328,1.97889737016999,12.7945567696098,1.97889737016999
0.0385368657478678,1.97921258467594,12.7998728334383,1.97921258467594
0.0385488175665029,1.97952532714432,12.8051888972669,1.97952532714432
0.0385607693851379,1.97983557995111,12.8105049610954,1.97983557995111
0.038572721203773,1.98014332543015,12.815821024924,1.98014332543015
0.038584673022408,1.98044854587315,12.8211370887525,1.98044854587315
0.0385966248410431,1.9807512235296,12.8264531525811,1.9807512235296
0.0386085766596782,1.9810513406068,12.8317692164096,1.9810513406068
0.0386205284783132,1.9813488792698,12.8370852802382,1.9813488792698
0.0386324802969483,1.98164382164137,12.8424013440667,1.98164382164137
0.0386444321155833,1.981936149802,12.8477174078953,1.981936149802
0.0386563839342184,1.98222584578985,12.8530334717238,1.98222584578985
0.0386683357528534,1.98251289160072,12.8583495355524,1.98251289160072
0.0386802875714885,1.98279726918804,12.8636655993809,1.98279726918804
0.0386922393901235,1.98307896046286,12.8689816632095,1.98307896046286
0.0387041912087586,1.9833579472938,12.874297727038,1.9833579472938
0.0387161430273936,1.98363421150701,12.8796137908665,1.98363421150701
0.0387280948460287,1.98390773488619,12.8849298546951,1.98390773488619
0.0387400466646637,1.98417849917256,12.8902459185236,1.98417849917256
0.0387519984832988,1.98444648606481,12.8955619823522,1.98444648606481
0.0387639503019339,1.98471167721909,12.9008780461807,1.98471167721909
0.0387759021205689,1.984974054249,12.9061941100093,1.984974054249
0.038787853939204,1.98523359872556,12.9115101738378,1.98523359872556
0.038799805757839,1.98549029217721,12.9168262376664,1.98549029217721
0.0388117575764741,1.98574411608975,12.9221423014949,1.98574411608975
0.0388237093951091,1.98599505190636,12.9274583653235,1.98599505190636
0.0388356612137442,1.98624308102755,12.932774429152,1.98624308102755
0.0388476130323792,1.98648818481119,12.9380904929806,1.98648818481119
0.0388595648510143,1.98673034457242,12.9434065568091,1.98673034457242
0.0388715166696493,1.98696954158372,12.9487226206377,1.98696954158372
0.0388834684882844,1.9872057570748,12.9540386844662,1.9872057570748
0.0388954203069194,1.98743897223269,12.9593547482948,1.98743897223269
0.0389073721255545,1.98766916820161,12.9646708121233,1.98766916820161
0.0389193239441896,1.98789632608307,12.9699868759519,1.98789632608307
0.0389312757628246,1.98812042693576,12.9753029397804,1.98812042693576
0.0389432275814597,1.9883414517756,12.9806190036089,1.9883414517756
0.0389551794000947,1.9885593815757,12.9859350674375,1.9885593815757
0.0389671312187298,1.98877419726635,12.991251131266,1.98877419726635
0.0389790830373648,1.98898587973501,12.9965671950946,1.98898587973501
0.0389910348559999,1.98919440982632,13.0018832589231,1.98919440982632
0.0390029866746349,1.98939976834205,13.0071993227517,1.98939976834205
0.03901493849327,1.98960193604112,13.0125153865802,1.98960193604112
0.039026890311905,1.9898008936396,13.0178314504088,1.9898008936396
0.0390388421305401,1.98999662181065,13.0231475142373,1.98999662181065
0.0390507939491751,1.99018910118458,13.0284635780659,1.99018910118458
0.0390627457678102,1.99037831234879,13.0337796418944,1.99037831234879
0.0390746975864453,1.99056423584781,13.039095705723,1.99056423584781
0.0390866494050803,1.99074685218324,13.0444117695515,1.99074685218324
0.0390986012237154,1.9909261418138,13.0497278333801,1.9909261418138
0.0391105530423504,1.99110208515527,13.0550438972086,1.99110208515527
0.0391225048609855,1.99127466258054,13.0603599610372,1.99127466258054
0.0391344566796205,1.99144385441958,13.0656760248657,1.99144385441958
0.0391464084982556,1.99160964095944,13.0709920886943,1.99160964095944
0.0391583603168906,1.99177200244424,13.0763081525228,1.99177200244424
0.0391703121355257,1.99193091907518,13.0816242163513,1.99193091907518
0.0391822639541607,1.99208637101055,13.0869402801799,1.99208637101055
0.0391942157727958,1.99223833836571,13.0922563440084,1.99223833836571
0.0392061675914309,1.9923868012131,13.097572407837,1.9923868012131
0.0392181194100659,1.99253173958223,13.1028884716655,1.99253173958223
0.039230071228701,1.99267313345971,13.1082045354941,1.99267313345971
0.039242023047336,1.99281096278923,13.1135205993226,1.99281096278923
0.0392539748659711,1.99294520747157,13.1188366631512,1.99294520747157
0.0392659266846061,1.9930758473646,13.1241527269797,1.9930758473646
0.0392778785032412,1.99320286228331,13.1294687908083,1.99320286228331
0.0392898303218762,1.99332623199976,13.1347848546368,1.99332623199976
0.0393017821405113,1.99344593624316,13.1401009184654,1.99344593624316
0.0393137339591463,1.99356195469981,13.1454169822939,1.99356195469981
0.0393256857777814,1.99367426701317,13.1507330461225,1.99367426701317
0.0393376375964164,1.9937828527838,13.156049109951,1.9937828527838
0.0393495894150515,1.99388769156944,13.1613651737796,1.99388769156944
0.0393615412336865,1.99398876288496,13.1666812376081,1.99398876288496
0.0393734930523216,1.99408604620242,13.1719973014366,1.99408604620242
0.0393854448709567,1.99417952095105,13.1773133652652,1.99417952095105
0.0393973966895917,1.99426916651728,13.1826294290937,1.99426916651728
0.0394093485082268,1.99435496224472,13.1879454929223,1.99435496224472
0.0394213003268618,1.99443688743424,13.1932615567508,1.99443688743424
0.0394332521454969,1.99451492134392,13.1985776205794,1.99451492134392
0.0394452039641319,1.9945890431891,13.2038936844079,1.9945890431891
0.039457155782767,1.99465923214237,13.2092097482365,1.99465923214237
0.039469107601402,1.99472546733363,13.214525812065,1.99472546733363
0.0394810594200371,1.99478772785006,13.2198418758936,1.99478772785006
0.0394930112386721,1.99484599273619,13.2251579397221,1.99484599273619
0.0395049630573072,1.99490024099386,13.2304740035507,1.99490024099386
0.0395169148759423,1.99495045158229,13.2357900673792,1.99495045158229
0.0395288666945773,1.99499660341808,13.2411061312078,1.99499660341808
0.0395408185132124,1.99503867537522,13.2464221950363,1.99503867537522
0.0395527703318474,1.99507664628516,13.2517382588649,1.99507664628516
0.0395647221504825,1.99511049493676,13.2570543226934,1.99511049493676
0.0395766739691175,1.9951402000764,13.2623703865219,1.9951402000764
0.0395886257877526,1.99516574040793,13.2676864503505,1.99516574040793
0.0396005776063876,1.99518709459273,13.273002514179,1.99518709459273
0.0396125294250227,1.99520424124976,13.2783185780076,1.99520424124976
0.0396244812436577,1.99521715895553,13.2836346418361,1.99521715895553
0.0396364330622928,1.99522582624418,13.2889507056647,1.99522582624418
0.0396483848809278,1.99523022160749,13.2942667694932,1.99523022160749
0.0396603366995629,1.99523032349491,13.2995828333218,1.99523032349491
0.039672288518198,1.99522611031358,13.3048988971503,1.99522611031358
0.039684240336833,1.9952175604284,13.3102149609789,1.9952175604284
0.0396961921554681,1.99520465216201,13.3155310248074,1.99520465216201
0.0397081439741031,1.99518736379488,13.320847088636,1.99518736379488
0.0397200957927382,1.99516567356529,13.3261631524645,1.99516567356529
0.0397320476113732,1.99513955966942,13.3314792162931,1.99513955966942
0.0397439994300083,1.99510900026134,13.3367952801216,1.99510900026134
0.0397559512486433,1.99507397345306,13.3421113439502,1.99507397345306
0.0397679030672784,1.9950344573146,13.3474274077787,1.9950344573146
0.0397798548859134,1.99499042987398,13.3527434716073,1.99499042987398
0.0397918067045485,1.9949418691173,13.3580595354358,1.9949418691173
0.0398037585231836,1.99488875298877,13.3633755992643,1.99488875298877
0.0398157103418186,1.99483105939073,13.3686916630929,1.99483105939073
0.0398276621604537,1.99476876618372,13.3740077269214,1.99476876618372
0.0398396139790887,1.99470185118652,13.37932379075,1.99470185118652
0.0398515657977238,1.99463029217618,13.3846398545785,1.99463029217618
0.0398635176163588,1.99455406688809,13.3899559184071,1.99455406688809
0.0398754694349939,1.99447315301599,13.3952719822356,1.99447315301599
0.0398874212536289,1.99438752821206,13.4005880460642,1.99438752821206
0.039899373072264,1.99429717008695,13.4059041098927,1.99429717008695
0.039911324890899,1.9942020562098,13.4112201737213,1.9942020562098
0.0399232767095341,1.99410216410836,13.4165362375498,1.99410216410836
0.0399352285281691,1.99399747126898,13.4218523013784,1.99399747126898
0.0399471803468042,1.99388795513667,13.4271683652069,1.99388795513667
0.0399591321654392,1.99377359311518,13.4324844290355,1.99377359311518
0.0399710839840743,1.99365436256706,13.437800492864,1.99365436256706
0.0399830358027094,1.99353024081367,13.4431165566926,1.99353024081367
0.0399949876213444,1.99340120513526,13.4484326205211,1.99340120513526
0.0400069394399795,1.99326723277107,13.4537486843496,1.99326723277107
0.0400188912586145,1.9931283009193,13.4590647481782,1.9931283009193
0.0400308430772496,1.99298438673724,13.4643808120067,1.99298438673724
0.0400427948958846,1.99283546734134,13.4696968758353,1.99283546734134
0.0400547467145197,1.99268151980718,13.4750129396638,1.99268151980718
0.0400666985331547,1.99252252116965,13.4803290034924,1.99252252116965
0.0400786503517898,1.99235844842292,13.4856450673209,1.99235844842292
0.0400906021704248,1.99218927852057,13.4909611311495,1.99218927852057
0.0401025539890599,1.9920149883756,13.496277194978,1.9920149883756
0.040114505807695,1.99183555486055,13.5015932588066,1.99183555486055
0.04012645762633,1.99165095480753,13.5069093226351,1.99165095480753
0.0401384094449651,1.9914611650083,13.5122253864637,1.9914611650083
0.0401503612636001,1.99126616221436,13.5175414502922,1.99126616221436
0.0401623130822352,1.99106592313696,13.5228575141208,1.99106592313696
0.0401742649008702,1.99086042444727,13.5281735779493,1.99086042444727
0.0401862167195053,1.99064964277635,13.5334896417779,1.99064964277635
0.0401981685381403,1.9904335547153,13.5388057056064,1.9904335547153
0.0402101203567754,1.9902121368153,13.544121769435,1.9902121368153
0.0402220721754104,1.98998536558769,13.5494378332635,1.98998536558769
0.0402340239940455,1.98975321750406,13.554753897092,1.98975321750406
0.0402459758126805,1.98951566899632,13.5600699609206,1.98951566899632
0.0402579276313156,1.98927269645675,13.5653860247491,1.98927269645675
0.0402698794499507,1.98902427623816,13.5707020885777,1.98902427623816
0.0402818312685857,1.98877038465388,13.5760181524062,1.98877038465388
0.0402937830872208,1.98851099797792,13.5813342162348,1.98851099797792
0.0403057349058558,1.98824609244499,13.5866502800633,1.98824609244499
0.0403176867244909,1.98797564425063,13.5919663438919,1.98797564425063
0.0403296385431259,1.98769962955129,13.5972824077204,1.98769962955129
0.040341590361761,1.98741802446438,13.602598471549,1.98741802446438
0.040353542180396,1.98713080506843,13.6079145353775,1.98713080506843
0.0403654939990311,1.9868379474031,13.6132305992061,1.9868379474031
0.0403774458176661,1.98653942746934,13.6185466630346,1.98653942746934
0.0403893976363012,1.98623522122942,13.6238627268632,1.98623522122942
0.0404013494549363,1.98592530460708,13.6291787906917,1.98592530460708
0.0404133012735713,1.9856096534876,13.6344948545203,1.9856096534876
0.0404252530922064,1.98528824371787,13.6398109183488,1.98528824371787
0.0404372049108414,1.98496105110654,13.6451269821774,1.98496105110654
0.0404491567294765,1.98462805142408,13.6504430460059,1.98462805142408
0.0404611085481115,1.98428922040289,13.6557591098344,1.98428922040289
0.0404730603667466,1.9839445337374,13.661075173663,1.9839445337374
0.0404850121853816,1.98359396708418,13.6663912374915,1.98359396708418
0.0404969640040167,1.98323749606201,13.6717073013201,1.98323749606201
0.0405089158226517,1.98287509625204,13.6770233651486,1.98287509625204
0.0405208676412868,1.98250674319785,13.6823394289772,1.98250674319785
0.0405328194599218,1.98213241240558,13.6876554928057,1.98213241240558
0.0405447712785569,1.98175207934401,13.6929715566343,1.98175207934401
0.040556723097192,1.98136571944472,13.6982876204628,1.98136571944472
0.040568674915827,1.98097330810213,13.7036036842914,1.98097330810213
0.0405806267344621,1.98057482067369,13.7089197481199,1.98057482067369
0.0405925785530971,1.98017023247992,13.7142358119485,1.98017023247992
0.0406045303717322,1.97975951880458,13.719551875777,1.97975951880458
0.0406164821903672,1.97934265489475,13.7248679396056,1.97934265489475
0.0406284340090023,1.97891961596097,13.7301840034341,1.97891961596097
0.0406403858276373,1.97849037717734,13.7355000672627,1.97849037717734
0.0406523376462724,1.97805491368164,13.7408161310912,1.97805491368164
0.0406642894649074,1.97761320057546,13.7461321949197,1.97761320057546
0.0406762412835425,1.97716521292434,13.7514482587483,1.97716521292434
0.0406881931021775,1.97671092575784,13.7567643225768,1.97671092575784
0.0407001449208126,1.97625031406971,13.7620803864054,1.97625031406971
0.0407120967394477,1.97578335281801,13.7673964502339,1.97578335281801
0.0407240485580827,1.9753100169252,13.7727125140625,1.9753100169252
0.0407360003767178,1.97483028127834,13.778028577891,1.97483028127834
0.0407479521953528,1.97434412072914,13.7833446417196,1.97434412072914
0.0407599040139879,1.97385151009414,13.7886607055481,1.97385151009414
0.0407718558326229,1.97335242415483,13.7939767693767,1.97335242415483
0.040783807651258,1.97284683765777,13.7992928332052,1.97284683765777
0.040795759469893,1.97233472531476,13.8046088970338,1.97233472531476
0.0408077112885281,1.97181606180293,13.8099249608623,1.97181606180293
0.0408196631071631,1.97129082176493,13.8152410246909,1.97129082176493
0.0408316149257982,1.970758979809,13.8205570885194,1.970758979809
0.0408435667444332,1.97022051050919,13.825873152348,1.97022051050919
0.0408555185630683,1.96967538840544,13.8311892161765,1.96967538840544
0.0408674703817034,1.96912358800375,13.836505280005,1.96912358800375
0.0408794222003384,1.96856508377631,13.8418213438336,1.96856508377631
0.0408913740189735,1.96799985016167,13.8471374076621,1.96799985016167
0.0409033258376085,1.96742786156487,13.8524534714907,1.96742786156487
0.0409152776562436,1.96684909235757,13.8577695353192,1.96684909235757
0.0409272294748786,1.96626351687825,13.8630855991478,1.96626351687825
0.0409391812935137,1.9656711094323,13.8684016629763,1.9656711094323
0.0409511331121487,1.96507184429224,13.8737177268049,1.96507184429224
0.0409630849307838,1.9644656956978,13.8790337906334,1.9644656956978
0.0409750367494188,1.96385263785614,13.884349854462,1.96385263785614
0.0409869885680539,1.96323264494197,13.8896659182905,1.96323264494197
0.0409989403866889,1.96260569109772,13.8949819821191,1.96260569109772
0.041010892205324,1.96197175043369,13.9002980459476,1.96197175043369
0.0410228440239591,1.96133079702824,13.9056141097762,1.96133079702824
0.0410347958425941,1.96068280492792,13.9109301736047,1.96068280492792
0.0410467476612292,1.96002774814763,13.9162462374333,1.96002774814763
0.0410586994798642,1.95936560067082,13.9215623012618,1.95936560067082
0.0410706512984993,1.95869633644965,13.9268783650904,1.95869633644965
0.0410826031171343,1.9580199294051,13.9321944289189,1.9580199294051
0.0410945549357694,1.95733635342724,13.9375104927474,1.95733635342724
0.0411065067544044,1.95664558237531,13.942826556576,1.95664558237531
0.0411184585730395,1.95594759007795,13.9481426204045,1.95594759007795
0.0411304103916745,1.95524235033334,13.9534586842331,1.95524235033334
0.0411423622103096,1.95452983690939,13.9587747480616,1.95452983690939
0.0411543140289446,1.95381002354394,13.9640908118902,1.95381002354394
0.0411662658475797,1.95308288394489,13.9694068757187,1.95308288394489
0.0411782176662148,1.9523483917904,13.9747229395473,1.9523483917904
0.0411901694848498,1.9516065207291,13.9800390033758,1.9516065207291
0.0412021213034849,1.95085724438024,13.9853550672044,1.95085724438024
0.0412140731221199,1.95010053633388,13.9906711310329,1.95010053633388
0.041226024940755,1.94933637015109,13.9959871948615,1.94933637015109
0.04123797675939,1.94856471936411,14.00130325869,1.94856471936411
0.0412499285780251,1.94778555747657,14.0066193225186,1.94778555747657
0.0412618803966601,1.94699885796367,14.0119353863471,1.94699885796367
0.0412738322152952,1.94620459427236,14.0172514501757,1.94620459427236
0.0412857840339302,1.94540273982155,14.0225675140042,1.94540273982155
0.0412977358525653,1.94459326800229,14.0278835778327,1.94459326800229
0.0413096876712003,1.94377615217799,14.0331996416613,1.94377615217799
0.0413216394898354,1.94295136568458,14.0385157054898,1.94295136568458
0.0413335913084705,1.94211888183075,14.0438317693184,1.94211888183075
0.0413455431271055,1.94127867389813,14.0491478331469,1.94127867389813
0.0413574949457406,1.9404307151415,14.0544638969755,1.9404307151415
0.0413694467643756,1.93957497878898,14.059779960804,1.93957497878898
0.0413813985830107,1.93871143804226,14.0650960246326,1.93871143804226
0.0413933504016457,1.93784006607678,14.0704120884611,1.93784006607678
0.0414053022202808,1.93696083604197,14.0757281522897,1.93696083604197
0.0414172540389158,1.93607372106142,14.0810442161182,1.93607372106142
0.0414292058575509,1.93517869423315,14.0863602799468,1.93517869423315
0.0414411576761859,1.93427572862977,14.0916763437753,1.93427572862977
0.041453109494821,1.9333647972987,14.0969924076039,1.9333647972987
0.0414650613134561,1.93244587326244,14.1023084714324,1.93244587326244
0.0414770131320911,1.93151892951871,14.107624535261,1.93151892951871
0.0414889649507262,1.93058393904074,14.1129405990895,1.93058393904074
0.0415009167693612,1.92964087477746,14.1182566629181,1.92964087477746
0.0415128685879963,1.92868970795303,14.1235727267466,1.92868970795303
0.0415248204066313,1.92772975569188,14.1288887905751,1.92772975569188
0.0415367722252664,1.92675867754985,14.1342048544037,1.92675867754985
0.0415487240439014,1.92577336026976,14.1395209182322,1.92577336026976
0.0415606758625365,1.92477383861557,14.1448369820608,1.92477383861557
0.0415726276811715,1.92376020825616,14.1501530458893,1.92376020825616
0.0415845794998066,1.92273256520435,14.1554691097179,1.92273256520435
0.0415965313184416,1.92169100581566,14.1607851735464,1.92169100581566
0.0416084831370767,1.92063562678697,14.166101237375,1.92063562678697
0.0416204349557118,1.91956652515528,14.1714173012035,1.91956652515528
0.0416323867743468,1.91848379829642,14.1767333650321,1.91848379829642
0.0416443385929819,1.91738754392375,14.1820494288606,1.91738754392375
0.0416562904116169,1.91627786008689,14.1873654926892,1.91627786008689
0.041668242230252,1.91515484517042,14.1926815565177,1.91515484517042
0.041680194048887,1.91401859789264,14.1979976203463,1.91401859789264
0.0416921458675221,1.91286921730426,14.2033136841748,1.91286921730426
0.0417040976861571,1.91170680278713,14.2086297480034,1.91170680278713
0.0417160495047922,1.91053145405298,14.2139458118319,1.91053145405298
0.0417280013234272,1.90934327114212,14.2192618756604,1.90934327114212
0.0417399531420623,1.90814235442221,14.224577939489,1.90814235442221
0.0417519049606973,1.90692880458695,14.2298940033175,1.90692880458695
0.0417638567793324,1.90570272265482,14.2352100671461,1.90570272265482
0.0417758085979675,1.90446420996786,14.2405261309746,1.90446420996786
0.0417877604166025,1.90321336819034,14.2458421948032,1.90321336819034
0.0417997122352376,1.90195029930758,14.2511582586317,1.90195029930758
0.0418116640538726,1.90067510562461,14.2564743224603,1.90067510562461
0.0418236158725077,1.89938788976498,14.2617903862888,1.89938788976498
0.0418355676911427,1.89808875466949,14.2671064501174,1.89808875466949
0.0418475195097778,1.89677780359492,14.2724225139459,1.89677780359492
0.0418594713284128,1.89545514011284,14.2777385777745,1.89545514011284
0.0418714231470479,1.8941208681083,14.283054641603,1.8941208681083
0.0418833749656829,1.89277509177867,14.2883707054316,1.89277509177867
0.041895326784318,1.89141791563232,14.2936867692601,1.89141791563232
0.041907278602953,1.89004944448747,14.2990028330887,1.89004944448747
0.0419192304215881,1.88866978347093,14.3043188969172,1.88866978347093
0.0419311822402232,1.88727903801686,14.3096349607458,1.88727903801686
0.0419431340588582,1.88587731386558,14.3149510245743,1.88587731386558
0.0419550858774933,1.88446471706236,14.3202670884028,1.88446471706236
0.0419670376961283,1.88304135395619,14.3255831522314,1.88304135395619
0.0419789895147634,1.88160733119856,14.3308992160599,1.88160733119856
0.0419909413333984,1.88016275574234,14.3362152798885,1.88016275574234
0.0420028931520335,1.87870773484047,14.341531343717,1.87870773484047
0.0420148449706685,1.87724237604486,14.3468474075456,1.87724237604486
0.0420267967893036,1.87576678720518,14.3521634713741,1.87576678720518
0.0420387486079386,1.87428107646766,14.3574795352027,1.87428107646766
0.0420507004265737,1.87278535227392,14.3627955990312,1.87278535227392
0.0420626522452087,1.87127972335983,14.3681116628598,1.87127972335983
0.0420746040638438,1.8697642987543,14.3734277266883,1.8697642987543
0.0420865558824789,1.86823918777818,14.3787437905169,1.86823918777818
0.0420985077011139,1.86670450004304,14.3840598543454,1.86670450004304
0.042110459519749,1.86516034545007,14.389375918174,1.86516034545007
0.042122411338384,1.86360683418894,14.3946919820025,1.86360683418894
0.0421343631570191,1.86204407673663,14.4000080458311,1.86204407673663
0.0421463149756541,1.86047218385633,14.4053241096596,1.86047218385633
0.0421582667942892,1.85889126659631,14.4106401734881,1.85889126659631
0.0421702186129242,1.85730143628883,14.4159562373167,1.85730143628883
0.0421821704315593,1.85570280454895,14.4212723011452,1.85570280454895
0.0421941222501943,1.85409548327355,14.4265883649738,1.85409548327355
0.0422060740688294,1.85247958464013,14.4319044288023,1.85247958464013
0.0422180258874645,1.85085522110576,14.4372204926309,1.85085522110576
0.0422299777060995,1.84922250540602,14.4425365564594,1.84922250540602
0.0422419295247346,1.8475815505539,14.447852620288,1.8475815505539
0.0422538813433696,1.84593246983872,14.4531686841165,1.84593246983872
0.0422658331620047,1.84427537682512,14.4584847479451,1.84427537682512
0.0422777849806397,1.84261038535196,14.4638008117736,1.84261038535196
0.0422897367992748,1.84093760953131,14.4691168756022,1.84093760953131
0.0423016886179098,1.83925716374738,14.4744329394307,1.83925716374738
0.0423136404365449,1.83756916265554,14.4797490032593,1.83756916265554
0.0423255922551799,1.83587372118124,14.4850650670878,1.83587372118124
0.042337544073815,1.83417095451907,14.4903811309164,1.83417095451907
0.04234949589245,1.83246097813168,14.4956971947449,1.83246097813168
0.0423614477110851,1.83074390774886,14.5010132585735,1.83074390774886
0.0423733995297201,1.82901985936648,14.506329322402,1.82901985936648
0.0423853513483552,1.8272889492456,14.5116453862305,1.8272889492456
0.0423973031669903,1.8255512939114,14.5169614500591,1.8255512939114
0.0424092549856253,1.82380701015232,14.5222775138876,1.82380701015232
0.0424212068042604,1.82205621501904,14.5275935777162,1.82205621501904
0.0424331586228954,1.82029902582358,14.5329096415447,1.82029902582358
0.0424451104415305,1.81853556013832,14.5382257053733,1.81853556013832
0.0424570622601655,1.81676593579515,14.5435417692018,1.81676593579515
0.0424690140788006,1.81499027088448,14.5488578330304,1.81499027088448
0.0424809658974356,1.81320868375442,14.5541738968589,1.81320868375442
0.0424929177160707,1.81142129300981,14.5594899606875,1.81142129300981
0.0425048695347057,1.80962821751137,14.564806024516,1.80962821751137
0.0425168213533408,1.80782957637484,14.5701220883446,1.80782957637484
0.0425287731719759,1.80602548897011,14.5754381521731,1.80602548897011
0.0425407249906109,1.80421607492034,14.5807542160017,1.80421607492034
0.042552676809246,1.80240145410116,14.5860702798302,1.80240145410116
0.042564628627881,1.80058174663983,14.5913863436588,1.80058174663983
0.0425765804465161,1.79875707291438,14.5967024074873,1.79875707291438
0.0425885322651511,1.79692755355285,14.6020184713159,1.79692755355285
0.0426004840837862,1.79509330943248,14.6073345351444,1.79509330943248
0.0426124359024212,1.7932544616789,14.6126505989729,1.7932544616789
0.0426243877210563,1.79141113166538,14.6179666628015,1.79141113166538
0.0426363395396913,1.78956344101206,14.62328272663,1.78956344101206
0.0426482913583264,1.78771151158516,14.6285987904586,1.78771151158516
0.0426602431769614,1.78585546549632,14.6339148542871,1.78585546549632
0.0426721949955965,1.78399542510177,14.6392309181157,1.78399542510177
0.0426841468142316,1.78213151300169,14.6445469819442,1.78213151300169
0.0426960986328666,1.78026385203947,14.6498630457728,1.78026385203947
0.0427080504515017,1.77839256530103,14.6551791096013,1.77839256530103
0.0427200022701367,1.77651777611412,14.6604951734299,1.77651777611412
0.0427319540887718,1.77463960804765,14.6658112372584,1.77463960804765
0.0427439059074068,1.77275818491107,14.671127301087,1.77275818491107
0.0427558577260419,1.77087363075366,14.6764433649155,1.77087363075366
0.0427678095446769,1.76898606986398,14.6817594287441,1.76898606986398
0.042779761363312,1.76709562676918,14.6870754925726,1.76709562676918
0.042791713181947,1.76520242623441,14.6923915564012,1.76520242623441
0.0428036650005821,1.76330659326228,14.6977076202297,1.76330659326228
0.0428156168192172,1.76140825309219,14.7030236840582,1.76140825309219
0.0428275686378522,1.75950753119985,14.7083397478868,1.75950753119985
0.0428395204564873,1.75760455329666,14.7136558117153,1.75760455329666
0.0428514722751223,1.75569944532922,14.7189718755439,1.75569944532922
0.0428634240937574,1.75379233347877,14.7242879393724,1.75379233347877
0.0428753759123924,1.75188334416068,14.729604003201,1.75188334416068
0.0428873277310275,1.74997260402399,14.7349200670295,1.74997260402399
0.0428992795496625,1.74806023995087,14.7402361308581,1.74806023995087
0.0429112313682976,1.74614637905619,14.7455521946866,1.74614637905619
0.0429231831869326,1.74423114868706,14.7508682585152,1.74423114868706
0.0429351350055677,1.74231467642235,14.7561843223437,1.74231467642235
0.0429470868242027,1.74039709007233,14.7615003861723,1.74039709007233
0.0429590386428378,1.73847851767818,14.7668164500008,1.73847851767818
0.0429709904614729,1.73655908751168,14.7721325138294,1.73655908751168
0.0429829422801079,1.73463892807473,14.7774485776579,1.73463892807473
0.042994894098743,1.73271816809907,14.7827646414865,1.73271816809907
0.043006845917378,1.73079693654587,14.788080705315,1.73079693654587
0.0430187977360131,1.72887536260542,14.7933967691436,1.72887536260542
0.0430307495546481,1.7269535756968,14.7987128329721,1.7269535756968
0.0430427013732832,1.72503170546757,14.8040288968006,1.72503170546757
0.0430546531919182,1.72310988179348,14.8093449606292,1.72310988179348
0.0430666050105533,1.72118823477821,14.8146610244577,1.72118823477821
0.0430785568291883,1.71926689475308,14.8199770882863,1.71926689475308
0.0430905086478234,1.71734599227684,14.8252931521148,1.71734599227684
0.0431024604664584,1.71542565813543,14.8306092159434,1.71542565813543
0.0431144122850935,1.71350602334176,14.8359252797719,1.71350602334176
0.0431263641037286,1.71158721913552,14.8412413436005,1.71158721913552
0.0431383159223636,1.709669376983,14.846557407429,1.709669376983
0.0431502677409987,1.70775262857695,14.8518734712576,1.70775262857695
0.0431622195596337,1.70583710583641,14.8571895350861,1.70583710583641
0.0431741713782688,1.70392294090658,14.8625055989147,1.70392294090658
0.0431861231969038,1.70201026615874,14.8678216627432,1.70201026615874
0.0431980750155389,1.70009921419012,14.8731377265718,1.70009921419012
0.0432100268341739,1.69818991782383,14.8784537904003,1.69818991782383
0.043221978652809,1.69628251010884,14.8837698542289,1.69628251010884
0.043233930471444,1.69437712431989,14.8890859180574,1.69437712431989
0.0432458822900791,1.69247389395747,14.8944019818859,1.69247389395747
0.0432578341087141,1.69057295274785,14.8997180457145,1.69057295274785
0.0432697859273492,1.68867443464306,14.905034109543,1.68867443464306
0.0432817377459843,1.68677847382093,14.9103501733716,1.68677847382093
0.0432936895646193,1.68488520468514,14.9156662372001,1.68488520468514
0.0433056413832544,1.68299476186527,14.9209823010287,1.68299476186527
0.0433175932018894,1.6811072802169,14.9262983648572,1.6811072802169
0.0433295450205245,1.67922289482171,14.9316144286858,1.67922289482171
0.0433414968391595,1.67734174098761,14.9369304925143,1.67734174098761
0.0433534486577946,1.67546395424885,14.9422465563429,1.67546395424885
0.0433654004764296,1.67358967036621,14.9475626201714,1.67358967036621
0.0433773522950647,1.67171902532716,14.952878684,1.67171902532716
0.0433893041136997,1.66985215534608,14.9581947478285,1.66985215534608
0.0434012559323348,1.66798919686444,14.9635108116571,1.66798919686444
0.0434132077509699,1.66613028655106,14.9688268754856,1.66613028655106
0.0434251595696049,1.66427556130238,14.9741429393142,1.66427556130238
0.04343711138824,1.66242515824267,14.9794590031427,1.66242515824267
0.043449063206875,1.66057921472443,14.9847750669713,1.66057921472443
0.0434610150255101,1.65873786832859,14.9900911307998,1.65873786832859
0.0434729668441451,1.65690125686493,14.9954071946283,1.65690125686493
0.0434849186627802,1.6550695183724,15.0007232584569,1.6550695183724
0.0434968704814152,1.6532427911195,15.0060393222854,1.6532427911195
0.0435088223000503,1.65142121360465,15.011355386114,1.65142121360465
0.0435207741186853,1.64960492455668,15.0166714499425,1.64960492455668
0.0435327259373204,1.64779406293517,15.0219875137711,1.64779406293517
0.0435446777559554,1.64598876793097,15.0273035775996,1.64598876793097
0.0435566295745905,1.64418917896668,15.0326196414282,1.64418917896668
0.0435685813932256,1.64239543569713,15.0379357052567,1.64239543569713
0.0435805332118606,1.64060767800987,15.0432517690853,1.64060767800987
0.0435924850304957,1.6388260460258,15.0485678329138,1.6388260460258
0.0436044368491307,1.63705068009964,15.0538838967424,1.63705068009964
0.0436163886677658,1.63528172082058,15.0591999605709,1.63528172082058
0.0436283404864008,1.63351930901286,15.0645160243995,1.63351930901286
0.0436402923050359,1.63176358573639,15.069832088228,1.63176358573639
0.0436522441236709,1.63001469228744,15.0751481520566,1.63001469228744
0.043664195942306,1.62827277019927,15.0804642158851,1.62827277019927
0.043676147760941,1.62653796124285,15.0857802797136,1.62653796124285
0.0436880995795761,1.62481040742757,15.0910963435422,1.62481040742757
0.0437000513982111,1.62309025100201,15.0964124073707,1.62309025100201
0.0437120032168462,1.62137763445465,15.1017284711993,1.62137763445465
0.0437239550354813,1.61967270051469,15.1070445350278,1.61967270051469
0.0437359068541163,1.61797559215288,15.1123605988564,1.61797559215288
0.0437478586727514,1.6162864525823,15.1176766626849,1.6162864525823
0.0437598104913864,1.61460542525927,15.1229927265135,1.61460542525927
0.0437717623100215,1.6129326538842,15.128308790342,1.6129326538842
0.0437837141286565,1.61126828240249,15.1336248541706,1.61126828240249
0.0437956659472916,1.60961245500549,15.1389409179991,1.60961245500549
0.0438076177659266,1.60796531613141,15.1442569818277,1.60796531613141
0.0438195695845617,1.60632701046633,15.1495730456562,1.60632701046633
0.0438315214031967,1.60469768294518,15.1548891094848,1.60469768294518
0.0438434732218318,1.60307747875278,15.1602051733133,1.60307747875278
0.0438554250404668,1.60146654332488,15.1655212371419,1.60146654332488
0.0438673768591019,1.59986502234922,15.1708373009704,1.59986502234922
0.043879328677737,1.59827306176667,15.1761533647989,1.59827306176667
0.043891280496372,1.59669080777229,15.1814694286275,1.59669080777229
0.0439032323150071,1.59511840681656,15.186785492456,1.59511840681656
0.0439151841336421,1.59355600560648,15.1921015562846,1.59355600560648
0.0439271359522772,1.59200375110682,15.1974176201131,1.59200375110682
0.0439390877709122,1.59046179054131,15.2027336839417,1.59046179054131
0.0439510395895473,1.58893027139392,15.2080497477702,1.58893027139392
0.0439629914081823,1.58740934141012,15.2133658115988,1.58740934141012
0.0439749432268174,1.58589914859821,15.2186818754273,1.58589914859821
0.0439868950454524,1.5843998412306,15.2239979392559,1.5843998412306
0.0439988468640875,1.58291156784522,15.2293140030844,1.58291156784522
0.0440107986827225,1.58143447724686,15.234630066913,1.58143447724686
0.0440227505013576,1.57996871850862,15.2399461307415,1.57996871850862
0.0440347023199927,1.57851444097333,15.2452621945701,1.57851444097333
0.0440466541386277,1.57707179425499,15.2505782583986,1.57707179425499
0.0440586059572628,1.5756409282403,15.2558943222272,1.5756409282403
0.0440705577758978,1.57422199309016,15.2612103860557,1.57422199309016
0.0440825095945329,1.57281513924121,15.2665264498843,1.57281513924121
0.0440944614131679,1.57142051740744,15.2718425137128,1.57142051740744
0.044106413231803,1.57003827858174,15.2771585775413,1.57003827858174
0.044118365050438,1.56866857403758,15.2824746413699,1.56866857403758
0.0441303168690731,1.56731155533063,15.2877907051984,1.56731155533063
0.0441422686877081,1.56596737430049,15.293106769027,1.56596737430049
0.0441542205063432,1.56463618307237,15.2984228328555,1.56463618307237
0.0441661723249782,1.56331813405885,15.3037388966841,1.56331813405885
0.0441781241436133,1.56201337996165,15.3090549605126,1.56201337996165
0.0441900759622484,1.56072207377346,15.3143710243412,1.56072207377346
0.0442020277808834,1.55944436877973,15.3196870881697,1.55944436877973
0.0442139795995185,1.55818041856058,15.3250031519983,1.55818041856058
0.0442259314181535,1.55693037699266,15.3303192158268,1.55693037699266
0.0442378832367886,1.55569439825107,15.3356352796554,1.55569439825107
0.0442498350554236,1.55447263681137,15.3409513434839,1.55447263681137
0.0442617868740587,1.55326524745148,15.3462674073125,1.55326524745148
0.0442737386926937,1.55207238525377,15.351583471141,1.55207238525377
0.0442856905113288,1.55089420560707,15.3568995349696,1.55089420560707
0.0442976423299638,1.54973086420874,15.3622155987981,1.54973086420874
0.0443095941485989,1.54858251706681,15.3675316626266,1.54858251706681
0.0443215459672339,1.5474493205021,15.3728477264552,1.5474493205021
0.044333497785869,1.54633143115038,15.3781637902837,1.54633143115038
0.0443454496045041,1.5452290059646,15.3834798541123,1.5452290059646
0.0443574014231391,1.54414220221712,15.3887959179408,1.54414220221712
0.0443693532417742,1.54307117750196,15.3941119817694,1.54307117750196
0.0443813050604092,1.54201608973714,15.3994280455979,1.54201608973714
0.0443932568790443,1.54097709716696,15.4047441094265,1.54097709716696
0.0444052086976793,1.53995435836441,15.410060173255,1.53995435836441
0.0444171605163144,1.53894803223357,15.4153762370836,1.53894803223357
0.0444291123349494,1.53795827801199,15.4206923009121,1.53795827801199
0.0444410641535845,1.53698525527324,15.4260083647407,1.53698525527324
0.0444530159722195,1.53602912392936,15.4313244285692,1.53602912392936
0.0444649677908546,1.53509004423339,15.4366404923978,1.53509004423339
0.0444769196094896,1.53416817678196,15.4419565562263,1.53416817678196
0.0444888714281247,1.5332636825179,15.4472726200549,1.5332636825179
0.0445008232467598,1.53237672273287,15.4525886838834,1.53237672273287
0.0445127750653948,1.53150745907002,15.457904747712,1.53150745907002
0.0445247268840299,1.53065605352674,15.4632208115405,1.53065605352674
0.0445366787026649,1.52982266845734,15.468536875369,1.52982266845734
0.0445486305213,1.52900746657593,15.4738529391976,1.52900746657593
0.044560582339935,1.52821061095912,15.4791690030261,1.52821061095912
0.0445725341585701,1.52743226504897,15.4844850668547,1.52743226504897
0.0445844859772051,1.52666935382849,15.4898011306832,1.52666935382849
0.0445964377958402,1.5259087080681,15.4951171945118,1.5259087080681
0.0446083896144752,1.52514888995938,15.5004332583403,1.52514888995938
0.0446203414331103,1.52438989987901,15.5057493221689,1.52438989987901
0.0446322932517454,1.52363173820246,15.5110653859974,1.52363173820246
0.0446442450703804,1.522874405304,15.516381449826,1.522874405304
0.0446561968890155,1.52211790155668,15.5216975136545,1.52211790155668
0.0446681487076505,1.52136222733233,15.5270135774831,1.52136222733233
0.0446801005262856,1.52060738300155,15.5323296413116,1.52060738300155
0.0446920523449206,1.51985336893375,15.5376457051402,1.51985336893375
0.0447040041635557,1.5191001854971,15.5429617689687,1.5191001854971
0.0447159559821907,1.51834783305855,15.5482778327973,1.51834783305855
0.0447279078008258,1.51759631198381,15.5535938966258,1.51759631198381
0.0447398596194608,1.51684562263741,15.5589099604544,1.51684562263741
0.0447518114380959,1.51609576538259,15.5642260242829,1.51609576538259
0.0447637632567309,1.51534674058141,15.5695420881114,1.51534674058141
0.044775715075366,1.51459854859467,15.57485815194,1.51459854859467
0.0447876668940011,1.51385118978195,15.5801742157685,1.51385118978195
0.0447996187126361,1.51310466450158,15.5854902795971,1.51310466450158
0.0448115705312712,1.51235897311068,15.5908063434256,1.51235897311068
0.0448235223499062,1.5116141159651,15.5961224072542,1.5116141159651
0.0448354741685413,1.51087009341947,15.6014384710827,1.51087009341947
0.0448474259871763,1.51012690582718,15.6067545349113,1.51012690582718
0.0448593778058114,1.50938455354036,15.6120705987398,1.50938455354036
0.0448713296244464,1.5086430369099,15.6173866625684,1.5086430369099
0.0448832814430815,1.50790235628545,15.6227027263969,1.50790235628545
0.0448952332617165,1.50716251201541,15.6280187902255,1.50716251201541
0.0449071850803516,1.50642350444692,15.633334854054,1.50642350444692
0.0449191368989866,1.50568533392587,15.6386509178826,1.50568533392587
0.0449310887176217,1.50494800079691,15.6439669817111,1.50494800079691
0.0449430405362568,1.50421150540342,15.6492830455397,1.50421150540342
0.0449549923548918,1.50347584808752,15.6545991093682,1.50347584808752
0.0449669441735269,1.50274102919008,15.6599151731967,1.50274102919008
0.0449788959921619,1.50200704905071,15.6652312370253,1.50200704905071
0.044990847810797,1.50127390800774,15.6705473008538,1.50127390800774
0.045002799629432,1.50054160639825,15.6758633646824,1.50054160639825
0.0450147514480671,1.49981014455806,15.6811794285109,1.49981014455806
0.0450267032667021,1.49907952282171,15.6864954923395,1.49907952282171
0.0450386550853372,1.49834974152247,15.691811556168,1.49834974152247
0.0450506069039722,1.49762080099234,15.6971276199966,1.49762080099234
0.0450625587226073,1.49689270156206,15.7024436838251,1.49689270156206
0.0450745105412423,1.49616544356107,15.7077597476537,1.49616544356107
0.0450864623598774,1.49543902731756,15.7130758114822,1.49543902731756
0.0450984141785125,1.49471345315842,15.7183918753108,1.49471345315842
0.0451103659971475,1.49398872140927,15.7237079391393,1.49398872140927
0.0451223178157826,1.49326483239445,15.7290240029679,1.49326483239445
0.0451342696344176,1.492541786437,15.7343400667964,1.492541786437
0.0451462214530527,1.49181958385871,15.739656130625,1.49181958385871
0.0451581732716877,1.49109822498005,15.7449721944535,1.49109822498005
0.0451701250903228,1.49037771012021,15.7502882582821,1.49037771012021
0.0451820769089578,1.4896580395971,15.7556043221106,1.4896580395971
0.0451940287275929,1.48893921372732,15.7609203859391,1.48893921372732
0.0452059805462279,1.48822123282619,15.7662364497677,1.48822123282619
0.045217932364863,1.48750409720773,15.7715525135962,1.48750409720773
0.045229884183498,1.48678780718467,15.7768685774248,1.48678780718467
0.0452418360021331,1.48607236306842,15.7821846412533,1.48607236306842
0.0452537878207682,1.48535776516912,15.7875007050819,1.48535776516912
0.0452657396394032,1.48464401379558,15.7928167689104,1.48464401379558
0.0452776914580383,1.48393110925532,15.798132832739,1.48393110925532
0.0452896432766733,1.48321905185454,15.8034488965675,1.48321905185454
0.0453015950953084,1.48250784189817,15.8087649603961,1.48250784189817
0.0453135469139434,1.48179747968978,15.8140810242246,1.48179747968978
0.0453254987325785,1.48108796553166,15.8193970880532,1.48108796553166
0.0453374505512135,1.48037929972478,15.8247131518817,1.48037929972478
0.0453494023698486,1.4796714825688,15.8300292157103,1.4796714825688
0.0453613541884836,1.47896451436205,15.8353452795388,1.47896451436205
0.0453733060071187,1.47825839540157,15.8406613433674,1.47825839540157
0.0453852578257537,1.47755312598305,15.8459774071959,1.47755312598305
0.0453972096443888,1.47684870640086,15.8512934710244,1.47684870640086
0.0454091614630239,1.47614513694808,15.856609534853,1.47614513694808
0.0454211132816589,1.47544241791643,15.8619255986815,1.47544241791643
0.045433065100294,1.47474054959632,15.8672416625101,1.47474054959632
0.045445016918929,1.47403953227683,15.8725577263386,1.47403953227683
0.0454569687375641,1.47333936624571,15.8778737901672,1.47333936624571
0.0454689205561991,1.47264005178937,15.8831898539957,1.47264005178937
0.0454808723748342,1.4719415891929,15.8885059178243,1.4719415891929
0.0454928241934692,1.47124397874005,15.8938219816528,1.47124397874005
0.0455047760121043,1.47054722071323,15.8991380454814,1.47054722071323
0.0455167278307393,1.46985131539351,15.9044541093099,1.46985131539351
0.0455286796493744,1.46915626306063,15.9097701731385,1.46915626306063
0.0455406314680095,1.46846206399298,15.915086236967,1.46846206399298
0.0455525832866445,1.46776871846762,15.9204023007956,1.46776871846762
0.0455645351052796,1.46707622676023,15.9257183646241,1.46707622676023
0.0455764869239146,1.46638458914518,15.9310344284527,1.46638458914518
0.0455884387425497,1.46569380589548,15.9363504922812,1.46569380589548
0.0456003905611847,1.46500387728279,15.9416665561097,1.46500387728279
0.0456123423798198,1.4643148035774,15.9469826199383,1.4643148035774
0.0456242941984548,1.46362658504827,15.9522986837668,1.46362658504827
0.0456362460170899,1.46293922196301,15.9576147475954,1.46293922196301
0.0456481978357249,1.46225271458784,15.9629308114239,1.46225271458784
0.04566014965436,1.46156706318764,15.9682468752525,1.46156706318764
0.045672101472995,1.46088226802594,15.973562939081,1.46088226802594
0.0456840532916301,1.4601983293649,15.9788790029096,1.4601983293649
0.0456960051102652,1.4595152474653,15.9841950667381,1.4595152474653
0.0457079569289002,1.45883302258658,15.9895111305667,1.45883302258658
0.0457199087475353,1.4581516549868,15.9948271943952,1.4581516549868
0.0457318605661703,1.45747114492263,16.0001432582238,1.45747114492263
0.0457438123848054,1.45679149264942,16.0054593220523,1.45679149264942
0.0457557642034404,1.4561126984211,16.0107753858809,1.4561126984211
0.0457677160220755,1.45543476249025,16.0160914497094,1.45543476249025
0.0457796678407105,1.45475768510806,16.021407513538,1.45475768510806
0.0457916196593456,1.45408146652437,16.0267235773665,1.45408146652437
0.0458035714779806,1.45340610698759,16.0320396411951,1.45340610698759
0.0458155232966157,1.45273160674481,16.0373557050236,1.45273160674481
0.0458274751152507,1.45205796604169,16.0426717688521,1.45205796604169
0.0458394269338858,1.45138518512252,16.0479878326807,1.45138518512252
0.0458513787525209,1.45071326423022,16.0533038965092,1.45071326423022
0.0458633305711559,1.4500422036063,16.0586199603378,1.4500422036063
0.045875282389791,1.44937200349089,16.0639360241663,1.44937200349089
0.045887234208426,1.44870266412273,16.0692520879949,1.44870266412273
0.0458991860270611,1.44803418573916,16.0745681518234,1.44803418573916
0.0459111378456961,1.44736656857614,16.079884215652,1.44736656857614
0.0459230896643312,1.44669981286821,16.0852002794805,1.44669981286821
0.0459350414829662,1.44603391884854,16.0905163433091,1.44603391884854
0.0459469933016013,1.44536888674888,16.0958324071376,1.44536888674888
0.0459589451202363,1.44470471679959,16.1011484709662,1.44470471679959
0.0459708969388714,1.44404140922961,16.1064645347947,1.44404140922961
0.0459828487575064,1.4433789642665,16.1117805986233,1.4433789642665
0.0459948005761415,1.44271738213639,16.1170966624518,1.44271738213639
0.0460067523947766,1.44205666306402,16.1224127262804,1.44205666306402
0.0460187042134116,1.4413968072727,16.1277287901089,1.4413968072727
0.0460306560320467,1.44073781498436,16.1330448539374,1.44073781498436
0.0460426078506817,1.44007968641948,16.138360917766,1.44007968641948
0.0460545596693168,1.43942242179714,16.1436769815945,1.43942242179714
0.0460665114879518,1.43876602133503,16.1489930454231,1.43876602133503
0.0460784633065869,1.43811048524937,16.1543091092516,1.43811048524937
0.0460904151252219,1.437455813755,16.1596251730802,1.437455813755
0.046102366943857,1.43680200706532,16.1649412369087,1.43680200706532
0.046114318762492,1.43614906539231,16.1702573007373,1.43614906539231
0.0461262705811271,1.43549698894653,16.1755733645658,1.43549698894653
0.0461382223997622,1.43484577793711,16.1808894283944,1.43484577793711
0.0461501742183972,1.43419543257174,16.1862054922229,1.43419543257174
0.0461621260370323,1.43354595305671,16.1915215560515,1.43354595305671
0.0461740778556673,1.43289733959684,16.19683761988,1.43289733959684
0.0461860296743024,1.43224959239554,16.2021536837086,1.43224959239554
0.0461979814929374,1.43160271165478,16.2074697475371,1.43160271165478
0.0462099333115725,1.43095669757509,16.2127858113657,1.43095669757509
0.0462218851302075,1.43031155035556,16.2181018751942,1.43031155035556
0.0462338369488426,1.42966727019385,16.2234179390228,1.42966727019385
0.0462457887674776,1.42902385728616,16.2287340028513,1.42902385728616
0.0462577405861127,1.42838131182726,16.2340500666798,1.42838131182726
0.0462696924047478,1.42773963401048,16.2393661305084,1.42773963401048
0.0462816442233828,1.42709882402767,16.2446821943369,1.42709882402767
0.0462935960420179,1.42645888206927,16.2499982581655,1.42645888206927
0.0463055478606529,1.42581980832426,16.255314321994,1.42581980832426
0.046317499679288,1.42518160298014,16.2606303858226,1.42518160298014
0.046329451497923,1.42454426622298,16.2659464496511,1.42454426622298
0.0463414033165581,1.42390779823741,16.2712625134797,1.42390779823741
0.0463533551351931,1.42327219920656,16.2765785773082,1.42327219920656
0.0463653069538282,1.42263746931213,16.2818946411368,1.42263746931213
0.0463772587724632,1.42200360873436,16.2872107049653,1.42200360873436
0.0463892105910983,1.42137061765201,16.2925267687939,1.42137061765201
0.0464011624097333,1.42073849624238,16.2978428326224,1.42073849624238
0.0464131142283684,1.42010724468133,16.303158896451,1.42010724468133
0.0464250660470035,1.41947686314321,16.3084749602795,1.41947686314321
0.0464370178656385,1.41884735180093,16.3137910241081,1.41884735180093
0.0464489696842736,1.41821871082593,16.3191070879366,1.41821871082593
0.0464609215029086,1.41759094038814,16.3244231517652,1.41759094038814
0.0464728733215437,1.41696404065607,16.3297392155937,1.41696404065607
0.0464848251401787,1.41633801179672,16.3350552794222,1.41633801179672
0.0464967769588138,1.4157128539756,16.3403713432508,1.4157128539756
0.0465087287774488,1.41508856735678,16.3456874070793,1.41508856735678
0.0465206805960839,1.41446515210282,16.3510034709079,1.41446515210282
0.0465326324147189,1.4138426083748,16.3563195347364,1.4138426083748
0.046544584233354,1.41322093633232,16.361635598565,1.41322093633232
0.046556536051989,1.41260013613349,16.3669516623935,1.41260013613349
0.0465684878706241,1.41198020793494,16.3722677262221,1.41198020793494
0.0465804396892591,1.4113611518918,16.3775837900506,1.4113611518918
0.0465923915078942,1.41074296815771,16.3828998538792,1.41074296815771
0.0466043433265293,1.41012565688482,16.3882159177077,1.41012565688482
0.0466162951451643,1.40950921822378,16.3935319815363,1.40950921822378
0.0466282469637994,1.40889365232376,16.3988480453648,1.40889365232376
0.0466401987824344,1.40827895933239,16.4041641091934,1.40827895933239
0.0466521506010695,1.40766513939585,16.4094801730219,1.40766513939585
0.0466641024197045,1.40705219265879,16.4147962368505,1.40705219265879
0.0466760542383396,1.40644011926436,16.420112300679,1.40644011926436
0.0466880060569746,1.4058289193542,16.4254283645075,1.4058289193542
0.0466999578756097,1.40521859306846,16.4307444283361,1.40521859306846
0.0467119096942447,1.40460914054576,16.4360604921646,1.40460914054576
0.0467238615128798,1.40400056192323,16.4413765559932,1.40400056192323
0.0467358133315149,1.40339285733646,16.4466926198217,1.40339285733646
0.0467477651501499,1.40278602691956,16.4520086836503,1.40278602691956
0.046759716968785,1.40218007080509,16.4573247474788,1.40218007080509
0.04677166878742,1.40157498912413,16.4626408113074,1.40157498912413
0.0467836206060551,1.4009707820062,16.4679568751359,1.4009707820062
0.0467955724246901,1.40036744957933,16.4732729389645,1.40036744957933
0.0468075242433252,1.39976499197001,16.478589002793,1.39976499197001
0.0468194760619602,1.39916340930322,16.4839050666216,1.39916340930322
0.0468314278805953,1.3985627017024,16.4892211304501,1.3985627017024
0.0468433796992303,1.39796286928947,16.4945371942787,1.39796286928947
0.0468553315178654,1.39736391218481,16.4998532581072,1.39736391218481
0.0468672833365004,1.3967658305073,16.5051693219358,1.3967658305073
0.0468792351551355,1.39616862437424,16.5104853857643,1.39616862437424
0.0468911869737706,1.39557229390143,16.5158014495928,1.39557229390143
0.0469031387924056,1.39497683920312,16.5211175134214,1.39497683920312
0.0469150906110407,1.39438226039202,16.5264335772499,1.39438226039202
0.0469270424296757,1.39378855757932,16.5317496410785,1.39378855757932
0.0469389942483108,1.39319573087464,16.537065704907,1.39319573087464
0.0469509460669458,1.39260378038607,16.5423817687356,1.39260378038607
0.0469628978855809,1.39201270622016,16.5476978325641,1.39201270622016
0.0469748497042159,1.39142250848191,16.5530138963927,1.39142250848191
0.046986801522851,1.39083318727476,16.5583299602212,1.39083318727476
0.046998753341486,1.39024474270061,16.5636460240498,1.39024474270061
0.0470107051601211,1.38965717485981,16.5689620878783,1.38965717485981
0.0470226569787561,1.38907048385115,16.5742781517069,1.38907048385115
0.0470346087973912,1.38848466977187,16.5795942155354,1.38848466977187
0.0470465606160263,1.38789973271765,16.584910279364,1.38789973271765
0.0470585124346613,1.38731567278261,16.5902263431925,1.38731567278261
0.0470704642532964,1.3867324900593,16.5955424070211,1.3867324900593
0.0470824160719314,1.38615018463874,16.6008584708496,1.38615018463874
0.0470943678905665,1.38556875661034,16.6061745346782,1.38556875661034
0.0471063197092015,1.38498820606198,16.6114905985067,1.38498820606198
0.0471182715278366,1.38440853307995,16.6168066623353,1.38440853307995
0.0471302233464716,1.38382973774899,16.6221227261638,1.38382973774899
0.0471421751651067,1.38325182015226,16.6274387899923,1.38325182015226
0.0471541269837417,1.38267478037134,16.6327548538209,1.38267478037134
0.0471660788023768,1.38209861848623,16.6380709176494,1.38209861848623
0.0471780306210118,1.38152333457539,16.643386981478,1.38152333457539
0.0471899824396469,1.38094892871565,16.6487030453065,1.38094892871565
0.047201934258282,1.3803754009823,16.6540191091351,1.3803754009823
0.047213886076917,1.37980275144904,16.6593351729636,1.37980275144904
0.0472258378955521,1.37923098018796,16.6646512367922,1.37923098018796
0.0472377897141871,1.37866008726961,16.6699673006207,1.37866008726961
0.0472497415328222,1.37809007276291,16.6752833644493,1.37809007276291
0.0472616933514572,1.37752093673522,16.6805994282778,1.37752093673522
0.0472736451700923,1.37695267925229,16.6859154921064,1.37695267925229
0.0472855969887273,1.3763853003783,16.6912315559349,1.3763853003783
0.0472975488073624,1.37581880017581,16.6965476197635,1.37581880017581
0.0473095006259974,1.37525317870581,16.701863683592,1.37525317870581
0.0473214524446325,1.37468843602766,16.7071797474206,1.37468843602766
0.0473334042632675,1.37412457219916,16.7124958112491,1.37412457219916
0.0473453560819026,1.37356158727648,16.7178118750776,1.37356158727648
0.0473573079005377,1.37299948131419,16.7231279389062,1.37299948131419
0.0473692597191727,1.37243825436528,16.7284440027347,1.37243825436528
0.0473812115378078,1.37187790648109,16.7337600665633,1.37187790648109
0.0473931633564428,1.37131843771139,16.7390761303918,1.37131843771139
0.0474051151750779,1.37075984810432,16.7443921942204,1.37075984810432
0.0474170669937129,1.37020213770643,16.7497082580489,1.37020213770643
0.047429018812348,1.36964530656262,16.7550243218775,1.36964530656262
0.047440970630983,1.36908935471621,16.760340385706,1.36908935471621
0.0474529224496181,1.36853428220889,16.7656564495346,1.36853428220889
0.0474648742682531,1.36798008908072,16.7709725133631,1.36798008908072
0.0474768260868882,1.36742677537015,16.7762885771917,1.36742677537015
0.0474887779055232,1.36687434111401,16.7816046410202,1.36687434111401
0.0475007297241583,1.3663227863475,16.7869207048488,1.3663227863475
0.0475126815427934,1.36577211110419,16.7922367686773,1.36577211110419
0.0475246333614284,1.36522231541605,16.7975528325059,1.36522231541605
0.0475365851800635,1.36467339931337,16.8028688963344,1.36467339931337
0.0475485369986985,1.36412536282486,16.8081849601629,1.36412536282486
0.0475604888173336,1.36357820597756,16.8135010239915,1.36357820597756
0.0475724406359686,1.36303192879689,16.81881708782,1.36303192879689
0.0475843924546037,1.36248653130664,16.8241331516486,1.36248653130664
0.0475963442732387,1.36194201352894,16.8294492154771,1.36194201352894
0.0476082960918738,1.36139837548431,16.8347652793057,1.36139837548431
0.0476202479105088,1.36085561719159,16.8400813431342,1.36085561719159
0.0476321997291439,1.36031373866801,16.8453974069628,1.36031373866801
0.0476441515477789,1.35977273992914,16.8507134707913,1.35977273992914
0.047656103366414,1.3592326209889,16.8560295346199,1.3592326209889
0.0476680551850491,1.35869338185956,16.8613455984484,1.35869338185956
0.0476800070036841,1.35815502255175,16.866661662277,1.35815502255175
0.0476919588223192,1.35761754307443,16.8719777261055,1.35761754307443
0.0477039106409542,1.35708094343491,16.8772937899341,1.35708094343491
0.0477158624595893,1.35654522363886,16.8826098537626,1.35654522363886
0.0477278142782243,1.35601038369027,16.8879259175912,1.35601038369027
0.0477397660968594,1.35547642359148,16.8932419814197,1.35547642359148
0.0477517179154944,1.35494334334316,16.8985580452483,1.35494334334316
0.0477636697341295,1.35441114294433,16.9038741090768,1.35441114294433
0.0477756215527645,1.35387982239233,16.9091901729053,1.35387982239233
0.0477875733713996,1.35334938168284,16.9145062367339,1.35334938168284
0.0477995251900347,1.35281982080987,16.9198223005624,1.35281982080987
0.0478114770086697,1.35229113976574,16.925138364391,1.35229113976574
0.0478234288273048,1.35176333854114,16.9304544282195,1.35176333854114
0.0478353806459398,1.35123641712504,16.9357704920481,1.35123641712504
0.0478473324645749,1.35071037550475,16.9410865558766,1.35071037550475
0.0478592842832099,1.35018521366592,16.9464026197052,1.35018521366592
0.047871236101845,1.34966093159248,16.9517186835337,1.34966093159248
0.04788318792048,1.34913752926671,16.9570347473623,1.34913752926671
0.0478951397391151,1.34861500666919,16.9623508111908,1.34861500666919
0.0479070915577501,1.34809336377882,16.9676668750194,1.34809336377882
0.0479190433763852,1.34757260057281,16.9729829388479,1.34757260057281
0.0479309951950202,1.34705271702669,16.9782990026765,1.34705271702669
0.0479429470136553,1.34653371311427,16.983615066505,1.34653371311427
0.0479548988322904,1.34601558880769,16.9889311303336,1.34601558880769
0.0479668506509254,1.3454983440774,16.9942471941621,1.3454983440774
0.0479788024695605,1.34498197889213,16.9995632579906,1.34498197889213
0.0479907542881955,1.34446649321893,17.0048793218192,1.34446649321893
0.0480027061068306,1.34395188702314,17.0101953856477,1.34395188702314
0.0480146579254656,1.34343816026839,17.0155114494763,1.34343816026839
0.0480266097441007,1.34292531291662,17.0208275133048,1.34292531291662
0.0480385615627357,1.34241334492805,17.0261435771334,1.34241334492805
0.0480505133813708,1.34190225626121,17.0314596409619,1.34190225626121
0.0480624652000058,1.34139204687289,17.0367757047905,1.34139204687289
0.0480744170186409,1.34088271671819,17.042091768619,1.34088271671819
0.0480863688372759,1.3403742657505,17.0474078324476,1.3403742657505
0.048098320655911,1.33986669392147,17.0527238962761,1.33986669392147
0.0481102724745461,1.33936000118104,17.0580399601047,1.33936000118104
0.0481222242931811,1.33885418747746,17.0633560239332,1.33885418747746
0.0481341761118162,1.33834925275721,17.0686720877618,1.33834925275721
0.0481461279304512,1.33784519696508,17.0739881515903,1.33784519696508
0.0481580797490863,1.33734202004411,17.0793042154189,1.33734202004411
0.0481700315677213,1.33683972193564,17.0846202792474,1.33683972193564
0.0481819833863564,1.33633830257926,17.0899363430759,1.33633830257926
0.0481939352049914,1.33583776191284,17.0952524069045,1.33583776191284
0.0482058870236265,1.3353380998725,17.100568470733,1.3353380998725
0.0482178388422615,1.33483931639263,17.1058845345616,1.33483931639263
0.0482297906608966,1.33434141140591,17.1112005983901,1.33434141140591
0.0482417424795316,1.33384438484324,17.1165166622187,1.33384438484324
0.0482536942981667,1.33334823663379,17.1218327260472,1.33334823663379
0.0482656461168018,1.33285296670502,17.1271487898758,1.33285296670502
0.0482775979354368,1.33235857498259,17.1324648537043,1.33235857498259
0.0482895497540719,1.33186506139046,17.1377809175329,1.33186506139046
0.0483015015727069,1.33137242585081,17.1430969813614,1.33137242585081
0.048313453391342,1.33088066828409,17.14841304519,1.33088066828409
0.048325405209977,1.33038978860899,17.1537291090185,1.33038978860899
0.0483373570286121,1.32989978674243,17.1590451728471,1.32989978674243
0.0483493088472471,1.3294106625996,17.1643612366756,1.3294106625996
0.0483612606658822,1.3289224160939,17.1696773005042,1.3289224160939
0.0483732124845172,1.32843504713701,17.1749933643327,1.32843504713701
0.0483851643031523,1.3279485556388,17.1803094281613,1.3279485556388
0.0483971161217873,1.32746294150741,17.1856254919898,1.32746294150741
0.0484090679404224,1.32697820464921,17.1909415558183,1.32697820464921
0.0484210197590575,1.32649434496878,17.1962576196469,1.32649434496878
0.0484329715776925,1.32601136236894,17.2015736834754,1.32601136236894
0.0484449233963276,1.32552925675075,17.206889747304,1.32552925675075
0.0484568752149626,1.32504802801349,17.2122058111325,1.32504802801349
0.0484688270335977,1.32456767605464,17.2175218749611,1.32456767605464
0.0484807788522327,1.32408820076993,17.2228379387896,1.32408820076993
0.0484927306708678,1.32360960205329,17.2281540026182,1.32360960205329
0.0485046824895028,1.32313187979689,17.2334700664467,1.32313187979689
0.0485166343081379,1.32265503389109,17.2387861302753,1.32265503389109
0.0485285861267729,1.32217906422448,17.2441021941038,1.32217906422448
0.048540537945408,1.32170397068385,17.2494182579324,1.32170397068385
0.0485524897640431,1.32122975315421,17.2547343217609,1.32122975315421
0.0485644415826781,1.32075641151876,17.2600503855895,1.32075641151876
0.0485763934013132,1.32028394565893,17.265366449418,1.32028394565893
0.0485883452199482,1.31981235545433,17.2706825132466,1.31981235545433
0.0486002970385833,1.31934164078279,17.2759985770751,1.31934164078279
0.0486122488572183,1.31887180152032,17.2813146409037,1.31887180152032
0.0486242006758534,1.31840283754115,17.2866307047322,1.31840283754115
0.0486361524944884,1.31793474871767,17.2919467685607,1.31793474871767
0.0486481043131235,1.3174675349205,17.2972628323893,1.3174675349205
0.0486600561317585,1.31700119601843,17.3025788962178,1.31700119601843
0.0486720079503936,1.31653573187844,17.3078949600464,1.31653573187844
0.0486839597690287,1.3160711423657,17.3132110238749,1.3160711423657
0.0486959115876637,1.31560742734358,17.3185270877035,1.31560742734358
0.0487078634062988,1.31514458667359,17.323843151532,1.31514458667359
0.0487198152249338,1.31468262021547,17.3291592153606,1.31468262021547
0.0487317670435689,1.3142215278271,17.3344752791891,1.3142215278271
0.0487437188622039,1.31376130936456,17.3397913430177,1.31376130936456
0.048755670680839,1.3133019646821,17.3451074068462,1.3133019646821
0.048767622499474,1.31284349363212,17.3504234706748,1.31284349363212
0.0487795743181091,1.31238589606523,17.3557395345033,1.31238589606523
0.0487915261367441,1.31192917183016,17.3610555983319,1.31192917183016
0.0488034779553792,1.31147332077385,17.3663716621604,1.31147332077385
0.0488154297740142,1.31101834274138,17.371687725989,1.31101834274138
0.0488273815926493,1.31056423757599,17.3770037898175,1.31056423757599
0.0488393334112844,1.31011100511908,17.382319853646,1.31011100511908
0.0488512852299194,1.30965864521023,17.3876359174746,1.30965864521023
0.0488632370485545,1.30920715768714,17.3929519813031,1.30920715768714
0.0488751888671895,1.30875654238569,17.3982680451317,1.30875654238569
0.0488871406858246,1.30830679913989,17.4035841089602,1.30830679913989
0.0488990925044596,1.30785792778192,17.4089001727888,1.30785792778192
0.0489110443230947,1.30740992814208,17.4142162366173,1.30740992814208
0.0489229961417297,1.30696280004885,17.4195323004459,1.30696280004885
0.0489349479603648,1.30651654332881,17.4248483642744,1.30651654332881
0.0489468997789998,1.30607115780671,17.430164428103,1.30607115780671
0.0489588515976349,1.30562664330543,17.4354804919315,1.30562664330543
0.0489708034162699,1.30518299964599,17.4407965557601,1.30518299964599
0.048982755234905,1.30474022664752,17.4461126195886,1.30474022664752
0.04899470705354,1.30429832412732,17.4514286834172,1.30429832412732
0.0490066588721751,1.30385729190078,17.4567447472457,1.30385729190078
0.0490186106908102,1.30341712978144,17.4620608110743,1.30341712978144
0.0490305625094452,1.30297783758096,17.4673768749028,1.30297783758096
0.0490425143280803,1.30253941510911,17.4726929387314,1.30253941510911
0.0490544661467153,1.30210186217381,17.4780090025599,1.30210186217381
0.0490664179653504,1.30166517858107,17.4833250663884,1.30166517858107
0.0490783697839854,1.30122936413502,17.488641130217,1.30122936413502
0.0490903216026205,1.30079441863791,17.4939571940455,1.30079441863791
0.0491022734212555,1.3003603418901,17.4992732578741,1.3003603418901
0.0491142252398906,1.29992713369005,17.5045893217026,1.29992713369005
0.0491261770585256,1.29949479383434,17.5099053855312,1.29949479383434
0.0491381288771607,1.29906332211766,17.5152214493597,1.29906332211766
0.0491500806957958,1.29863271833277,17.5205375131883,1.29863271833277
0.0491620325144308,1.29820298227055,17.5258535770168,1.29820298227055
0.0491739843330659,1.29777411372,17.5311696408454,1.29777411372
0.0491859361517009,1.29734611246817,17.5364857046739,1.29734611246817
0.049197887970336,1.29691897830023,17.5418017685025,1.29691897830023
0.049209839788971,1.29649271099945,17.547117832331,1.29649271099945
0.0492217916076061,1.29606731034716,17.5524338961596,1.29606731034716
0.0492337434262411,1.29564277612279,17.5577499599881,1.29564277612279
0.0492456952448762,1.29521910810386,17.5630660238167,1.29521910810386
0.0492576470635112,1.29479630606597,17.5683820876452,1.29479630606597
0.0492695988821463,1.29437436978279,17.5736981514737,1.29437436978279
0.0492815507007813,1.29395329902607,17.5790142153023,1.29395329902607
0.0492935025194164,1.29353309356563,17.5843302791308,1.29353309356563
0.0493054543380515,1.29311375316938,17.5896463429594,1.29311375316938
0.0493174061566865,1.29269527760328,17.5949624067879,1.29269527760328
0.0493293579753216,1.29227766663136,17.6002784706165,1.29227766663136
0.0493413097939566,1.29186092001574,17.605594534445,1.29186092001574
0.0493532616125917,1.29144503751655,17.6109105982736,1.29144503751655
0.0493652134312267,1.29103001889204,17.6162266621021,1.29103001889204
0.0493771652498618,1.29061586389848,17.6215427259307,1.29061586389848
0.0493891170684968,1.2902025722902,17.6268587897592,1.2902025722902
0.0494010688871319,1.2897901438196,17.6321748535878,1.2897901438196
0.0494130207057669,1.28937857823711,17.6374909174163,1.28937857823711
0.049424972524402,1.28896787529123,17.6428069812449,1.28896787529123
0.0494369243430371,1.28855803472847,17.6481230450734,1.28855803472847
0.0494488761616721,1.28814905629343,17.653439108902,1.28814905629343
0.0494608279803072,1.28774093972871,17.6587551727305,1.28774093972871
0.0494727797989422,1.28733368477498,17.664071236559,1.28733368477498
0.0494847316175773,1.28692729117092,17.6693873003876,1.28692729117092
0.0494966834362123,1.28652175865326,17.6747033642161,1.28652175865326
0.0495086352548474,1.28611708695677,17.6800194280447,1.28611708695677
0.0495205870734824,1.28571327581421,17.6853354918732,1.28571327581421
0.0495325388921175,1.2853103249564,17.6906515557018,1.2853103249564
0.0495444907107525,1.28490823411219,17.6959676195303,1.28490823411219
0.0495564425293876,1.28450700300842,17.7012836833589,1.28450700300842
0.0495683943480226,1.28410663136997,17.7065997471874,1.28410663136997
0.0495803461666577,1.28370711891973,17.711915811016,1.28370711891973
0.0495922979852927,1.28330846537861,17.7172318748445,1.28330846537861
0.0496042498039278,1.28291067046552,17.7225479386731,1.28291067046552
0.0496162016225629,1.28251373389738,17.7278640025016,1.28251373389738
0.0496281534411979,1.28211765538913,17.7331800663302,1.28211765538913
0.049640105259833,1.28172243465371,17.7384961301587,1.28172243465371
0.049652057078468,1.28132807140203,17.7438121939873,1.28132807140203
0.0496640088971031,1.28093456534305,17.7491282578158,1.28093456534305
0.0496759607157381,1.28054191618369,17.7544443216444,1.28054191618369
0.0496879125343732,1.28015012362887,17.7597603854729,1.28015012362887
0.0496998643530082,1.2797591873815,17.7650764493014,1.2797591873815
0.0497118161716433,1.27936910714249,17.77039251313,1.27936910714249
0.0497237679902783,1.27897988261072,17.7757085769585,1.27897988261072
0.0497357198089134,1.27859151348307,17.7810246407871,1.27859151348307
0.0497476716275485,1.27820399945438,17.7863407046156,1.27820399945438
0.0497596234461835,1.27781734021748,17.7916567684442,1.27781734021748
0.0497715752648186,1.27743153546318,17.7969728322727,1.27743153546318
0.0497835270834536,1.27704658488025,17.8022888961013,1.27704658488025
0.0497954789020887,1.27666248815543,17.8076049599298,1.27666248815543
0.0498074307207237,1.27627924497344,17.8129210237584,1.27627924497344
0.0498193825393588,1.27589685501695,17.8182370875869,1.27589685501695
0.0498313343579938,1.2755153179666,17.8235531514155,1.2755153179666
0.0498432861766289,1.27513463350099,17.828869215244,1.27513463350099
0.0498552379952639,1.27475480129667,17.8341852790726,1.27475480129667
0.049867189813899,1.27437582102816,17.8395013429011,1.27437582102816
0.049879141632534,1.2739976923679,17.8448174067297,1.2739976923679
0.0498910934511691,1.27362041498631,17.8501334705582,1.27362041498631
0.0499030452698042,1.27324398855173,17.8554495343868,1.27324398855173
0.0499149970884392,1.27286841273046,17.8607655982153,1.27286841273046
0.0499269489070743,1.27249368718674,17.8660816620438,1.27249368718674
0.0499389007257093,1.27211981158274,17.8713977258724,1.27211981158274
0.0499508525443444,1.27174678557857,17.8767137897009,1.27174678557857
0.0499628043629794,1.27137460883225,17.8820298535295,1.27137460883225
0.0499747561816145,1.27100328099977,17.887345917358,1.27100328099977
0.0499867080002495,1.27063280173501,17.8926619811866,1.27063280173501
0.0499986598188846,1.27026317068979,17.8979780450151,1.27026317068979
0.0500106116375196,1.26989438751385,17.9032941088437,1.26989438751385
0.0500225634561547,1.26952645185484,17.9086101726722,1.26952645185484
0.0500345152747897,1.26915936335833,17.9139262365008,1.26915936335833
0.0500464670934248,1.2687931216678,17.9192423003293,1.2687931216678
0.0500584189120599,1.26842772642465,17.9245583641579,1.26842772642465
0.0500703707306949,1.26806317726818,17.9298744279864,1.26806317726818
0.05008232254933,1.26769947383557,17.935190491815,1.26769947383557
0.050094274367965,1.26733661576194,17.9405065556435,1.26733661576194
0.0501062261866001,1.26697460268029,17.9458226194721,1.26697460268029
0.0501181780052351,1.2666134342215,17.9511386833006,1.2666134342215
0.0501301298238702,1.26625311001436,17.9564547471291,1.26625311001436
0.0501420816425052,1.26589362968555,17.9617708109577,1.26589362968555
0.0501540334611403,1.26553499285963,17.9670868747862,1.26553499285963
0.0501659852797753,1.26517719915905,17.9724029386148,1.26517719915905
0.0501779370984104,1.26482024820411,17.9777190024433,1.26482024820411
0.0501898889170454,1.26446413961304,17.9830350662719,1.26446413961304
0.0502018407356805,1.26410887300189,17.9883511301004,1.26410887300189
0.0502137925543156,1.26375444798463,17.993667193929,1.26375444798463
0.0502257443729506,1.26340086417306,17.9989832577575,1.26340086417306
0.0502376961915857,1.26304812117686,18.0042993215861,1.26304812117686
0.0502496480102207,1.26269621860357,18.0096153854146,1.26269621860357
0.0502615998288558,1.26234515605861,18.0149314492432,1.26234515605861
0.0502735516474908,1.26199493314521,18.0202475130717,1.26199493314521
0.0502855034661259,1.2616455494645,18.0255635769003,1.2616455494645
0.0502974552847609,1.26129700461543,18.0308796407288,1.26129700461543
0.050309407103396,1.26094929819482,18.0361957045574,1.26094929819482
0.050321358922031,1.26060242979731,18.0415117683859,1.26060242979731
0.0503333107406661,1.26025639901539,18.0468278322145,1.26025639901539
0.0503452625593011,1.25991120543939,18.052143896043,1.25991120543939
0.0503572143779362,1.25956684865748,18.0574599598715,1.25956684865748
0.0503691661965713,1.25922332825566,18.0627760237001,1.25922332825566
0.0503811180152063,1.25888064381774,18.0680920875286,1.25888064381774
0.0503930698338414,1.25853879492538,18.0734081513572,1.25853879492538
0.0504050216524764,1.25819778115805,18.0787242151857,1.25819778115805
0.0504169734711115,1.25785760209303,18.0840402790143,1.25785760209303
0.0504289252897465,1.25751825730543,18.0893563428428,1.25751825730543
0.0504408771083816,1.25717974636817,18.0946724066714,1.25717974636817
0.0504528289270166,1.25684206885197,18.0999884704999,1.25684206885197
0.0504647807456517,1.25650522432538,18.1053045343285,1.25650522432538
0.0504767325642867,1.25616921235471,18.110620598157,1.25616921235471
0.0504886843829218,1.25583403250412,18.1159366619856,1.25583403250412
0.0505006362015568,1.25549968433552,18.1212527258141,1.25549968433552
0.0505125880201919,1.25516616740865,18.1265687896427,1.25516616740865
0.050524539838827,1.25483348128101,18.1318848534712,1.25483348128101
0.050536491657462,1.2545016255079,18.1372009172998,1.2545016255079
0.0505484434760971,1.25417059964242,18.1425169811283,1.25417059964242
0.0505603952947321,1.25384040323541,18.1478330449568,1.25384040323541
0.0505723471133672,1.25351103583553,18.1531491087854,1.25351103583553
0.0505842989320022,1.25318249698917,18.1584651726139,1.25318249698917
0.0505962507506373,1.25285478624053,18.1637812364425,1.25285478624053
0.0506082025692723,1.25252790313155,18.169097300271,1.25252790313155
0.0506201543879074,1.25220184720194,18.1744133640996,1.25220184720194
0.0506321062065424,1.25187661798917,18.1797294279281,1.25187661798917
0.0506440580251775,1.25155221502846,18.1850454917567,1.25155221502846
0.0506560098438125,1.25122863785281,18.1903615555852,1.25122863785281
0.0506679616624476,1.25090588599292,18.1956776194138,1.25090588599292
0.0506799134810827,1.25058395897728,18.2009936832423,1.25058395897728
0.0506918652997177,1.2502628563321,18.2063097470709,1.2502628563321
0.0507038171183528,1.24994257758134,18.2116258108994,1.24994257758134
0.0507157689369878,1.24962312224669,18.216941874728,1.24962312224669
0.0507277207556229,1.24930448984756,18.2222579385565,1.24930448984756
0.0507396725742579,1.24898667990111,18.2275740023851,1.24898667990111
0.050751624392893,1.24866969192221,18.2328900662136,1.24866969192221
0.050763576211528,1.24835352542346,18.2382061300422,1.24835352542346
0.0507755280301631,1.24803817991516,18.2435221938707,1.24803817991516
0.0507874798487981,1.24772365490535,18.2488382576992,1.24772365490535
0.0507994316674332,1.24740994989977,18.2541543215278,1.24740994989977
0.0508113834860682,1.24709706440185,18.2594703853563,1.24709706440185
0.0508233353047033,1.24678499791274,18.2647864491849,1.24678499791274
0.0508352871233384,1.24647374993129,18.2701025130134,1.24647374993129
0.0508472389419734,1.24616331995405,18.275418576842,1.24616331995405
0.0508591907606085,1.24585370747524,18.2807346406705,1.24585370747524
0.0508711425792435,1.24554491198679,18.2860507044991,1.24554491198679
0.0508830943978786,1.2452369329783,18.2913667683276,1.2452369329783
0.0508950462165136,1.24492976993707,18.2966828321562,1.24492976993707
0.0509069980351487,1.24462342234806,18.3019988959847,1.24462342234806
0.0509189498537837,1.2443178896939,18.3073149598133,1.2443178896939
0.0509309016724188,1.24401317145492,18.3126310236418,1.24401317145492
0.0509428534910538,1.24370926710907,18.3179470874704,1.24370926710907
0.0509548053096889,1.243406176132,18.3232631512989,1.243406176132
0.050966757128324,1.24310389799701,18.3285792151275,1.24310389799701
0.050978708946959,1.24280243217504,18.333895278956,1.24280243217504
0.0509906607655941,1.24250177813469,18.3392113427845,1.24250177813469
0.0510026125842291,1.24220193534221,18.3445274066131,1.24220193534221
0.0510145644028642,1.2419029032615,18.3498434704416,1.2419029032615
0.0510265162214992,1.24160468135407,18.3551595342702,1.24160468135407
0.0510384680401343,1.24130726907909,18.3604755980987,1.24130726907909
0.0510504198587693,1.24101066589337,18.3657916619273,1.24101066589337
0.0510623716774044,1.24071487125131,18.3711077257558,1.24071487125131
0.0510743234960394,1.24041988460497,18.3764237895844,1.24041988460497
0.0510862753146745,1.24012570540402,18.3817398534129,1.24012570540402
0.0510982271333095,1.23983233309572,18.3870559172415,1.23983233309572
0.0511101789519446,1.23953976712498,18.39237198107,1.23953976712498
0.0511221307705797,1.23924800693429,18.3976880448986,1.23924800693429
0.0511340825892147,1.23895705196375,18.4030041087271,1.23895705196375
0.0511460344078498,1.23866690165106,18.4083201725557,1.23866690165106
0.0511579862264848,1.23837755543153,18.4136362363842,1.23837755543153
0.0511699380451199,1.23808901273803,18.4189523002128,1.23808901273803
0.0511818898637549,1.23780127300105,18.4242683640413,1.23780127300105
0.05119384168239,1.23751433564863,18.4295844278699,1.23751433564863
0.051205793501025,1.23722820010642,18.4349004916984,1.23722820010642
0.0512177453196601,1.23694286579762,18.4402165555269,1.23694286579762
0.0512296971382951,1.236658332143,18.4455326193555,1.236658332143
0.0512416489569302,1.23637459856093,18.450848683184,1.23637459856093
0.0512536007755652,1.23609166446729,18.4561647470126,1.23609166446729
0.0512655525942003,1.23580952927557,18.4614808108411,1.23580952927557
0.0512775044128354,1.23552819239677,18.4667968746697,1.23552819239677
0.0512894562314704,1.23524765323946,18.4721129384982,1.23524765323946
0.0513014080501055,1.23496791120976,18.4774290023268,1.23496791120976
0.0513133598687405,1.23468896571131,18.4827450661553,1.23468896571131
0.0513253116873756,1.2344108161453,18.4880611299839,1.2344108161453
0.0513372635060106,1.23413346191046,18.4933771938124,1.23413346191046
0.0513492153246457,1.23385690240302,18.498693257641,1.23385690240302
0.0513611671432807,1.23358113701675,18.5040093214695,1.23358113701675
0.0513731189619158,1.23330616514295,18.5093253852981,1.23330616514295
0.0513850707805508,1.23303198617042,18.5146414491266,1.23303198617042
0.0513970225991859,1.23275859948545,18.5199575129552,1.23275859948545
0.0514089744178209,1.23248600447189,18.5252735767837,1.23248600447189
0.051420926236456,1.23221420051102,18.5305896406122,1.23221420051102
0.0514328780550911,1.23194318698168,18.5359057044408,1.23194318698168
0.0514448298737261,1.23167296326016,18.5412217682693,1.23167296326016
0.0514567816923612,1.23140352872025,18.5465378320979,1.23140352872025
0.0514687335109962,1.23113488273323,18.5518538959264,1.23113488273323
0.0514806853296313,1.23086702466784,18.557169959755,1.23086702466784
0.0514926371482663,1.23059995389032,18.5624860235835,1.23059995389032
0.0515045889669014,1.23033366976434,18.5678020874121,1.23033366976434
0.0515165407855364,1.23006817165107,18.5731181512406,1.23006817165107
0.0515284926041715,1.22980345890913,18.5784342150692,1.22980345890913
0.0515404444228065,1.22953953089457,18.5837502788977,1.22953953089457
0.0515523962414416,1.22927638696093,18.5890663427263,1.22927638696093
0.0515643480600767,1.22901402645915,18.5943824065548,1.22901402645915
0.0515762998787117,1.22875244873766,18.5996984703834,1.22875244873766
0.0515882516973468,1.22849165314228,18.6050145342119,1.22849165314228
0.0516002035159818,1.22823163901628,18.6103305980405,1.22823163901628
0.0516121553346169,1.22797240570037,18.615646661869,1.22797240570037
0.0516241071532519,1.22771395253265,18.6209627256975,1.22771395253265
0.051636058971887,1.22745627884865,18.6262787895261,1.22745627884865
0.051648010790522,1.22719938398133,18.6315948533546,1.22719938398133
0.0516599626091571,1.22694326726103,18.6369109171832,1.22694326726103
0.0516719144277921,1.22668792801549,18.6422269810117,1.22668792801549
0.0516838662464272,1.22643336556987,18.6475430448403,1.22643336556987
0.0516958180650623,1.2261795792467,18.6528591086688,1.2261795792467
0.0517077698836973,1.22592656836591,18.6581751724974,1.22592656836591
0.0517197217023324,1.22567433224479,18.6634912363259,1.22567433224479
0.0517316735209674,1.22542287019804,18.6688073001545,1.22542287019804
0.0517436253396025,1.22517218153769,18.674123363983,1.22517218153769
0.0517555771582375,1.22492226557317,18.6794394278116,1.22492226557317
0.0517675289768726,1.22467312161126,18.6847554916401,1.22467312161126
0.0517794807955076,1.22442474895608,18.6900715554687,1.22442474895608
0.0517914326141427,1.22417714690913,18.6953876192972,1.22417714690913
0.0518033844327777,1.22393031476922,18.7007036831258,1.22393031476922
0.0518153362514128,1.22368425183254,18.7060197469543,1.22368425183254
0.0518272880700478,1.22343895739257,18.7113358107829,1.22343895739257
0.0518392398886829,1.22319443074016,18.7166518746114,1.22319443074016
0.051851191707318,1.22295067116345,18.7219679384399,1.22295067116345
0.051863143525953,1.22270767794793,18.7272840022685,1.22270767794793
0.0518750953445881,1.22246545037638,18.732600066097,1.22246545037638
0.0518870471632231,1.22222398772889,18.7379161299256,1.22222398772889
0.0518989989818582,1.22198328928287,18.7432321937541,1.22198328928287
0.0519109508004932,1.22174335431301,18.7485482575827,1.22174335431301
0.0519229026191283,1.2215041820913,18.7538643214112,1.2215041820913
0.0519348544377633,1.22126577188701,18.7591803852398,1.22126577188701
0.0519468062563984,1.22102812296669,18.7644964490683,1.22102812296669
0.0519587580750334,1.22079123459417,18.7698125128969,1.22079123459417
0.0519707098936685,1.22055510603055,18.7751285767254,1.22055510603055
0.0519826617123035,1.22031973653419,18.780444640554,1.22031973653419
0.0519946135309386,1.22008512536071,18.7857607043825,1.22008512536071
0.0520065653495736,1.21985127176298,18.7910767682111,1.21985127176298
0.0520185171682087,1.21961817499113,18.7963928320396,1.21961817499113
0.0520304689868438,1.2193858342925,18.8017088958682,1.2193858342925
0.0520424208054788,1.21915424891171,18.8070249596967,1.21915424891171
0.0520543726241139,1.21892341809056,18.8123410235252,1.21892341809056
0.0520663244427489,1.21869334106812,18.8176570873538,1.21869334106812
0.052078276261384,1.21846401708064,18.8229731511823,1.21846401708064
0.052090228080019,1.21823544536162,18.8282892150109,1.21823544536162
0.0521021798986541,1.21800762514172,18.8336052788394,1.21800762514172
0.0521141317172891,1.21778055564885,18.838921342668,1.21778055564885
0.0521260835359242,1.21755423610807,18.8442374064965,1.21755423610807
0.0521380353545592,1.21732866574166,18.8495534703251,1.21732866574166
0.0521499871731943,1.21710384376907,18.8548695341536,1.21710384376907
0.0521619389918294,1.21687976940693,18.8601855979822,1.21687976940693
0.0521738908104644,1.21665644186904,18.8655016618107,1.21665644186904
0.0521858426290995,1.21643386036635,18.8708177256393,1.21643386036635
0.0521977944477345,1.21621202410699,18.8761337894678,1.21621202410699
0.0522097462663696,1.21599093229624,18.8814498532964,1.21599093229624
0.0522216980850046,1.2157705841365,18.8867659171249,1.2157705841365
0.0522336499036397,1.21555097882734,18.8920819809535,1.21555097882734
0.0522456017222747,1.21533211556546,18.897398044782,1.21533211556546
0.0522575535409098,1.21511399354466,18.9027141086106,1.21511399354466
0.0522695053595448,1.2148966119559,18.9080301724391,1.2148966119559
0.0522814571781799,1.21467996998721,18.9133462362676,1.21467996998721
0.0522934089968149,1.21446406682378,18.9186623000962,1.21446406682378
0.05230536081545,1.21424890164786,18.9239783639247,1.21424890164786
0.0523173126340851,1.21403447363881,18.9292944277533,1.21403447363881
0.0523292644527201,1.21382078197308,18.9346104915818,1.21382078197308
0.0523412162713552,1.2136078258242,18.9399265554104,1.2136078258242
0.0523531680899902,1.21339560436279,18.9452426192389,1.21339560436279
0.0523651199086253,1.21318411675651,18.9505586830675,1.21318411675651
0.0523770717272603,1.21297336217011,18.955874746896,1.21297336217011
0.0523890235458954,1.21276333976538,18.9611908107246,1.21276333976538
0.0524009753645304,1.21255404870116,18.9665068745531,1.21255404870116
0.0524129271831655,1.21234548813336,18.9718229383817,1.21234548813336
0.0524248790018005,1.21213765721488,18.9771390022102,1.21213765721488
0.0524368308204356,1.21193055509569,18.9824550660388,1.21193055509569
0.0524487826390706,1.21172418092277,18.9877711298673,1.21172418092277
0.0524607344577057,1.21151853384009,18.9930871936959,1.21151853384009
0.0524726862763408,1.21131361298867,18.9984032575244,1.21131361298867
0.0524846380949758,1.2111094175065,19.003719321353,1.2111094175065
0.0524965899136109,1.2109059465286,19.0090353851815,1.2109059465286
0.0525085417322459,1.21070319918693,19.01435144901,1.21070319918693
0.052520493550881,1.21050117461048,19.0196675128386,1.21050117461048
0.052532445369516,1.21029987192518,19.0249835766671,1.21029987192518
0.0525443971881511,1.21009929025393,19.0302996404957,1.21009929025393
0.0525563490067861,1.20989942871662,19.0356157043242,1.20989942871662
0.0525683008254212,1.20970028643007,19.0409317681528,1.20970028643007
0.0525802526440562,1.20950186250803,19.0462478319813,1.20950186250803
0.0525922044626913,1.20930415606121,19.0515638958099,1.20930415606121
0.0526041562813264,1.20910716619726,19.0568799596384,1.20910716619726
0.0526161080999614,1.20891089202073,19.062196023467,1.20891089202073
0.0526280599185965,1.20871533263311,19.0675120872955,1.20871533263311
0.0526400117372315,1.20852048713277,19.0728281511241,1.20852048713277
0.0526519635558666,1.20832635461501,19.0781442149526,1.20832635461501
0.0526639153745016,1.20813293417201,19.0834602787812,1.20813293417201
0.0526758671931367,1.20794022489284,19.0887763426097,1.20794022489284
0.0526878190117717,1.20774822586345,19.0940924064383,1.20774822586345
0.0526997708304068,1.20755693616666,19.0994084702668,1.20755693616666
0.0527117226490418,1.20736635488216,19.1047245340954,1.20736635488216
0.0527236744676769,1.20717648108649,19.1100405979239,1.20717648108649
0.0527356262863119,1.20698731385305,19.1153566617524,1.20698731385305
0.052747578104947,1.20679885225206,19.120672725581,1.20679885225206
0.0527595299235821,1.20661109535058,19.1259887894095,1.20661109535058
0.0527714817422171,1.20642404221253,19.1313048532381,1.20642404221253
0.0527834335608522,1.20623769189859,19.1366209170666,1.20623769189859
0.0527953853794872,1.2060520434663,19.1419369808952,1.2060520434663
0.0528073371981223,1.20586709596998,19.1472530447237,1.20586709596998
0.0528192890167573,1.20568284846074,19.1525691085523,1.20568284846074
0.0528312408353924,1.20549929998648,19.1578851723808,1.20549929998648
0.0528431926540274,1.20531644959189,19.1632012362094,1.20531644959189
0.0528551444726625,1.20513429631842,19.1685173000379,1.20513429631842
0.0528670962912975,1.20495283920428,19.1738333638665,1.20495283920428
0.0528790481099326,1.20477207728444,19.179149427695,1.20477207728444
0.0528909999285676,1.20459200959061,19.1844654915236,1.20459200959061
0.0529029517472027,1.20441263515124,19.1897815553521,1.20441263515124
0.0529149035658378,1.20423395299152,19.1950976191807,1.20423395299152
0.0529268553844728,1.20405596213333,19.2004136830092,1.20405596213333
0.0529388072031079,1.20387866159529,19.2057297468377,1.20387866159529
0.0529507590217429,1.20370205039273,19.2110458106663,1.20370205039273
0.052962710840378,1.20352612753764,19.2163618744948,1.20352612753764
0.052974662659013,1.20335089203874,19.2216779383234,1.20335089203874
0.0529866144776481,1.20317634290139,19.2269940021519,1.20317634290139
0.0529985662962831,1.20300247912765,19.2323100659805,1.20300247912765
0.0530105181149182,1.20282929971622,19.237626129809,1.20282929971622
0.0530224699335532,1.20265680366247,19.2429421936376,1.20265680366247
0.0530344217521883,1.2024849899584,19.2482582574661,1.2024849899584
0.0530463735708233,1.20231385759264,19.2535743212947,1.20231385759264
0.0530583253894584,1.20214340555047,19.2588903851232,1.20214340555047
0.0530702772080935,1.20197363281378,19.2642064489518,1.20197363281378
0.0530822290267285,1.20180453836104,19.2695225127803,1.20180453836104
0.0530941808453636,1.20163612116736,19.2748385766089,1.20163612116736
0.0531061326639986,1.20146838020441,19.2801546404374,1.20146838020441
0.0531180844826337,1.20130131444046,19.285470704266,1.20130131444046
0.0531300363012687,1.20113492284034,19.2907867680945,1.20113492284034
0.0531419881199038,1.20096920436546,19.296102831923,1.20096920436546
0.0531539399385388,1.20080415797376,19.3014188957516,1.20080415797376
0.0531658917571739,1.20063978261974,19.3067349595801,1.20063978261974
0.0531778435758089,1.20047607725443,19.3120510234087,1.20047607725443
0.053189795394444,1.2003130408254,19.3173670872372,1.2003130408254
0.053201747213079,1.20015067227672,19.3226831510658,1.20015067227672
0.0532136990317141,1.19998897054896,19.3279992148943,1.19998897054896
0.0532256508503492,1.19982793457921,19.3333152787229,1.19982793457921
0.0532376026689842,1.19966756330104,19.3386313425514,1.19966756330104
0.0532495544876193,1.19950785564449,19.34394740638,1.19950785564449
0.0532615063062543,1.19934881053608,19.3492634702085,1.19934881053608
0.0532734581248894,1.19919042689878,19.3545795340371,1.19919042689878
0.0532854099435244,1.19903270365201,19.3598955978656,1.19903270365201
0.0532973617621595,1.19887563971165,19.3652116616942,1.19887563971165
0.0533093135807945,1.19871923398997,19.3705277255227,1.19871923398997
0.0533212653994296,1.19856348539569,19.3758437893513,1.19856348539569
0.0533332172180646,1.19840839283393,19.3811598531798,1.19840839283393
0.0533451690366997,1.19825395520622,19.3864759170084,1.19825395520622
0.0533571208553347,1.19810017141046,19.3917919808369,1.19810017141046
0.0533690726739698,1.19794704034095,19.3971080446654,1.19794704034095
0.0533810244926049,1.19779456088834,19.402424108494,1.19779456088834
0.0533929763112399,1.19764273193966,19.4077401723225,1.19764273193966
0.053404928129875,1.19749155237826,19.4130562361511,1.19749155237826
0.05341687994851,1.19734102108386,19.4183722999796,1.19734102108386
0.0534288317671451,1.19719113693248,19.4236883638082,1.19719113693248
0.0534407835857801,1.19704189879649,19.4290044276367,1.19704189879649
0.0534527354044152,1.19689330554453,19.4343204914653,1.19689330554453
0.0534646872230502,1.19674535604156,19.4396365552938,1.19674535604156
0.0534766390416853,1.19659804914882,19.4449526191224,1.19659804914882
0.0534885908603203,1.19645138372383,19.4502686829509,1.19645138372383
0.0535005426789554,1.19630535862036,19.4555847467795,1.19630535862036
0.0535124944975904,1.19615997268844,19.460900810608,1.19615997268844
0.0535244463162255,1.19601522477435,19.4662168744366,1.19601522477435
0.0535363981348606,1.19587111372059,19.4715329382651,1.19587111372059
0.0535483499534956,1.1957276383659,19.4768490020937,1.1957276383659
0.0535603017721307,1.1955847975452,19.4821650659222,1.1955847975452
0.0535722535907657,1.19544259008963,19.4874811297507,1.19544259008963
0.0535842054094008,1.19530101482652,19.4927971935793,1.19530101482652
0.0535961572280358,1.19516007057935,19.4981132574078,1.19516007057935
0.0536081090466709,1.19501975616779,19.5034293212364,1.19501975616779
0.0536200608653059,1.19488007040766,19.5087453850649,1.19488007040766
0.053632012683941,1.19474101211091,19.5140614488935,1.19474101211091
0.053643964502576,1.19460258008563,19.519377512722,1.19460258008563
0.0536559163212111,1.19446477313603,19.5246935765506,1.19446477313603
0.0536678681398461,1.19432759006241,19.5300096403791,1.19432759006241
0.0536798199584812,1.19419102966119,19.5353257042077,1.19419102966119
0.0536917717771163,1.19405509072486,19.5406417680362,1.19405509072486
0.0537037235957513,1.19391977204198,19.5459578318648,1.19391977204198
0.0537156754143864,1.19378507239717,19.5512738956933,1.19378507239717
0.0537276272330214,1.19365099057111,19.5565899595219,1.19365099057111
0.0537395790516565,1.1935175253405,19.5619060233504,1.1935175253405
0.0537515308702915,1.19338467547808,19.567222087179,1.19338467547808
0.0537634826889266,1.19325243975259,19.5725381510075,1.19325243975259
0.0537754345075616,1.19312081692877,19.5778542148361,1.19312081692877
0.0537873863261967,1.19298980576735,19.5831702786646,1.19298980576735
0.0537993381448317,1.19285940502504,19.5884863424931,1.19285940502504
0.0538112899634668,1.19272961345451,19.5938024063217,1.19272961345451
0.0538232417821018,1.19260042980436,19.5991184701502,1.19260042980436
0.0538351936007369,1.19247185281917,19.6044345339788,1.19247185281917
0.053847145419372,1.1923438812394,19.6097505978073,1.1923438812394
0.053859097238007,1.19221651380144,19.6150666616359,1.19221651380144
0.0538710490566421,1.1920897492376,19.6203827254644,1.1920897492376
0.0538830008752771,1.19196358627605,19.625698789293,1.19196358627605
0.0538949526939122,1.19183802364083,19.6310148531215,1.19183802364083
0.0539069045125472,1.19171306005186,19.6363309169501,1.19171306005186
0.0539188563311823,1.19158869422491,19.6416469807786,1.19158869422491
0.0539308081498173,1.19146492487155,19.6469630446072,1.19146492487155
0.0539427599684524,1.19134175069921,19.6522791084357,1.19134175069921
0.0539547117870874,1.19121917041111,19.6575951722643,1.19121917041111
0.0539666636057225,1.19109718270627,19.6629112360928,1.19109718270627
0.0539786154243576,1.19097587450902,19.6682272999214,1.19097587450902
0.0539905672429926,1.19085579122715,19.6735433637499,1.19085579122715
0.0540025190616277,1.19073705738979,19.6788594275784,1.19073705738979
0.0540144708802627,1.19061967544105,19.684175491407,1.19061967544105
0.0540264226988978,1.19050364490448,19.6894915552355,1.19050364490448
0.0540383745175328,1.19038896530823,19.6948076190641,1.19038896530823
0.0540503263361679,1.190275636185,19.7001236828926,1.190275636185
0.0540622781548029,1.19016365707209,19.7054397467212,1.19016365707209
0.054074229973438,1.19005302751131,19.7107558105497,1.19005302751131
0.054086181792073,1.18994374704899,19.7160718743783,1.18994374704899
0.0540981336107081,1.18983581523598,19.7213879382068,1.18983581523598
0.0541100854293432,1.1897292316276,19.7267040020354,1.1897292316276
0.0541220372479782,1.18962399578365,19.7320200658639,1.18962399578365
0.0541339890666133,1.18952010726837,19.7373361296925,1.18952010726837
0.0541459408852483,1.18941756565042,19.742652193521,1.18941756565042
0.0541578927038834,1.18931637050288,19.7479682573496,1.18931637050288
0.0541698445225184,1.18921652140322,19.7532843211781,1.18921652140322
0.0541817963411535,1.18911801793328,19.7586003850067,1.18911801793328
0.0541937481597885,1.18902085967925,19.7639164488352,1.18902085967925
0.0542056999784236,1.18892504623166,19.7692325126637,1.18892504623166
0.0542176517970586,1.18883057718535,19.7745485764923,1.18883057718535
0.0542296036156937,1.18873745213948,19.7798646403208,1.18873745213948
0.0542415554343287,1.18864567069746,19.7851807041494,1.18864567069746
0.0542535072529638,1.18855523246697,19.7904967679779,1.18855523246697
0.0542654590715989,1.18846613705992,19.7958128318065,1.18846613705992
0.0542774108902339,1.18837838409248,19.801128895635,1.18837838409248
0.054289362708869,1.18829197318497,19.8064449594636,1.18829197318497
0.054301314527504,1.18820690396192,19.8117610232921,1.18820690396192
0.0543132663461391,1.18812317605204,19.8170770871207,1.18812317605204
0.0543252181647741,1.18804078908815,19.8223931509492,1.18804078908815
0.0543371699834092,1.18795974270723,19.8277092147778,1.18795974270723
0.0543491218020442,1.18788003655034,19.8330252786063,1.18788003655034
0.0543610736206793,1.18780167026264,19.8383413424349,1.18780167026264
0.0543730254393143,1.18772464349336,19.8436574062634,1.18772464349336
0.0543849772579494,1.18764895589578,19.848973470092,1.18764895589578
0.0543969290765844,1.1875746071272,19.8542895339205,1.1875746071272
0.0544088808952195,1.18750159684894,19.8596055977491,1.18750159684894
0.0544208327138545,1.18742992472631,19.8649216615776,1.18742992472631
0.0544327845324896,1.18735959042858,19.8702377254061,1.18735959042858
0.0544447363511247,1.18729059362899,19.8755537892347,1.18729059362899
0.0544566881697597,1.18722293400471,19.8808698530632,1.18722293400471
0.0544686399883948,1.1871566112368,19.8861859168918,1.1871566112368
0.0544805918070298,1.18709162501023,19.8915019807203,1.18709162501023
0.0544925436256649,1.18702797501385,19.8968180445489,1.18702797501385
0.0545044954442999,1.18696566094035,19.9021341083774,1.18696566094035
0.054516447262935,1.18690468248627,19.907450172206,1.18690468248627
0.05452839908157,1.18684503935194,19.9127662360345,1.18684503935194
0.0545403509002051,1.18678673124149,19.9180822998631,1.18678673124149
0.0545523027188401,1.18672975786285,19.9233983636916,1.18672975786285
0.0545642545374752,1.18667411892767,19.9287144275202,1.18667411892767
0.0545762063561103,1.18661981415135,19.9340304913487,1.18661981415135
0.0545881581747453,1.18656684325301,19.9393465551773,1.18656684325301
0.0546001099933804,1.18651520595543,19.9446626190058,1.18651520595543
0.0546120618120154,1.18646490198511,19.9499786828344,1.18646490198511
0.0546240136306505,1.18641593107216,19.9552947466629,1.18641593107216
0.0546359654492855,1.18636829295036,19.9606108104915,1.18636829295036
0.0546479172679206,1.18632198735707,19.96592687432,1.18632198735707
0.0546598690865556,1.18627701403325,19.9712429381485,1.18627701403325
0.0546718209051907,1.18623337272345,19.9765590019771,1.18623337272345
0.0546837727238257,1.18619106317574,19.9818750658056,1.18619106317574
0.0546957245424608,1.18615008514174,19.9871911296342,1.18615008514174
0.0547076763610959,1.18611043837656,19.9925071934627,1.18611043837656
0.0547196281797309,1.18607212263883,19.9978232572913,1.18607212263883
0.054731579998366,1.1860351376906,20.0031393211198,1.1860351376906
0.054743531817001,1.18599948329741,20.0084553849484,1.18599948329741
0.0547554836356361,1.1859651592282,20.0137714487769,1.1859651592282
0.0547674354542711,1.18593216525532,20.0190875126055,1.18593216525532
0.0547793872729062,1.18590050115449,20.024403576434,1.18590050115449
0.0547913390915412,1.18587016670481,20.0297196402626,1.18587016670481
0.0548032909101763,1.18584116168872,20.0350357040911,1.18584116168872
0.0548152427288113,1.18581348589195,20.0403517679197,1.18581348589195
0.0548271945474464,1.18578713910356,20.0456678317482,1.18578713910356
0.0548391463660814,1.18576212111587,20.0509838955768,1.18576212111587
0.0548510981847165,1.18573843172445,20.0562999594053,1.18573843172445
0.0548630500033516,1.1857160707281,20.0616160232338,1.1857160707281
0.0548750018219866,1.18569503792884,20.0669320870624,1.18569503792884
0.0548869536406217,1.18567533313188,20.0722481508909,1.18567533313188
0.0548989054592567,1.18565695614558,20.0775642147195,1.18565695614558
0.0549108572778918,1.18563990678147,20.082880278548,1.18563990678147
0.0549228090965268,1.18562418485416,20.0881963423766,1.18562418485416
0.0549347609151619,1.1856097901814,20.0935124062051,1.1856097901814
0.0549467127337969,1.185596722584,20.0988284700337,1.185596722584
0.054958664552432,1.18558498188582,20.1041445338622,1.18558498188582
0.054970616371067,1.18557456791377,20.1094605976908,1.18557456791377
0.0549825681897021,1.18556548049775,20.1147766615193,1.18556548049775
0.0549945200083371,1.18555771947065,20.1200927253479,1.18555771947065
0.0550064718269722,1.18555128466835,20.1254087891764,1.18555128466835
0.0550184236456072,1.18554617592963,20.130724853005,1.18554617592963
0.0550303754642423,1.18554239309623,20.1360409168335,1.18554239309623
0.0550423272828774,1.18553993601275,20.1413569806621,1.18553993601275
0.0550542791015124,1.18553880452668,20.1466730444906,1.18553880452668
0.0550662309201475,1.18553899848836,20.1519891083192,1.18553899848836
0.0550781827387825,1.18554051775096,20.1573051721477,1.18554051775096
0.0550901345574176,1.18554336217044,20.1626212359762,1.18554336217044
0.0551020863760526,1.18554753160554,20.1679372998048,1.18554753160554
0.0551140381946877,1.18555302591776,20.1732533636333,1.18555302591776
0.0551259900133227,1.18555984497135,20.1785694274619,1.18555984497135
0.0551379418319578,1.18556798863322,20.1838854912904,1.18556798863322
0.0551498936505928,1.18557745677302,20.189201555119,1.18557745677302
0.0551618454692279,1.18558824926302,20.1945176189475,1.18558824926302
0.055173797287863,1.18560036597814,20.1998336827761,1.18560036597814
0.055185749106498,1.18561380679591,20.2051497466046,1.18561380679591
0.0551977009251331,1.18562857159646,20.2104658104332,1.18562857159646
0.0552096527437681,1.18564466026246,20.2157818742617,1.18564466026246
0.0552216045624032,1.18566207267912,20.2210979380903,1.18566207267912
0.0552335563810382,1.18568080873419,20.2264140019188,1.18568080873419
0.0552455081996733,1.18570086831789,20.2317300657474,1.18570086831789
0.0552574600183083,1.18572225132289,20.2370461295759,1.18572225132289
0.0552694118369434,1.18574495764433,20.2423621934045,1.18574495764433
0.0552813636555784,1.18576898717974,20.247678257233,1.18576898717974
0.0552933154742135,1.18579433982905,20.2529943210615,1.18579433982905
0.0553052672928485,1.18582101549455,20.2583103848901,1.18582101549455
0.0553172191114836,1.18584901408086,20.2636264487186,1.18584901408086
0.0553291709301187,1.18587833549492,20.2689425125472,1.18587833549492
0.0553411227487537,1.18590897964597,20.2742585763757,1.18590897964597
0.0553530745673888,1.18594094644548,20.2795746402043,1.18594094644548
0.0553650263860238,1.18597423580717,20.2848907040328,1.18597423580717
0.0553769782046589,1.18600884764699,20.2902067678614,1.18600884764699
0.0553889300232939,1.18604478188302,20.2955228316899,1.18604478188302
0.055400881841929,1.18608203843556,20.3008388955185,1.18608203843556
0.055412833660564,1.18612061722698,20.306154959347,1.18612061722698
0.0554247854791991,1.18616051818179,20.3114710231756,1.18616051818179
0.0554367372978341,1.18620174122657,20.3167870870041,1.18620174122657
0.0554486891164692,1.18624428628994,20.3221031508327,1.18624428628994
0.0554606409351042,1.18628815330255,20.3274192146612,1.18628815330255
0.0554725927537393,1.18633334219704,20.3327352784898,1.18633334219704
0.0554845445723744,1.18637985290802,20.3380513423183,1.18637985290802
0.0554964963910094,1.18642768537204,20.3433674061469,1.18642768537204
0.0555084482096445,1.18647683952756,20.3486834699754,1.18647683952756
0.0555204000282795,1.18652731531494,20.3539995338039,1.18652731531494
0.0555323518469146,1.18657911267638,20.3593155976325,1.18657911267638
0.0555443036655496,1.1866322315559,20.364631661461,1.1866322315559
0.0555562554841847,1.18668667189936,20.3699477252896,1.18668667189936
0.0555682073028197,1.18674243365436,20.3752637891181,1.18674243365436
0.0555801591214548,1.18679951677026,20.3805798529467,1.18679951677026
0.0555921109400898,1.18685792119811,20.3858959167752,1.18685792119811
0.0556040627587249,1.18691764689069,20.3912119806038,1.18691764689069
0.0556160145773599,1.18697869380241,20.3965280444323,1.18697869380241
0.055627966395995,1.18704106188931,20.4018441082609,1.18704106188931
0.0556399182146301,1.18710475110905,20.4071601720894,1.18710475110905
0.0556518700332651,1.18716976142083,20.412476235918,1.18716976142083
0.0556638218519002,1.18723609278542,20.4177922997465,1.18723609278542
0.0556757736705352,1.18730374516508,20.4231083635751,1.18730374516508
0.0556877254891703,1.18737271852357,20.4284244274036,1.18737271852357
0.0556996773078053,1.1874430128261,20.4337404912322,1.1874430128261
0.0557116291264404,1.18751462803929,20.4390565550607,1.18751462803929
0.0557235809450754,1.18758756413117,20.4443726188892,1.18758756413117
0.0557355327637105,1.1876618210711,20.4496886827178,1.1876618210711
0.0557474845823455,1.18773739882981,20.4550047465463,1.18773739882981
0.0557594364009806,1.18781429737931,20.4603208103749,1.18781429737931
0.0557713882196157,1.18789251669287,20.4656368742034,1.18789251669287
0.0557833400382507,1.18797205674501,20.470952938032,1.18797205674501
0.0557952918568858,1.18805291751147,20.4762690018605,1.18805291751147
0.0558072436755208,1.18813509896913,20.4815850656891,1.18813509896913
0.0558191954941559,1.18821860109606,20.4869011295176,1.18821860109606
0.0558311473127909,1.18830342387139,20.4922171933462,1.18830342387139
0.055843099131426,1.18838956727538,20.4975332571747,1.18838956727538
0.055855050950061,1.1884770312893,20.5028493210033,1.1884770312893
0.0558670027686961,1.18856581589545,20.5081653848318,1.18856581589545
0.0558789545873311,1.18865592107712,20.5134814486604,1.18865592107712
0.0558909064059662,1.18874734681853,20.5187975124889,1.18874734681853
0.0559028582246012,1.18884009310485,20.5241135763175,1.18884009310485
0.0559148100432363,1.1889341599221,20.529429640146,1.1889341599221
0.0559267618618714,1.18902954725718,20.5347457039746,1.18902954725718
0.0559387136805064,1.18912625509778,20.5400617678031,1.18912625509778
0.0559506654991415,1.18922428343239,20.5453778316316,1.18922428343239
0.0559626173177765,1.18932363225025,20.5506938954602,1.18932363225025
0.0559745691364116,1.18942430154132,20.5560099592887,1.18942430154132
0.0559865209550466,1.18952629129622,20.5613260231173,1.18952629129622
0.0559984727736817,1.18962960150625,20.5666420869458,1.18962960150625
0.0560104245923167,1.1897342321633,20.5719581507744,1.1897342321633
0.0560223764109518,1.18984018325985,20.5772742146029,1.18984018325985
0.0560343282295868,1.18994745478891,20.5825902784315,1.18994745478891
0.0560462800482219,1.19005604674401,20.58790634226,1.19005604674401
0.0560582318668569,1.19016595911915,20.5932224060886,1.19016595911915
0.056070183685492,1.19027719190876,20.5985384699171,1.19027719190876
0.0560821355041271,1.19038974510768,20.6038545337457,1.19038974510768
0.0560940873227621,1.19050361871111,20.6091705975742,1.19050361871111
0.0561060391413972,1.19061881271458,20.6144866614028,1.19061881271458
0.0561179909600322,1.19073532711392,20.6198027252313,1.19073532711392
0.0561299427786673,1.1908531619052,20.6251187890599,1.1908531619052
0.0561418945973023,1.19097231708472,20.6304348528884,1.19097231708472
0.0561538464159374,1.19109279264895,20.635750916717,1.19109279264895
0.0561657982345724,1.19121458859452,20.6410669805455,1.19121458859452
0.0561777500532075,1.19133770491817,20.646383044374,1.19133770491817
0.0561897018718425,1.19146214161668,20.6516991082026,1.19146214161668
0.0562016536904776,1.19158789868689,20.6570151720311,1.19158789868689
0.0562136055091126,1.19171497612562,20.6623312358597,1.19171497612562
0.0562255573277477,1.19184337392965,20.6676472996882,1.19184337392965
0.0562375091463828,1.19197309209566,20.6729633635168,1.19197309209566
0.0562494609650178,1.19210413062023,20.6782794273453,1.19210413062023
0.0562614127836529,1.19223648949977,20.6835954911739,1.19223648949977
0.0562733646022879,1.19237016873048,20.6889115550024,1.19237016873048
0.056285316420923,1.19250516830831,20.694227618831,1.19250516830831
0.056297268239558,1.19264148822896,20.6995436826595,1.19264148822896
0.0563092200581931,1.19277912848778,20.7048597464881,1.19277912848778
0.0563211718768281,1.19291808907978,20.7101758103166,1.19291808907978
0.0563331236954632,1.19305836999954,20.7154918741452,1.19305836999954
0.0563450755140982,1.19319997124123,20.7208079379737,1.19319997124123
0.0563570273327333,1.1933428927985,20.7261240018023,1.1933428927985
0.0563689791513683,1.1934871346645,20.7314400656308,1.1934871346645
0.0563809309700034,1.19363269683182,20.7367561294593,1.19363269683182
0.0563928827886385,1.19377957929241,20.7420721932879,1.19377957929241
0.0564048346072735,1.19392778203758,20.7473882571164,1.19392778203758
0.0564167864259086,1.19407730505798,20.752704320945,1.19407730505798
0.0564287382445436,1.19422814834347,20.7580203847735,1.19422814834347
0.0564406900631787,1.19438031188316,20.7633364486021,1.19438031188316
0.0564526418818137,1.19453379566535,20.7686525124306,1.19453379566535
0.0564645937004488,1.19468859967744,20.7739685762592,1.19468859967744
0.0564765455190838,1.19484472390596,20.7792846400877,1.19484472390596
0.0564884973377189,1.19500216833645,20.7846007039163,1.19500216833645
0.0565004491563539,1.19516093295348,20.7899167677448,1.19516093295348
0.056512400974989,1.19532101774056,20.7952328315734,1.19532101774056
0.0565243527936241,1.19548242268014,20.8005488954019,1.19548242268014
0.0565363046122591,1.1956451477535,20.8058649592305,1.1956451477535
0.0565482564308942,1.19580919294077,20.811181023059,1.19580919294077
0.0565602082495292,1.19597455822085,20.8164970868876,1.19597455822085
0.0565721600681643,1.19614124357137,20.8218131507161,1.19614124357137
0.0565841118867993,1.19630924896866,20.8271292145446,1.19630924896866
0.0565960637054344,1.19647857438767,20.8324452783732,1.19647857438767
0.0566080155240694,1.19664921980194,20.8377613422017,1.19664921980194
0.0566199673427045,1.19682118518358,20.8430774060303,1.19682118518358
0.0566319191613395,1.19699447050318,20.8483934698588,1.19699447050318
0.0566438709799746,1.19716907572978,20.8537095336874,1.19716907572978
0.0566558227986096,1.19734500083083,20.8590255975159,1.19734500083083
0.0566677746172447,1.19752224577212,20.8643416613445,1.19752224577212
0.0566797264358798,1.19770081051777,20.869657725173,1.19770081051777
0.0566916782545148,1.19788069503014,20.8749737890016,1.19788069503014
0.0567036300731499,1.19806189926979,20.8802898528301,1.19806189926979
0.0567155818917849,1.19824442319547,20.8856059166587,1.19824442319547
0.05672753371042,1.19842826676401,20.8909219804872,1.19842826676401
0.056739485529055,1.1986134299303,20.8962380443158,1.1986134299303
0.0567514373476901,1.19879991264726,20.9015541081443,1.19879991264726
0.0567633891663251,1.19898771486574,20.9068701719729,1.19898771486574
0.0567753409849602,1.19917683653453,20.9121862358014,1.19917683653453
0.0567872928035952,1.19936727760024,20.91750229963,1.19936727760024
0.0567992446222303,1.19955903800731,20.9228183634585,1.19955903800731
0.0568111964408653,1.19975211769791,20.928134427287,1.19975211769791
0.0568231482595004,1.19994651661194,20.9334504911156,1.19994651661194
0.0568351000781354,1.20014223468692,20.9387665549441,1.20014223468692
0.0568470518967705,1.20033927185797,20.9440826187727,1.20033927185797
0.0568590037154056,1.20053762805777,20.9493986826012,1.20053762805777
0.0568709555340406,1.20073730321645,20.9547147464298,1.20073730321645
0.0568829073526757,1.20093829726161,20.9600308102583,1.20093829726161
0.0568948591713107,1.20114061011822,20.9653468740869,1.20114061011822
0.0569068109899458,1.20134424170855,20.9706629379154,1.20134424170855
0.0569187628085808,1.20154919195217,20.975979001744,1.20154919195217
0.0569307146272159,1.20175546076586,20.9812950655725,1.20175546076586
0.0569426664458509,1.20196304806354,20.9866111294011,1.20196304806354
0.056954618264486,1.20217195375624,20.9919271932296,1.20217195375624
0.056966570083121,1.20238217775206,20.9972432570582,1.20238217775206
0.0569785219017561,1.20259371995605,21.0025593208867,1.20259371995605
0.0569904737203912,1.20280658027022,21.0078753847153,1.20280658027022
0.0570024255390262,1.20302075859345,21.0131914485438,1.20302075859345
0.0570143773576613,1.20323625482143,21.0185075123723,1.20323625482143
0.0570263291762963,1.20345306884662,21.0238235762009,1.20345306884662
0.0570382809949314,1.20367120055817,21.0291396400294,1.20367120055817
0.0570502328135664,1.20389064984187,21.034455703858,1.20389064984187
0.0570621846322015,1.20411141658011,21.0397717676865,1.20411141658011
0.0570741364508365,1.20433350065178,21.0450878315151,1.20433350065178
0.0570860882694716,1.20455690193225,21.0504038953436,1.20455690193225
0.0570980400881066,1.20478162029328,21.0557199591722,1.20478162029328
0.0571099919067417,1.20500765560298,21.0610360230007,1.20500765560298
0.0571219437253768,1.20523500772574,21.0663520868293,1.20523500772574
0.0571338955440118,1.20546367652216,21.0716681506578,1.20546367652216
0.0571458473626469,1.20569366184902,21.0769842144864,1.20569366184902
0.0571577991812819,1.20592496355915,21.0823002783149,1.20592496355915
0.057169750999917,1.20615758150146,21.0876163421435,1.20615758150146
0.057181702818552,1.2063915155208,21.092932405972,1.2063915155208
0.0571936546371871,1.20662676545794,21.0982484698006,1.20662676545794
0.0572056064558221,1.20686333114948,21.1035645336291,1.20686333114948
0.0572175582744572,1.20710121242779,21.1088805974577,1.20710121242779
0.0572295100930922,1.20734040912098,21.1141966612862,1.20734040912098
0.0572414619117273,1.20758092105278,21.1195127251147,1.20758092105278
0.0572534137303623,1.20782274804252,21.1248287889433,1.20782274804252
0.0572653655489974,1.20806588990502,21.1301448527718,1.20806588990502
0.0572773173676325,1.20831034645058,21.1354609166004,1.20831034645058
0.0572892691862675,1.20855611748486,21.1407769804289,1.20855611748486
0.0573012210049026,1.20880320280885,21.1460930442575,1.20880320280885
0.0573131728235376,1.20905160221878,21.151409108086,1.20905160221878
0.0573251246421727,1.20930131550605,21.1567251719146,1.20930131550605
0.0573370764608077,1.20955234245718,21.1620412357431,1.20955234245718
0.0573490282794428,1.20980468285374,21.1673572995717,1.20980468285374
0.0573609800980778,1.21005833647225,21.1726733634002,1.21005833647225
0.0573729319167129,1.21031330308417,21.1779894272288,1.21031330308417
0.0573848837353479,1.21056958245574,21.1833054910573,1.21056958245574
0.057396835553983,1.210827174348,21.1886215548859,1.210827174348
0.057408787372618,1.21108607851668,21.1939376187144,1.21108607851668
0.0574207391912531,1.21134629471211,21.199253682543,1.21134629471211
0.0574326910098881,1.21160782267917,21.2045697463715,1.21160782267917
0.0574446428285232,1.21187066215723,21.2098858102,1.21187066215723
0.0574565946471583,1.21213481288004,21.2152018740286,1.21213481288004
0.0574685464657933,1.21240027457569,21.2205179378571,1.21240027457569
0.0574804982844284,1.21266704696653,21.2258340016857,1.21266704696653
0.0574924501030634,1.21293512976907,21.2311500655142,1.21293512976907
0.0575044019216985,1.21320452269395,21.2364661293428,1.21320452269395
0.0575163537403335,1.21347522544581,21.2417821931713,1.21347522544581
0.0575283055589686,1.21374723772326,21.2470982569999,1.21374723772326
0.0575402573776036,1.2140205592188,21.2524143208284,1.2140205592188
0.0575522091962387,1.2142951896187,21.257730384657,1.2142951896187
0.0575641610148737,1.21457112860298,21.2630464484855,1.21457112860298
0.0575761128335088,1.21484837584529,21.2683625123141,1.21484837584529
0.0575880646521439,1.21512693101286,21.2736785761426,1.21512693101286
0.0576000164707789,1.21540679376639,21.2789946399712,1.21540679376639
0.057611968289414,1.21568796376001,21.2843107037997,1.21568796376001
0.057623920108049,1.21597044064117,21.2896267676283,1.21597044064117
0.0576358719266841,1.21625422405056,21.2949428314568,1.21625422405056
0.0576478237453191,1.21653931362207,21.3002588952853,1.21653931362207
0.0576597755639542,1.21682570898264,21.3055749591139,1.21682570898264
0.0576717273825892,1.21711340975224,21.3108910229424,1.21711340975224
0.0576836792012243,1.21740241554376,21.316207086771,1.21740241554376
0.0576956310198593,1.21769272596293,21.3215231505995,1.21769272596293
0.0577075828384944,1.21798434060823,21.3268392144281,1.21798434060823
0.0577195346571295,1.21827725907082,21.3321552782566,1.21827725907082
0.0577314864757645,1.21857148093447,21.3374713420852,1.21857148093447
0.0577434382943996,1.21886700577542,21.3427874059137,1.21886700577542
0.0577553901130346,1.21916383316235,21.3481034697423,1.21916383316235
0.0577673419316697,1.21946196265628,21.3534195335708,1.21946196265628
0.0577792937503047,1.21976139381045,21.3587355973994,1.21976139381045
0.0577912455689398,1.2200621261703,21.3640516612279,1.2200621261703
0.0578031973875748,1.22036415927332,21.3693677250565,1.22036415927332
0.0578151492062099,1.22066749264898,21.374683788885,1.22066749264898
0.0578271010248449,1.22097212581866,21.3799998527136,1.22097212581866
0.05783905284348,1.22127805829554,21.3853159165421,1.22127805829554
0.057851004662115,1.22158528958452,21.3906319803707,1.22158528958452
0.0578629564807501,1.22189381918213,21.3959480441992,1.22189381918213
0.0578749082993852,1.22220364657644,21.4012641080277,1.22220364657644
0.0578868601180202,1.22251477124696,21.4065801718563,1.22251477124696
0.0578988119366553,1.22282719266456,21.4118962356848,1.22282719266456
0.0579107637552903,1.22314091029135,21.4172122995134,1.22314091029135
0.0579227155739254,1.22345592358065,21.4225283633419,1.22345592358065
0.0579346673925604,1.22377223197681,21.4278444271705,1.22377223197681
0.0579466192111955,1.22408983491518,21.433160490999,1.22408983491518
0.0579585710298305,1.22440873182202,21.4384765548276,1.22440873182202
0.0579705228484656,1.22472892211433,21.4437926186561,1.22472892211433
0.0579824746671006,1.22505040519984,21.4491086824847,1.22505040519984
0.0579944264857357,1.22537318047688,21.4544247463132,1.22537318047688
0.0580063783043707,1.22569724733426,21.4597408101418,1.22569724733426
0.0580183301230058,1.2260226051512,21.4650568739703,1.2260226051512
0.0580302819416409,1.22634925329724,21.4703729377989,1.22634925329724
0.0580422337602759,1.22667719113211,21.4756890016274,1.22667719113211
0.058054185578911,1.22700641800564,21.481005065456,1.22700641800564
0.058066137397546,1.2273369332577,21.4863211292845,1.2273369332577
0.0580780892161811,1.22766873621802,21.491637193113,1.22766873621802
0.0580900410348161,1.22800182620617,21.4969532569416,1.22800182620617
0.0581019928534512,1.22833620253141,21.5022693207701,1.22833620253141
0.0581139446720862,1.2286718644926,21.5075853845987,1.2286718644926
0.0581258964907213,1.22900881137809,21.5129014484272,1.22900881137809
0.0581378483093563,1.22934704246563,21.5182175122558,1.22934704246563
0.0581498001279914,1.22968655702226,21.5235335760843,1.22968655702226
0.0581617519466264,1.2300273543042,21.5288496399129,1.2300273543042
0.0581737037652615,1.23036943355675,21.5341657037414,1.23036943355675
0.0581856555838966,1.23071279401418,21.53948176757,1.23071279401418
0.0581976074025316,1.23105743489962,21.5447978313985,1.23105743489962
0.0582095592211667,1.23140335542496,21.5501138952271,1.23140335542496
0.0582215110398017,1.23175055479074,21.5554299590556,1.23175055479074
0.0582334628584368,1.23209903218603,21.5607460228842,1.23209903218603
0.0582454146770718,1.23244878678834,21.5660620867127,1.23244878678834
0.0582573664957069,1.23279981776351,21.5713781505413,1.23279981776351
0.0582693183143419,1.23315212426556,21.5766942143698,1.23315212426556
0.058281270132977,1.23350570543662,21.5820102781984,1.23350570543662
0.058293221951612,1.23386056040682,21.5873263420269,1.23386056040682
0.0583051737702471,1.23421668829413,21.5926424058555,1.23421668829413
0.0583171255888821,1.23457408820431,21.597958469684,1.23457408820431
0.0583290774075172,1.23493275923075,21.6032745335125,1.23493275923075
0.0583410292261523,1.23529270045436,21.6085905973411,1.23529270045436
0.0583529810447873,1.23565391094348,21.6139066611696,1.23565391094348
0.0583649328634224,1.23601638975373,21.6192227249982,1.23601638975373
0.0583768846820574,1.23638013592793,21.6245387888267,1.23638013592793
0.0583888365006925,1.23674514849594,21.6298548526553,1.23674514849594
0.0584007883193275,1.23711142647459,21.6351709164838,1.23711142647459
0.0584127401379626,1.2374789688675,21.6404869803124,1.2374789688675
0.0584246919565976,1.23784777466503,21.6458030441409,1.23784777466503
0.0584366437752327,1.2382178428441,21.6511191079695,1.2382178428441
0.0584485955938677,1.2385891723681,21.656435171798,1.2385891723681
0.0584605474125028,1.23896176218677,21.6617512356266,1.23896176218677
0.0584724992311378,1.23933561123607,21.6670672994551,1.23933561123607
0.0584844510497729,1.23971071843803,21.6723833632837,1.23971071843803
0.058496402868408,1.24008708270067,21.6776994271122,1.24008708270067
0.058508354687043,1.24046470291787,21.6830154909408,1.24046470291787
0.0585203065056781,1.2408435779692,21.6883315547693,1.2408435779692
0.0585322583243131,1.24122370671985,21.6936476185978,1.24122370671985
0.0585442101429482,1.24160508802046,21.6989636824264,1.24160508802046
0.0585561619615832,1.24198772070702,21.7042797462549,1.24198772070702
0.0585681137802183,1.24237160360072,21.7095958100835,1.24237160360072
0.0585800655988533,1.24275673550786,21.714911873912,1.24275673550786
0.0585920174174884,1.24314311521966,21.7202279377406,1.24314311521966
0.0586039692361234,1.24353074151218,21.7255440015691,1.24353074151218
0.0586159210547585,1.24391961314616,21.7308600653977,1.24391961314616
0.0586278728733935,1.2443097288669,21.7361761292262,1.2443097288669
0.0586398246920286,1.24470108740413,21.7414921930548,1.24470108740413
0.0586517765106637,1.24509368747187,21.7468082568833,1.24509368747187
0.0586637283292987,1.2454875277683,21.7521243207119,1.2454875277683
0.0586756801479338,1.2458826069756,21.7574403845404,1.2458826069756
0.0586876319665688,1.24627892375986,21.762756448369,1.24627892375986
0.0586995837852039,1.24667647677092,21.7680725121975,1.24667647677092
0.0587115356038389,1.2470752646422,21.7733885760261,1.2470752646422
0.058723487422474,1.24747528599062,21.7787046398546,1.24747528599062
0.058735439241109,1.24787653941643,21.7840207036832,1.24787653941643
0.0587473910597441,1.24827902350307,21.7893367675117,1.24827902350307
0.0587593428783791,1.24868273681702,21.7946528313402,1.24868273681702
0.0587712946970142,1.2490876779077,21.7999688951688,1.2490876779077
0.0587832465156492,1.24949384530727,21.8052849589973,1.24949384530727
0.0587951983342843,1.24990123753053,21.8106010228259,1.24990123753053
0.0588071501529194,1.25030985307476,21.8159170866544,1.25030985307476
0.0588191019715544,1.25071969041957,21.821233150483,1.25071969041957
0.0588310537901895,1.25113074802678,21.8265492143115,1.25113074802678
0.0588430056088245,1.25154302434023,21.8318652781401,1.25154302434023
0.0588549574274596,1.25195651778567,21.8371813419686,1.25195651778567
0.0588669092460946,1.25237122677061,21.8424974057972,1.25237122677061
0.0588788610647297,1.25278714968415,21.8478134696257,1.25278714968415
0.0588908128833647,1.25320428489684,21.8531295334543,1.25320428489684
0.0589027647019998,1.25362263076053,21.8584455972828,1.25362263076053
0.0589147165206348,1.25404218560823,21.8637616611114,1.25404218560823
0.0589266683392699,1.25446294775394,21.8690777249399,1.25446294775394
0.058938620157905,1.2548849154925,21.8743937887685,1.2548849154925
0.05895057197654,1.25530808709946,21.879709852597,1.25530808709946
0.0589625237951751,1.25573246083089,21.8850259164255,1.25573246083089
0.0589744756138101,1.25615803492325,21.8903419802541,1.25615803492325
0.0589864274324452,1.25658480759321,21.8956580440826,1.25658480759321
0.0589983792510802,1.25701277703753,21.9009741079112,1.25701277703753
0.0590103310697153,1.25744194143286,21.9062901717397,1.25744194143286
0.0590222828883503,1.25787229893561,21.9116062355683,1.25787229893561
0.0590342347069854,1.25830384768178,21.9169222993968,1.25830384768178
0.0590461865256204,1.2587365857868,21.9222383632254,1.2587365857868
0.0590581383442555,1.25917051134538,21.9275544270539,1.25917051134538
0.0590700901628905,1.25960562243132,21.9328704908825,1.25960562243132
0.0590820419815256,1.26004191709737,21.938186554711,1.26004191709737
0.0590939938001607,1.26047939337506,21.9435026185396,1.26047939337506
0.0591059456187957,1.26091804927454,21.9488186823681,1.26091804927454
0.0591178974374308,1.2613578827844,21.9541347461967,1.2613578827844
0.0591298492560658,1.26179889187153,21.9594508100252,1.26179889187153
0.0591418010747009,1.26224107448092,21.9647668738538,1.26224107448092
0.0591537528933359,1.26268442853551,21.9700829376823,1.26268442853551
0.059165704711971,1.26312895193601,21.9753990015108,1.26312895193601
0.059177656530606,1.26357464256076,21.9807150653394,1.26357464256076
0.0591896083492411,1.26402149826552,21.9860311291679,1.26402149826552
0.0592015601678761,1.26446951688331,21.9913471929965,1.26446951688331
0.0592135119865112,1.26491869622426,21.996663256825,1.26491869622426
0.0592254638051462,1.2653690340754,22.0019793206536,1.2653690340754
0.0592374156237813,1.26582052820052,22.0072953844821,1.26582052820052
0.0592493674424164,1.26627317633997,22.0126114483107,1.26627317633997
0.0592613192610514,1.26672697621048,22.0179275121392,1.26672697621048
0.0592732710796865,1.26718192550502,22.0232435759678,1.26718192550502
0.0592852228983215,1.26763802189258,22.0285596397963,1.26763802189258
0.0592971747169566,1.26809526301802,22.0338757036249,1.26809526301802
0.0593091265355916,1.26855364650185,22.0391917674534,1.26855364650185
0.0593210783542267,1.26901316994011,22.044507831282,1.26901316994011
0.0593330301728617,1.26947383090413,22.0498238951105,1.26947383090413
0.0593449819914968,1.26993562694039,22.0551399589391,1.26993562694039
0.0593569338101318,1.27039855557031,22.0604560227676,1.27039855557031
0.0593688856287669,1.27086261429007,22.0657720865962,1.27086261429007
0.0593808374474019,1.27132780057044,22.0710881504247,1.27132780057044
0.059392789266037,1.27179411185658,22.0764042142532,1.27179411185658
0.0594047410846721,1.27226154556784,22.0817202780818,1.27226154556784
0.0594166929033071,1.2727300990976,22.0870363419103,1.2727300990976
0.0594286447219422,1.27319976981307,22.0923524057389,1.27319976981307
0.0594405965405772,1.27367055505509,22.0976684695674,1.27367055505509
0.0594525483592123,1.27414245213796,22.102984533396,1.27414245213796
0.0594645001778473,1.27461545834921,22.1083005972245,1.27461545834921
0.0594764519964824,1.27508957094945,22.1136166610531,1.27508957094945
0.0594884038151174,1.27556478717215,22.1189327248816,1.27556478717215
0.0595003556337525,1.27604110422347,22.1242487887102,1.27604110422347
0.0595123074523875,1.27651851928203,22.1295648525387,1.27651851928203
0.0595242592710226,1.27699702949874,22.1348809163673,1.27699702949874
0.0595362110896577,1.27747663199659,22.1401969801958,1.27747663199659
0.0595481629082927,1.27795732387046,22.1455130440244,1.27795732387046
0.0595601147269278,1.2784391021869,22.1508291078529,1.2784391021869
0.0595720665455628,1.27892196398397,22.1561451716815,1.27892196398397
0.0595840183641979,1.279405906271,22.16146123551,1.279405906271
0.0595959701828329,1.27989092602841,22.1667772993385,1.27989092602841
0.059607922001468,1.28037702020748,22.1720933631671,1.28037702020748
0.059619873820103,1.2808641857302,22.1774094269956,1.2808641857302
0.0596318256387381,1.281352419489,22.1827254908242,1.281352419489
0.0596437774573731,1.28184171834659,22.1880415546527,1.28184171834659
0.0596557292760082,1.28233207913573,22.1933576184813,1.28233207913573
0.0596676810946432,1.28282349865903,22.1986736823098,1.28282349865903
0.0596796329132783,1.28331597368874,22.2039897461384,1.28331597368874
0.0596915847319134,1.28380950096656,22.2093058099669,1.28380950096656
0.0597035365505484,1.28430407720337,22.2146218737955,1.28430407720337
0.0597154883691835,1.28479969907911,22.219937937624,1.28479969907911
0.0597274401878185,1.28529636324248,22.2252540014526,1.28529636324248
0.0597393920064536,1.28579406631077,22.2305700652811,1.28579406631077
0.0597513438250886,1.28629280486966,22.2358861291097,1.28629280486966
0.0597632956437237,1.28679257547294,22.2412021929382,1.28679257547294
0.0597752474623587,1.28729337464239,22.2465182567668,1.28729337464239
0.0597871992809938,1.28779519886747,22.2518343205953,1.28779519886747
0.0597991510996288,1.28829804460515,22.2571503844239,1.28829804460515
0.0598111029182639,1.2888019082797,22.2624664482524,1.2888019082797
0.0598230547368989,1.28930678628244,22.2677825120809,1.28930678628244
0.059835006555534,1.28981267497153,22.2730985759095,1.28981267497153
0.059846958374169,1.29031957067176,22.278414639738,1.29031957067176
0.0598589101928041,1.2908274696743,22.2837307035666,1.2908274696743
0.0598708620114392,1.2913363682365,22.2890467673951,1.2913363682365
0.0598828138300742,1.29184626258168,22.2943628312237,1.29184626258168
0.0598947656487093,1.29235714889884,22.2996788950522,1.29235714889884
0.0599067174673443,1.29286902334253,22.3049949588808,1.29286902334253
0.0599186692859794,1.29338188203251,22.3103110227093,1.29338188203251
0.0599306211046144,1.29389572105364,22.3156270865379,1.29389572105364
0.0599425729232495,1.29441053645554,22.3209431503664,1.29441053645554
0.0599545247418845,1.29492632425244,22.326259214195,1.29492632425244
0.0599664765605196,1.29544308042291,22.3315752780235,1.29544308042291
0.0599784283791546,1.29596080090964,22.3368913418521,1.29596080090964
0.0599903801977897,1.2964794816192,22.3422074056806,1.2964794816192
0.0600023320164248,1.29699911842183,22.3475234695092,1.29699911842183
0.0600142838350598,1.29751970715115,22.3528395333377,1.29751970715115
0.0600262356536949,1.298041243604,22.3581555971662,1.298041243604
0.0600381874723299,1.29856372354012,22.3634716609948,1.29856372354012
0.060050139290965,1.299087142682,22.3687877248233,1.299087142682
0.0600620911096,1.29961149671456,22.3741037886519,1.29961149671456
0.0600740429282351,1.30013678128497,22.3794198524804,1.30013678128497
0.0600859947468701,1.30066299200238,22.384735916309,1.30066299200238
0.0600979465655052,1.30119012443768,22.3900519801375,1.30119012443768
0.0601098983841402,1.30171817412328,22.3953680439661,1.30171817412328
0.0601218502027753,1.30224713655283,22.4006841077946,1.30224713655283
0.0601338020214104,1.30277700718102,22.4060001716232,1.30277700718102
0.0601457538400454,1.30330778142328,22.4113162354517,1.30330778142328
0.0601577056586805,1.30383945465561,22.4166322992803,1.30383945465561
0.0601696574773155,1.30437202221426,22.4219483631088,1.30437202221426
0.0601816092959506,1.30490547939551,22.4272644269374,1.30490547939551
0.0601935611145856,1.30543982145543,22.4325804907659,1.30543982145543
0.0602055129332207,1.30597504360965,22.4378965545945,1.30597504360965
0.0602174647518557,1.30651114103304,22.443212618423,1.30651114103304
0.0602294165704908,1.30704810885954,22.4485286822516,1.30704810885954
0.0602413683891258,1.30758594218185,22.4538447460801,1.30758594218185
0.0602533202077609,1.30812463605122,22.4591608099086,1.30812463605122
0.0602652720263959,1.30866418547717,22.4644768737372,1.30866418547717
0.060277223845031,1.30920458542723,22.4697929375657,1.30920458542723
0.0602891756636661,1.3097458308267,22.4751090013943,1.3097458308267
0.0603011274823011,1.31028791655841,22.4804250652228,1.31028791655841
0.0603130793009362,1.31083083746242,22.4857411290514,1.31083083746242
0.0603250311195712,1.31137458833581,22.4910571928799,1.31137458833581
0.0603369829382063,1.31191916393237,22.4963732567085,1.31191916393237
0.0603489347568413,1.3124645589624,22.501689320537,1.3124645589624
0.0603608865754764,1.3130107680924,22.5070053843656,1.3130107680924
0.0603728383941114,1.31355778594484,22.5123214481941,1.31355778594484
0.0603847902127465,1.31410560709787,22.5176375120227,1.31410560709787
0.0603967420313815,1.31465422608508,22.5229535758512,1.31465422608508
0.0604086938500166,1.31520363739525,22.5282696396798,1.31520363739525
0.0604206456686516,1.31575383547205,22.5335857035083,1.31575383547205
0.0604325974872867,1.3163048147138,22.5389017673369,1.3163048147138
0.0604445493059218,1.31685656947318,22.5442178311654,1.31685656947318
0.0604565011245568,1.31740909405701,22.5495338949939,1.31740909405701
0.0604684529431919,1.31796238272593,22.5548499588225,1.31796238272593
0.0604804047618269,1.31851642969417,22.560166022651,1.31851642969417
0.060492356580462,1.31907122912926,22.5654820864796,1.31907122912926
0.060504308399097,1.31962677515178,22.5707981503081,1.31962677515178
0.0605162602177321,1.32018306183506,22.5761142141367,1.32018306183506
0.0605282120363671,1.32074008320496,22.5814302779652,1.32074008320496
0.0605401638550022,1.32129783323953,22.5867463417938,1.32129783323953
0.0605521156736372,1.3218563058688,22.5920624056223,1.3218563058688
0.0605640674922723,1.32241549497448,22.5973784694509,1.32241549497448
0.0605760193109073,1.32297539438968,22.6026945332794,1.32297539438968
0.0605879711295424,1.32353599789866,22.608010597108,1.32353599789866
0.0605999229481775,1.32409729923653,22.6133266609365,1.32409729923653
0.0606118747668125,1.324659292089,22.6186427247651,1.324659292089
0.0606238265854476,1.32522197009206,22.6239587885936,1.32522197009206
0.0606357784040826,1.32578532683177,22.6292748524222,1.32578532683177
0.0606477302227177,1.32634935584393,22.6345909162507,1.32634935584393
0.0606596820413527,1.32691405061381,22.6399069800793,1.32691405061381
0.0606716338599878,1.3274794045759,22.6452230439078,1.3274794045759
0.0606835856786228,1.3280454111136,22.6505391077363,1.3280454111136
0.0606955374972579,1.32861206355895,22.6558551715649,1.32861206355895
0.0607074893158929,1.32917935519236,22.6611712353934,1.32917935519236
0.060719441134528,1.32974727924233,22.666487299222,1.32974727924233
0.0607313929531631,1.33031582888513,22.6718033630505,1.33031582888513
0.0607433447717981,1.33088499724459,22.6771194268791,1.33088499724459
0.0607552965904332,1.33145477739174,22.6824354907076,1.33145477739174
0.0607672484090682,1.33202516234459,22.6877515545362,1.33202516234459
0.0607792002277033,1.33259614506782,22.6930676183647,1.33259614506782
0.0607911520463383,1.33316771847249,22.6983836821933,1.33316771847249
0.0608031038649734,1.33373987541575,22.7036997460218,1.33373987541575
0.0608150556836084,1.3343126087006,22.7090158098504,1.3343126087006
0.0608270075022435,1.33488591107556,22.7143318736789,1.33488591107556
0.0608389593208785,1.33545977523439,22.7196479375075,1.33545977523439
0.0608509111395136,1.33603419381583,22.724964001336,1.33603419381583
0.0608628629581486,1.3366091594033,22.7302800651646,1.3366091594033
0.0608748147767837,1.33718466452458,22.7355961289931,1.33718466452458
0.0608867665954188,1.3377607016516,22.7409121928216,1.3377607016516
0.0608987184140538,1.33833726320006,22.7462282566502,1.33833726320006
0.0609106702326889,1.33891434152923,22.7515443204787,1.33891434152923
0.0609226220513239,1.3394919289416,22.7568603843073,1.3394919289416
0.060934573869959,1.34007001768261,22.7621764481358,1.34007001768261
0.060946525688594,1.34064859994038,22.7674925119644,1.34064859994038
0.0609584775072291,1.3412276678454,22.7728085757929,1.3412276678454
0.0609704293258641,1.34180721347024,22.7781246396215,1.34180721347024
0.0609823811444992,1.34238722882928,22.78344070345,1.34238722882928
0.0609943329631342,1.34296770587839,22.7887567672786,1.34296770587839
0.0610062847817693,1.34354863651469,22.7940728311071,1.34354863651469
0.0610182366004043,1.3441300125762,22.7993888949357,1.3441300125762
0.0610301884190394,1.34471182584159,22.8047049587642,1.34471182584159
0.0610421402376745,1.34529406802988,22.8100210225928,1.34529406802988
0.0610540920563095,1.34587673080014,22.8153370864213,1.34587673080014
0.0610660438749446,1.34645980575123,22.8206531502499,1.34645980575123
0.0610779956935796,1.34704328442146,22.8259692140784,1.34704328442146
0.0610899475122147,1.34762715828835,22.831285277907,1.34762715828835
0.0611018993308497,1.34821141876829,22.8366013417355,1.34821141876829
0.0611138511494848,1.34879605721631,22.841917405564,1.34879605721631
0.0611258029681198,1.34938106492572,22.8472334693926,1.34938106492572
0.0611377547867549,1.34996643312789,22.8525495332211,1.34996643312789
0.0611497066053899,1.35055215299188,22.8578655970497,1.35055215299188
0.061161658424025,1.35113821562424,22.8631816608782,1.35113821562424
0.06117361024266,1.35172461206864,22.8684977247068,1.35172461206864
0.0611855620612951,1.35231133330562,22.8738137885353,1.35231133330562
0.0611975138799302,1.3528983702523,22.8791298523639,1.3528983702523
0.0612094656985652,1.35348571376206,22.8844459161924,1.35348571376206
0.0612214175172003,1.3540733546243,22.889761980021,1.3540733546243
0.0612333693358353,1.35466128356411,22.8950780438495,1.35466128356411
0.0612453211544704,1.35524949124197,22.9003941076781,1.35524949124197
0.0612572729731054,1.3558379682535,22.9057101715066,1.3558379682535
0.0612692247917405,1.35642670512917,22.9110262353352,1.35642670512917
0.0612811766103755,1.35701569233396,22.9163422991637,1.35701569233396
0.0612931284290106,1.35760492026713,22.9216583629923,1.35760492026713
0.0613050802476456,1.35819437926188,22.9269744268208,1.35819437926188
0.0613170320662807,1.35878405958513,22.9322904906493,1.35878405958513
0.0613289838849157,1.35937395143715,22.9376065544779,1.35937395143715
0.0613409357035508,1.35996404495132,22.9429226183064,1.35996404495132
0.0613528875221859,1.36055433019387,22.948238682135,1.36055433019387
0.0613648393408209,1.36114479716351,22.9535547459635,1.36114479716351
0.061376791159456,1.36173543579124,22.9588708097921,1.36173543579124
0.061388742978091,1.36232623593998,22.9641868736206,1.36232623593998
0.0614006947967261,1.36291718740435,22.9695029374492,1.36291718740435
0.0614126466153611,1.36350827991035,22.9748190012777,1.36350827991035
0.0614245984339962,1.36409950311509,22.9801350651063,1.36409950311509
0.0614365502526312,1.36469084660649,22.9854511289348,1.36469084660649
0.0614485020712663,1.36528229990301,22.9907671927634,1.36528229990301
0.0614604538899013,1.3658738524534,22.9960832565919,1.3658738524534
0.0614724057085364,1.36646549363633,23.0013993204205,1.36646549363633
0.0614843575271714,1.36705721276023,23.006715384249,1.36705721276023
0.0614963093458065,1.36764899906288,23.0120314480776,1.36764899906288
0.0615082611644416,1.36824084171126,23.0173475119061,1.36824084171126
0.0615202129830766,1.36883272980116,23.0226635757347,1.36883272980116
0.0615321648017117,1.36942465235698,23.0279796395632,1.36942465235698
0.0615441166203467,1.37001659833141,23.0332957033917,1.37001659833141
0.0615560684389818,1.37060855660518,23.0386117672203,1.37060855660518
0.0615680202576168,1.37120051598678,23.0439278310488,1.37120051598678
0.0615799720762519,1.37179246521217,23.0492438948774,1.37179246521217
0.0615919238948869,1.37238439294452,23.0545599587059,1.37238439294452
0.061603875713522,1.37297628777394,23.0598760225345,1.37297628777394
0.061615827532157,1.37356813821721,23.065192086363,1.37356813821721
0.0616277793507921,1.37415993271751,23.0705081501916,1.37415993271751
0.0616397311694271,1.37475165964414,23.0758242140201,1.37475165964414
0.0616516829880622,1.37534330729228,23.0811402778487,1.37534330729228
0.0616636348066973,1.37593486388268,23.0864563416772,1.37593486388268
0.0616755866253323,1.37652631756146,23.0917724055058,1.37652631756146
0.0616875384439674,1.37711765639977,23.0970884693343,1.37711765639977
0.0616994902626024,1.37770886839359,23.1024045331629,1.37770886839359
0.0617114420812375,1.37829994146344,23.1077205969914,1.37829994146344
0.0617233938998725,1.37889086345414,23.11303666082,1.37889086345414
0.0617353457185076,1.37948162213452,23.1183527246485,1.37948162213452
0.0617472975371426,1.3800722051972,23.123668788477,1.3800722051972
0.0617592493557777,1.38066260025832,23.1289848523056,1.38066260025832
0.0617712011744127,1.38125279485726,23.1343009161341,1.38125279485726
0.0617831529930478,1.38184277645645,23.1396169799627,1.38184277645645
0.0617951048116828,1.38243253244105,23.1449330437912,1.38243253244105
0.0618070566303179,1.38302205011878,23.1502491076198,1.38302205011878
0.061819008448953,1.38361131671958,23.1555651714483,1.38361131671958
0.061830960267588,1.38420031939545,23.1608812352769,1.38420031939545
0.0618429120862231,1.38478904522016,23.1661972991054,1.38478904522016
0.0618548639048581,1.38537748118901,23.171513362934,1.38537748118901
0.0618668157234932,1.38596561421863,23.1768294267625,1.38596561421863
0.0618787675421282,1.38655343114669,23.1821454905911,1.38655343114669
0.0618907193607633,1.38714091873168,23.1874615544196,1.38714091873168
0.0619026711793983,1.38772806365273,23.1927776182482,1.38772806365273
0.0619146229980334,1.38831485250928,23.1980936820767,1.38831485250928
0.0619265748166684,1.38890127182094,23.2034097459053,1.38890127182094
0.0619385266353035,1.38948730802722,23.2087258097338,1.38948730802722
0.0619504784539386,1.3900729474873,23.2140418735624,1.3900729474873
0.0619624302725736,1.39065817647984,23.2193579373909,1.39065817647984
0.0619743820912087,1.39124298120273,23.2246740012194,1.39124298120273
0.0619863339098437,1.39182734777288,23.229990065048,1.39182734777288
0.0619982857284788,1.392411262226,23.2353061288765,1.392411262226
0.0620102375471138,1.39299471051641,23.2406221927051,1.39299471051641
0.0620221893657489,1.39357767851681,23.2459382565336,1.39357767851681
0.0620341411843839,1.39416015201806,23.2512543203622,1.39416015201806
0.062046093003019,1.394742116729,23.2565703841907,1.394742116729
0.062058044821654,1.39532355827622,23.2618864480193,1.39532355827622
0.0620699966402891,1.3959044622039,23.2672025118478,1.3959044622039
0.0620819484589241,1.39648481397356,23.2725185756764,1.39648481397356
0.0620939002775592,1.39706459896392,23.2778346395049,1.39706459896392
0.0621058520961943,1.39764380247066,23.2831507033335,1.39764380247066
0.0621178039148293,1.39822240970624,23.288466767162,1.39822240970624
0.0621297557334644,1.39880040579977,23.2937828309906,1.39880040579977
0.0621417075520994,1.39937777579673,23.2990988948191,1.39937777579673
0.0621536593707345,1.39995450465887,23.3044149586477,1.39995450465887
0.0621656111893695,1.40053057726399,23.3097310224762,1.40053057726399
0.0621775630080046,1.4011059784058,23.3150470863048,1.4011059784058
0.0621895148266396,1.40168069279371,23.3203631501333,1.40168069279371
0.0622014666452747,1.40225470505268,23.3256792139618,1.40225470505268
0.0622134184639097,1.40282799972306,23.3309952777904,1.40282799972306
0.0622253702825448,1.40340056126044,23.3363113416189,1.40340056126044
0.0622373221011798,1.40397237403545,23.3416274054475,1.40397237403545
0.0622492739198149,1.40454342233366,23.346943469276,1.40454342233366
0.06226122573845,1.40511369035539,23.3522595331046,1.40511369035539
0.062273177557085,1.40568316221558,23.3575755969331,1.40568316221558
0.0622851293757201,1.40625182194363,23.3628916607617,1.40625182194363
0.0622970811943551,1.4068196534833,23.3682077245902,1.4068196534833
0.0623090330129902,1.40738664069251,23.3735237884188,1.40738664069251
0.0623209848316252,1.40795276734328,23.3788398522473,1.40795276734328
0.0623329366502603,1.40851801712154,23.3841559160759,1.40851801712154
0.0623448884688953,1.40908237362705,23.3894719799044,1.40908237362705
0.0623568402875304,1.40964582037324,23.394788043733,1.40964582037324
0.0623687921061654,1.41020834078714,23.4001041075615,1.41020834078714
0.0623807439248005,1.41076991820922,23.4054201713901,1.41076991820922
0.0623926957434355,1.41133053589331,23.4107362352186,1.41133053589331
0.0624046475620706,1.41189017700651,23.4160522990471,1.41189017700651
0.0624165993807057,1.41244882462903,23.4213683628757,1.41244882462903
0.0624285511993407,1.41300646175418,23.4266844267042,1.41300646175418
0.0624405030179758,1.4135630712882,23.4320004905328,1.4135630712882
0.0624524548366108,1.41411863605022,23.4373165543613,1.41411863605022
0.0624644066552459,1.41467313877218,23.4426326181899,1.41467313877218
0.0624763584738809,1.41522656209871,23.4479486820184,1.41522656209871
0.062488310292516,1.4157788885871,23.453264745847,1.4157788885871
0.062500262111151,1.41633010070723,23.4585808096755,1.41633010070723
0.0625122139297861,1.41688018084148,23.4638968735041,1.41688018084148
0.0625241657484212,1.41742911128468,23.4692129373326,1.41742911128468
0.0625361175670562,1.41797687424408,23.4745290011612,1.41797687424408
0.0625480693856913,1.41852345183928,23.4798450649897,1.41852345183928
0.0625600212043263,1.41906882610219,23.4851611288183,1.41906882610219
0.0625719730229614,1.41961297897698,23.4904771926468,1.41961297897698
0.0625839248415964,1.42015589232007,23.4957932564754,1.42015589232007
0.0625958766602315,1.42069754790011,23.5011093203039,1.42069754790011
0.0626078284788665,1.42123792739792,23.5064253841324,1.42123792739792
0.0626197802975016,1.42177701240649,23.511741447961,1.42177701240649
0.0626317321161366,1.42231478443097,23.5170575117895,1.42231478443097
0.0626436839347717,1.42285122488869,23.5223735756181,1.42285122488869
0.0626556357534067,1.4233863151091,23.5276896394466,1.4233863151091
0.0626675875720418,1.42392003633384,23.5330057032752,1.42392003633384
0.0626795393906768,1.42445236971669,23.5383217671037,1.42445236971669
0.0626914912093119,1.42498329632365,23.5436378309323,1.42498329632365
0.062703443027947,1.4255127971329,23.5489538947608,1.4255127971329
0.062715394846582,1.42604085303487,23.5542699585894,1.42604085303487
0.0627273466652171,1.42656744483227,23.5595860224179,1.42656744483227
0.0627392984838521,1.42709255324011,23.5649020862465,1.42709255324011
0.0627512503024872,1.42761615888576,23.570218150075,1.42761615888576
0.0627632021211222,1.42813824230902,23.5755342139036,1.42813824230902
0.0627751539397573,1.42865878396214,23.5808502777321,1.42865878396214
0.0627871057583923,1.42917776420991,23.5861663415607,1.42917776420991
0.0627990575770274,1.42969516332975,23.5914824053892,1.42969516332975
0.0628110093956624,1.43021096151174,23.5967984692178,1.43021096151174
0.0628229612142975,1.43072513885874,23.6021145330463,1.43072513885874
0.0628349130329326,1.4312376753865,23.6074305968748,1.4312376753865
0.0628468648515676,1.43174855102369,23.6127466607034,1.43174855102369
0.0628588166702027,1.43225774561207,23.6180627245319,1.43225774561207
0.0628707684888377,1.43276523890659,23.6233787883605,1.43276523890659
0.0628827203074728,1.43327101057548,23.628694852189,1.43327101057548
0.0628946721261078,1.43377504020041,23.6340109160176,1.43377504020041
0.0629066239447429,1.43427730727659,23.6393269798461,1.43427730727659
0.0629185757633779,1.43477779121294,23.6446430436747,1.43477779121294
0.062930527582013,1.43527647133223,23.6499591075032,1.43527647133223
0.062942479400648,1.43577332687122,23.6552751713318,1.43577332687122
0.0629544312192831,1.43626833698084,23.6605912351603,1.43626833698084
0.0629663830379181,1.43676148072634,23.6659072989889,1.43676148072634
0.0629783348565532,1.43725273708749,23.6712233628174,1.43725273708749
0.0629902866751882,1.43774208495876,23.676539426646,1.43774208495876
0.0630022384938233,1.4382295031495,23.6818554904745,1.4382295031495
0.0630141903124584,1.43871497038413,23.6871715543031,1.43871497038413
0.0630261421310934,1.43919846530239,23.6924876181316,1.43919846530239
0.0630380939497285,1.43967996645952,23.6978036819601,1.43967996645952
0.0630500457683635,1.44015945232649,23.7031197457887,1.44015945232649
0.0630619975869986,1.44063690129024,23.7084358096172,1.44063690129024
0.0630739494056336,1.44111229165392,23.7137518734458,1.44111229165392
0.0630859012242687,1.44158560163713,23.7190679372743,1.44158560163713
0.0630978530429037,1.44205680937618,23.7243840011029,1.44205680937618
0.0631098048615388,1.44252589292435,23.7297000649314,1.44252589292435
0.0631217566801738,1.44299283025219,23.73501612876,1.44299283025219
0.0631337084988089,1.44345759924776,23.7403321925885,1.44345759924776
0.063145660317444,1.44392017771694,23.7456482564171,1.44392017771694
0.063157612136079,1.44438054338375,23.7509643202456,1.44438054338375
0.0631695639547141,1.44483867389061,23.7562803840742,1.44483867389061
0.0631815157733491,1.44529454679871,23.7615964479027,1.44529454679871
0.0631934675919842,1.44574813958829,23.7669125117313,1.44574813958829
0.0632054194106192,1.446199429659,23.7722285755598,1.446199429659
0.0632173712292543,1.44664839433023,23.7775446393884,1.44664839433023
0.0632293230478893,1.4470950108415,23.7828607032169,1.4470950108415
0.0632412748665244,1.44753925635274,23.7881767670455,1.44753925635274
0.0632532266851594,1.44798110794474,23.793492830874,1.44798110794474
0.0632651785037945,1.44842054261951,23.7988088947025,1.44842054261951
0.0632771303224295,1.44885753730064,23.8041249585311,1.44885753730064
0.0632890821410646,1.44929206883372,23.8094410223596,1.44929206883372
0.0633010339596997,1.44972411398676,23.8147570861882,1.44972411398676
0.0633129857783347,1.45015364945059,23.8200731500167,1.45015364945059
0.0633249375969698,1.45058065183929,23.8253892138453,1.45058065183929
0.0633368894156048,1.45100509769063,23.8307052776738,1.45100509769063
0.0633488412342399,1.45142696346652,23.8360213415024,1.45142696346652
0.0633607930528749,1.45184622555345,23.8413374053309,1.45184622555345
0.06337274487151,1.452262860263,23.8466534691595,1.452262860263
0.063384696690145,1.45267684383226,23.851969532988,1.45267684383226
0.0633966485087801,1.45308815242435,23.8572855968166,1.45308815242435
0.0634086003274151,1.45349676212893,23.8626016606451,1.45349676212893
0.0634205521460502,1.45390264896266,23.8679177244737,1.45390264896266
0.0634325039646852,1.45430578886978,23.8732337883022,1.45430578886978
0.0634444557833203,1.45470615772256,23.8785498521308,1.45470615772256
0.0634564076019554,1.45510373132193,23.8838659159593,1.45510373132193
0.0634683594205904,1.45549848539795,23.8891819797878,1.45549848539795
0.0634803112392255,1.45589039561042,23.8944980436164,1.45589039561042
0.0634922630578605,1.45627943754941,23.8998141074449,1.45627943754941
0.0635042148764956,1.45666558673589,23.9051301712735,1.45666558673589
0.0635161666951306,1.45704881862226,23.910446235102,1.45704881862226
0.0635281185137657,1.457429108593,23.9157622989306,1.457429108593
0.0635400703324007,1.45780643196529,23.9210783627591,1.45780643196529
0.0635520221510358,1.45818076398957,23.9263944265877,1.45818076398957
0.0635639739696708,1.45855207985026,23.9317104904162,1.45855207985026
0.0635759257883059,1.45892035466633,23.9370265542448,1.45892035466633
0.0635878776069409,1.459285563492,23.9423426180733,1.459285563492
0.063599829425576,1.45964768131742,23.9476586819019,1.45964768131742
0.0636117812442111,1.46000668306929,23.9529747457304,1.46000668306929
0.0636237330628461,1.46036254361162,23.958290809559,1.46036254361162
0.0636356848814812,1.46071523774639,23.9636068733875,1.46071523774639
0.0636476367001162,1.46106474021428,23.9689229372161,1.46106474021428
0.0636595885187513,1.46141102569538,23.9742390010446,1.46141102569538
0.0636715403373863,1.46175406880994,23.9795550648731,1.46175406880994
0.0636834921560214,1.46209384411913,23.9848711287017,1.46209384411913
0.0636954439746564,1.46243032612577,23.9901871925302,1.46243032612577
0.0637073957932915,1.46276348927511,23.9955032563588,1.46276348927511
0.0637193476119265,1.46309330795562,24.0008193201873,1.46309330795562
0.0637312994305616,1.46341975649982,24.0061353840159,1.46341975649982
0.0637432512491967,1.46374280918499,24.0114514478444,1.46374280918499
0.0637552030678317,1.4640624402341,24.016767511673,1.4640624402341
0.0637671548864668,1.46437862381657,24.0220835755015,1.46437862381657
0.0637791067051018,1.46469133404913,24.0273996393301,1.46469133404913
0.0637910585237369,1.46500054499668,24.0327157031586,1.46500054499668
0.0638030103423719,1.46530623067315,24.0380317669872,1.46530623067315
0.063814962161007,1.46560836504239,24.0433478308157,1.46560836504239
0.063826913979642,1.46590692201905,24.0486638946443,1.46590692201905
0.0638388657982771,1.46620187546949,24.0539799584728,1.46620187546949
0.0638508176169121,1.46649319921267,24.0592960223014,1.46649319921267
0.0638627694355472,1.46678086702113,24.0646120861299,1.46678086702113
0.0638747212541822,1.46706485262187,24.0699281499585,1.46706485262187
0.0638866730728173,1.46734512969734,24.075244213787,1.46734512969734
0.0638986248914524,1.4676216718864,24.0805602776155,1.4676216718864
0.0639105767100874,1.46789445278529,24.0858763414441,1.46789445278529
0.0639225285287225,1.46816344594862,24.0911924052726,1.46816344594862
0.0639344803473575,1.46842862489036,24.0965084691012,1.46842862489036
0.0639464321659926,1.46868996308487,24.1018245329297,1.46868996308487
0.0639583839846276,1.46894743396795,24.1071405967583,1.46894743396795
0.0639703358032627,1.46920101093781,24.1124566605868,1.46920101093781
0.0639822876218977,1.46945066735619,24.1177727244154,1.46945066735619
0.0639942394405328,1.46969637654939,24.1230887882439,1.46969637654939
0.0640061912591678,1.46993811180936,24.1284048520725,1.46993811180936
0.0640181430778029,1.47017584639478,24.133720915901,1.47017584639478
0.0640300948964379,1.47040955353217,24.1390369797296,1.47040955353217
0.064042046715073,1.47063920641698,24.1443530435581,1.47063920641698
0.0640539985337081,1.47086477821478,24.1496691073867,1.47086477821478
0.0640659503523431,1.47108624206232,24.1549851712152,1.47108624206232
0.0640779021709782,1.47130357106875,24.1603012350438,1.47130357106875
0.0640898539896132,1.47151673831673,24.1656172988723,1.47151673831673
0.0641018058082483,1.47172571686367,24.1709333627009,1.47172571686367
0.0641137576268833,1.47193047974285,24.1762494265294,1.47193047974285
0.0641257094455184,1.47213099996468,24.1815654903579,1.47213099996468
0.0641376612641534,1.47232725051791,24.1868815541865,1.47232725051791
0.0641496130827885,1.47251920437081,24.192197618015,1.47251920437081
0.0641615649014235,1.47270683447248,24.1975136818436,1.47270683447248
0.0641735167200586,1.47289011375406,24.2028297456721,1.47289011375406
0.0641854685386937,1.47306901513001,24.2081458095007,1.47306901513001
0.0641974203573287,1.4732435114994,24.2134618733292,1.4732435114994
0.0642093721759638,1.47341357574716,24.2187779371578,1.47341357574716
0.0642213239945988,1.47357918074547,24.2240940009863,1.47357918074547
0.0642332758132339,1.47374029935497,24.2294100648149,1.47374029935497
0.0642452276318689,1.4738969044262,24.2347261286434,1.4738969044262
0.064257179450504,1.47404896880086,24.240042192472,1.47404896880086
0.064269131269139,1.47419646531319,24.2453582563005,1.47419646531319
0.0642810830877741,1.47433936679137,24.2506743201291,1.47433936679137
0.0642930349064091,1.47447764605887,24.2559903839576,1.47447764605887
0.0643049867250442,1.47461127593583,24.2613064477862,1.47461127593583
0.0643169385436792,1.47474022924052,24.2666225116147,1.47474022924052
0.0643288903623143,1.47486447879069,24.2719385754433,1.47486447879069
0.0643408421809493,1.47498639920137,24.2772546392718,1.47498639920137
0.0643527939995844,1.47510895022412,24.2825707031003,1.47510895022412
0.0643647458182195,1.47523202991257,24.2878867669289,1.47523202991257
0.0643766976368545,1.47535563639577,24.2932028307574,1.47535563639577
0.0643886494554896,1.47547976779267,24.298518894586,1.47547976779267
0.0644006012741246,1.47560442221203,24.3038349584145,1.47560442221203
0.0644125530927597,1.47572959775239,24.3091510222431,1.47572959775239
0.0644245049113947,1.47585529250196,24.3144670860716,1.47585529250196
0.0644364567300298,1.4759815045386,24.3197831499002,1.4759815045386
0.0644484085486648,1.47610823192974,24.3250992137287,1.47610823192974
0.0644603603672999,1.47623547273228,24.3304152775573,1.47623547273228
0.0644723121859349,1.47636322499259,24.3357313413858,1.47636322499259
0.06448426400457,1.47649148674639,24.3410474052144,1.47649148674639
0.0644962158232051,1.47662025601869,24.3463634690429,1.47662025601869
0.0645081676418401,1.47674953082377,24.3516795328715,1.47674953082377
0.0645201194604752,1.47687930916503,24.3569955967,1.47687930916503
0.0645320712791102,1.47700958903503,24.3623116605286,1.47700958903503
0.0645440230977453,1.4771403684153,24.3676277243571,1.4771403684153
0.0645559749163803,1.4772716452764,24.3729437881856,1.4772716452764
0.0645679267350154,1.47740341757774,24.3782598520142,1.47740341757774
0.0645798785536504,1.47753568326758,24.3835759158427,1.47753568326758
0.0645918303722855,1.47766844028296,24.3888919796713,1.47766844028296
0.0646037821909205,1.47780168654958,24.3942080434998,1.47780168654958
0.0646157340095556,1.47793541998179,24.3995241073284,1.47793541998179
0.0646276858281906,1.47806963848248,24.4048401711569,1.47806963848248
0.0646396376468257,1.47820433994306,24.4101562349855,1.47820433994306
0.0646515894654607,1.47833952224332,24.415472298814,1.47833952224332
0.0646635412840958,1.47847518325143,24.4207883626426,1.47847518325143
0.0646754931027309,1.47861132082381,24.4261044264711,1.47861132082381
0.0646874449213659,1.47874793280512,24.4314204902997,1.47874793280512
0.064699396740001,1.47888501702813,24.4367365541282,1.47888501702813
0.064711348558636,1.4790225713137,24.4420526179568,1.4790225713137
0.0647233003772711,1.47916059347068,24.4473686817853,1.47916059347068
0.0647352521959061,1.47929908129584,24.4526847456139,1.47929908129584
0.0647472040145412,1.47943803257381,24.4580008094424,1.47943803257381
0.0647591558331762,1.479577445077,24.463316873271,1.479577445077
0.0647711076518113,1.47971731656556,24.4686329370995,1.47971731656556
0.0647830594704464,1.47985764478723,24.473949000928,1.47985764478723
0.0647950112890814,1.47999842747735,24.4792650647566,1.47999842747735
0.0648069631077165,1.48013966235877,24.4845811285851,1.48013966235877
0.0648189149263515,1.48028134714171,24.4898971924137,1.48028134714171
0.0648308667449866,1.4804234795238,24.4952132562422,1.4804234795238
0.0648428185636216,1.4805660571899,24.5005293200708,1.4805660571899
0.0648547703822567,1.4807090778121,24.5058453838993,1.4807090778121
0.0648667222008917,1.48085253904961,24.5111614477279,1.48085253904961
0.0648786740195268,1.4809964385487,24.5164775115564,1.4809964385487
0.0648906258381618,1.48114077394262,24.521793575385,1.48114077394262
0.0649025776567969,1.48128554285152,24.5271096392135,1.48128554285152
0.0649145294754319,1.48143074288239,24.5324257030421,1.48143074288239
0.064926481294067,1.48157637162899,24.5377417668706,1.48157637162899
0.064938433112702,1.48172242667173,24.5430578306992,1.48172242667173
0.0649503849313371,1.48186890557767,24.5483738945277,1.48186890557767
0.0649623367499722,1.48201580590037,24.5536899583563,1.48201580590037
0.0649742885686072,1.48216312517986,24.5590060221848,1.48216312517986
0.0649862403872423,1.48231086094255,24.5643220860133,1.48231086094255
0.0649981922058773,1.48245901070115,24.5696381498419,1.48245901070115
0.0650101440245124,1.48260757195461,24.5749542136704,1.48260757195461
0.0650220958431474,1.48275654218801,24.580270277499,1.48275654218801
0.0650340476617825,1.48290591887253,24.5855863413275,1.48290591887253
0.0650459994804175,1.48305569946533,24.5909024051561,1.48305569946533
0.0650579512990526,1.4832058814095,24.5962184689846,1.4832058814095
0.0650699031176876,1.48335646213397,24.6015345328132,1.48335646213397
0.0650818549363227,1.48350743905343,24.6068505966417,1.48350743905343
0.0650938067549578,1.48365880956826,24.6121666604703,1.48365880956826
0.0651057585735928,1.48381057106446,24.6174827242988,1.48381057106446
0.0651177103922279,1.48396272091356,24.6227987881274,1.48396272091356
0.0651296622108629,1.48411525647251,24.6281148519559,1.48411525647251
0.065141614029498,1.48426817508368,24.6334309157845,1.48426817508368
0.065153565848133,1.48442147407471,24.638746979613,1.48442147407471
0.0651655176667681,1.48457515075844,24.6440630434416,1.48457515075844
0.0651774694854031,1.48472920243288,24.6493791072701,1.48472920243288
0.0651894213040382,1.48488362638107,24.6546951710986,1.48488362638107
0.0652013731226732,1.48503841987104,24.6600112349272,1.48503841987104
0.0652133249413083,1.48519358015571,24.6653272987557,1.48519358015571
0.0652252767599433,1.48534910447281,24.6706433625843,1.48534910447281
0.0652372285785784,1.48550499004482,24.6759594264128,1.48550499004482
0.0652491803972134,1.48566123407886,24.6812754902414,1.48566123407886
0.0652611322158485,1.48581783376663,24.6865915540699,1.48581783376663
0.0652730840344836,1.48597478628432,24.6919076178985,1.48597478628432
0.0652850358531186,1.48613208879253,24.697223681727,1.48613208879253
0.0652969876717537,1.4862897384362,24.7025397455556,1.4862897384362
0.0653089394903887,1.48644773234449,24.7078558093841,1.48644773234449
0.0653208913090238,1.48660606763076,24.7131718732127,1.48660606763076
0.0653328431276588,1.48676474139242,24.7184879370412,1.48676474139242
0.0653447949462939,1.48692375071091,24.7238040008698,1.48692375071091
0.0653567467649289,1.48708309265158,24.7291200646983,1.48708309265158
0.065368698583564,1.48724276426359,24.7344361285269,1.48724276426359
0.0653806504021991,1.48740276257989,24.7397521923554,1.48740276257989
0.0653926022208341,1.48756308461708,24.745068256184,1.48756308461708
0.0654045540394692,1.48772372737535,24.7503843200125,1.48772372737535
0.0654165058581042,1.48788468783838,24.755700383841,1.48788468783838
0.0654284576767393,1.48804596297329,24.7610164476696,1.48804596297329
0.0654404094953743,1.48820754973052,24.7663325114981,1.48820754973052
0.0654523613140094,1.48836944504377,24.7716485753267,1.48836944504377
0.0654643131326444,1.48853164582989,24.7769646391552,1.48853164582989
0.0654762649512795,1.48869414898883,24.7822807029838,1.48869414898883
0.0654882167699145,1.48885695140352,24.7875967668123,1.48885695140352
0.0655001685885496,1.48902004993983,24.7929128306409,1.48902004993983
0.0655121204071846,1.48918344144643,24.7982288944694,1.48918344144643
0.0655240722258197,1.48934712275474,24.803544958298,1.48934712275474
0.0655360240444547,1.48951109067884,24.8088610221265,1.48951109067884
0.0655479758630898,1.48967534201539,24.8141770859551,1.48967534201539
0.0655599276817249,1.48983987354351,24.8194931497836,1.48983987354351
0.0655718795003599,1.49000468202473,24.8248092136122,1.49000468202473
0.065583831318995,1.49016976420292,24.8301252774407,1.49016976420292
0.06559578313763,1.49033511680414,24.8354413412693,1.49033511680414
0.0656077349562651,1.49050073653662,24.8407574050978,1.49050073653662
0.0656196867749001,1.49066662009061,24.8460734689263,1.49066662009061
0.0656316385935352,1.49083276413837,24.8513895327549,1.49083276413837
0.0656435904121702,1.49099916533402,24.8567055965834,1.49099916533402
0.0656555422308053,1.49116582031346,24.862021660412,1.49116582031346
0.0656674940494403,1.49133272569433,24.8673377242405,1.49133272569433
0.0656794458680754,1.49149987807585,24.8726537880691,1.49149987807585
0.0656913976867105,1.49166727403882,24.8779698518976,1.49166727403882
0.0657033495053455,1.49183491014543,24.8832859157262,1.49183491014543
0.0657153013239806,1.49200278293928,24.8886019795547,1.49200278293928
0.0657272531426156,1.49217088894521,24.8939180433833,1.49217088894521
0.0657392049612507,1.49233922466924,24.8992341072118,1.49233922466924
0.0657511567798857,1.49250778659849,24.9045501710404,1.49250778659849
0.0657631085985208,1.49267657120109,24.9098662348689,1.49267657120109
0.0657750604171558,1.49284557492607,24.9151822986975,1.49284557492607
0.0657870122357909,1.49301479420332,24.920498362526,1.49301479420332
0.0657989640544259,1.49318422544343,24.9258144263546,1.49318422544343
0.065810915873061,1.49335386503767,24.9311304901831,1.49335386503767
0.065822867691696,1.49352370935786,24.9364465540117,1.49352370935786
0.0658348195103311,1.4936937547563,24.9417626178402,1.4936937547563
0.0658467713289661,1.49386399756566,24.9470786816687,1.49386399756566
0.0658587231476012,1.49403443409892,24.9523947454973,1.49403443409892
0.0658706749662362,1.49420506064927,24.9577108093258,1.49420506064927
0.0658826267848713,1.49437587348999,24.9630268731544,1.49437587348999
0.0658945786035064,1.49454686887441,24.9683429369829,1.49454686887441
0.0659065304221414,1.4947180430358,24.9736590008115,1.4947180430358
0.0659184822407765,1.49488939218725,24.97897506464,1.49488939218725
0.0659304340594115,1.49506091252165,24.9842911284686,1.49506091252165
0.0659423858780466,1.49523260021152,24.9896071922971,1.49523260021152
0.0659543376966816,1.49540445140898,24.9949232561257,1.49540445140898
0.0659662895153167,1.49557646224563,25.0002393199542,1.49557646224563
0.0659782413339517,1.49574862883248,25.0055553837828,1.49574862883248
0.0659901931525868,1.49592094725982,25.0108714476113,1.49592094725982
0.0660021449712219,1.4960934135972,25.0161875114399,1.4960934135972
0.0660140967898569,1.49626602389326,25.0215035752684,1.49626602389326
0.066026048608492,1.49643877417571,25.026819639097,1.49643877417571
0.066038000427127,1.49661166045118,25.0321357029255,1.49661166045118
0.0660499522457621,1.49678467870516,25.037451766754,1.49678467870516
0.0660619040643971,1.49695782490194,25.0427678305826,1.49695782490194
0.0660738558830322,1.49713109498444,25.0480838944111,1.49713109498444
0.0660858077016672,1.4973044848742,25.0533999582397,1.4973044848742
0.0660977595203023,1.49747799047124,25.0587160220682,1.49747799047124
0.0661097113389373,1.49765160765398,25.0640320858968,1.49765160765398
0.0661216631575724,1.49782533227918,25.0693481497253,1.49782533227918
0.0661336149762074,1.49799916018179,25.0746642135539,1.49799916018179
0.0661455667948425,1.49817308717491,25.0799802773824,1.49817308717491
0.0661575186134776,1.49834710904969,25.085296341211,1.49834710904969
0.0661694704321126,1.49852122157522,25.0906124050395,1.49852122157522
0.0661814222507477,1.49869542049845,25.0959284688681,1.49869542049845
0.0661933740693827,1.4988697015441,25.1012445326966,1.4988697015441
0.0662053258880178,1.49904406041459,25.1065605965252,1.49904406041459
0.0662172777066528,1.49921849278991,25.1118766603537,1.49921849278991
0.0662292295252879,1.49939299432754,25.1171927241823,1.49939299432754
0.0662411813439229,1.4995675606624,25.1225087880108,1.4995675606624
0.066253133162558,1.49974218740669,25.1278248518394,1.49974218740669
0.066265084981193,1.49991687014987,25.1331409156679,1.49991687014987
0.0662770367998281,1.50009160445851,25.1384569794964,1.50009160445851
0.0662889886184631,1.50026638587625,25.143773043325,1.50026638587625
0.0663009404370982,1.50044120992367,25.1490891071535,1.50044120992367
0.0663128922557333,1.50061607209822,25.1544051709821,1.50061607209822
0.0663248440743683,1.50079096787413,25.1597212348106,1.50079096787413
0.0663367958930034,1.50096589270231,25.1650372986392,1.50096589270231
0.0663487477116384,1.50114084201026,25.1703533624677,1.50114084201026
0.0663606995302735,1.50131581120199,25.1756694262963,1.50131581120199
0.0663726513489085,1.50149079565793,25.1809854901248,1.50149079565793
0.0663846031675436,1.50166579073482,25.1863015539534,1.50166579073482
0.0663965549861786,1.50184079176567,25.1916176177819,1.50184079176567
0.0664085068048137,1.50201579405958,25.1969336816105,1.50201579405958
0.0664204586234487,1.50219079290176,25.202249745439,1.50219079290176
0.0664324104420838,1.50236578355335,25.2075658092676,1.50236578355335
0.0664443622607188,1.50254076125138,25.2128818730961,1.50254076125138
0.0664563140793539,1.50271572120867,25.2181979369247,1.50271572120867
0.0664682658979889,1.50289065861374,25.2235140007532,1.50289065861374
0.066480217716624,1.50306556863071,25.2288300645818,1.50306556863071
0.0664921695352591,1.50324044639923,25.2341461284103,1.50324044639923
0.0665041213538941,1.50341528703437,25.2394621922388,1.50341528703437
0.0665160731725292,1.50359008562656,25.2447782560674,1.50359008562656
0.0665280249911642,1.50376483724147,25.2500943198959,1.50376483724147
0.0665399768097993,1.50393953691994,25.2554103837245,1.50393953691994
0.0665519286284343,1.5041141796779,25.260726447553,1.5041141796779
0.0665638804470694,1.50428876050625,25.2660425113816,1.50428876050625
0.0665758322657044,1.50446327437081,25.2713585752101,1.50446327437081
0.0665877840843395,1.5046377162122,25.2766746390387,1.5046377162122
0.0665997359029745,1.5048120809458,25.2819907028672,1.5048120809458
0.0666116877216096,1.50498636346158,25.2873067666958,1.50498636346158
0.0666236395402447,1.50516055862411,25.2926228305243,1.50516055862411
0.0666355913588797,1.50533466127241,25.2979388943529,1.50533466127241
0.0666475431775148,1.50550866621987,25.3032549581814,1.50550866621987
0.0666594949961498,1.50568256825418,25.30857102201,1.50568256825418
0.0666714468147849,1.50585636213726,25.3138870858385,1.50585636213726
0.0666833986334199,1.50603004260511,25.3192031496671,1.50603004260511
0.066695350452055,1.50620360436782,25.3245192134956,1.50620360436782
0.06670730227069,1.50637704210939,25.3298352773241,1.50637704210939
0.0667192540893251,1.5065503504877,25.3351513411527,1.5065503504877
0.0667312059079601,1.50672352413441,25.3404674049812,1.50672352413441
0.0667431577265952,1.50689655765489,25.3457834688098,1.50689655765489
0.0667551095452303,1.50706944562812,25.3510995326383,1.50706944562812
0.0667670613638653,1.50724218260658,25.3564155964669,1.50724218260658
0.0667790131825004,1.50741476311625,25.3617316602954,1.50741476311625
0.0667909650011354,1.50758718165643,25.367047724124,1.50758718165643
0.0668029168197705,1.50775943269971,25.3723637879525,1.50775943269971
0.0668148686384055,1.5079315106919,25.3776798517811,1.5079315106919
0.0668268204570406,1.50810341005189,25.3829959156096,1.50810341005189
0.0668387722756756,1.50827512517163,25.3883119794382,1.50827512517163
0.0668507240943107,1.50844665041602,25.3936280432667,1.50844665041602
0.0668626759129457,1.50861798012282,25.3989441070953,1.50861798012282
0.0668746277315808,1.50878910860259,25.4042601709238,1.50878910860259
0.0668865795502158,1.5089600301386,25.4095762347524,1.5089600301386
0.0668985313688509,1.50913073898675,25.4148922985809,1.50913073898675
0.066910483187486,1.50930122937548,25.4202083624095,1.50930122937548
0.066922435006121,1.50947149550571,25.425524426238,1.50947149550571
0.0669343868247561,1.50964153155076,25.4308404900665,1.50964153155076
0.0669463386433911,1.50981133165627,25.4361565538951,1.50981133165627
0.0669582904620262,1.50998088994008,25.4414726177236,1.50998088994008
0.0669702422806612,1.51015020049224,25.4467886815522,1.51015020049224
0.0669821940992963,1.51031925737485,25.4521047453807,1.51031925737485
0.0669941459179313,1.51048805462202,25.4574208092093,1.51048805462202
0.0670060977365664,1.51065658623981,25.4627368730378,1.51065658623981
0.0670180495552014,1.5108248462061,25.4680529368664,1.5108248462061
0.0670300013738365,1.5109928284706,25.4733690006949,1.5109928284706
0.0670419531924715,1.51116052695467,25.4786850645235,1.51116052695467
0.0670539050111066,1.51132793555135,25.484001128352,1.51132793555135
0.0670658568297416,1.51149504812521,25.4893171921806,1.51149504812521
0.0670778086483767,1.51166185851231,25.4946332560091,1.51166185851231
0.0670897604670118,1.51182836052013,25.4999493198377,1.51182836052013
0.0671017122856468,1.51199454792749,25.5052653836662,1.51199454792749
0.0671136641042819,1.51216041448448,25.5105814474948,1.51216041448448
0.0671256159229169,1.51232595391238,25.5158975113233,1.51232595391238
0.067137567741552,1.51249115990363,25.5212135751518,1.51249115990363
0.067149519560187,1.51265602612169,25.5265296389804,1.51265602612169
0.0671614713788221,1.51282054620105,25.5318457028089,1.51282054620105
0.0671734231974571,1.51298471374709,25.5371617666375,1.51298471374709
0.0671853750160922,1.51314852233607,25.542477830466,1.51314852233607
0.0671973268347272,1.51331196551503,25.5477938942946,1.51331196551503
0.0672092786533623,1.51347503680175,25.5531099581231,1.51347503680175
0.0672212304719974,1.51363772968463,25.5584260219517,1.51363772968463
0.0672331822906324,1.51380003762271,25.5637420857802,1.51380003762271
0.0672451341092675,1.51396195404551,25.5690581496088,1.51396195404551
0.0672570859279025,1.51412347235307,25.5743742134373,1.51412347235307
0.0672690377465376,1.51428458591579,25.5796902772659,1.51428458591579
0.0672809895651726,1.51444528807442,25.5850063410944,1.51444528807442
0.0672929413838077,1.51460557214001,25.590322404923,1.51460557214001
0.0673048932024427,1.51476543139381,25.5956384687515,1.51476543139381
0.0673168450210778,1.51492485908723,25.6009545325801,1.51492485908723
0.0673287968397128,1.51508384844179,25.6062705964086,1.51508384844179
0.0673407486583479,1.51524239264905,25.6115866602371,1.51524239264905
0.067352700476983,1.51540048487055,25.6169027240657,1.51540048487055
0.067364652295618,1.51555811823777,25.6222187878942,1.51555811823777
0.0673766041142531,1.51571528585204,25.6275348517228,1.51571528585204
0.0673885559328881,1.51587198078455,25.6328509155513,1.51587198078455
0.0674005077515232,1.5160281960762,25.6381669793799,1.5160281960762
0.0674124595701582,1.51618392473766,25.6434830432084,1.51618392473766
0.0674244113887933,1.51633915974921,25.648799107037,1.51633915974921
0.0674363632074283,1.51649389406076,25.6541151708655,1.51649389406076
0.0674483150260634,1.51664812059179,25.6594312346941,1.51664812059179
0.0674602668446984,1.51680183223126,25.6647472985226,1.51680183223126
0.0674722186633335,1.5169550218376,25.6700633623512,1.5169550218376
0.0674841704819685,1.51710768223867,25.6753794261797,1.51710768223867
0.0674961223006036,1.51725980623168,25.6806954900083,1.51725980623168
0.0675080741192386,1.51741138658315,25.6860115538368,1.51741138658315
0.0675200259378737,1.51756241602889,25.6913276176654,1.51756241602889
0.0675319777565088,1.51771288727394,25.6966436814939,1.51771288727394
0.0675439295751438,1.51786279299252,25.7019597453225,1.51786279299252
0.0675558813937789,1.51801212582801,25.707275809151,1.51801212582801
0.0675678332124139,1.51816087839288,25.7125918729795,1.51816087839288
0.067579785031049,1.51830904326869,25.7179079368081,1.51830904326869
0.067591736849684,1.51845661300601,25.7232240006366,1.51845661300601
0.0676036886683191,1.5186035801244,25.7285400644652,1.5186035801244
0.0676156404869541,1.51874993711239,25.7338561282937,1.51874993711239
0.0676275923055892,1.51889567642742,25.7391721921223,1.51889567642742
0.0676395441242242,1.51904079049582,25.7444882559508,1.51904079049582
0.0676514959428593,1.51918527171277,25.7498043197794,1.51918527171277
0.0676634477614944,1.51932911244228,25.7551203836079,1.51932911244228
0.0676753995801294,1.51947230501713,25.7604364474365,1.51947230501713
0.0676873513987645,1.51961484173888,25.765752511265,1.51961484173888
0.0676993032173995,1.51975671487782,25.7710685750936,1.51975671487782
0.0677112550360346,1.51989791667296,25.7763846389221,1.51989791667296
0.0677232068546696,1.52003843933196,25.7817007027507,1.52003843933196
0.0677351586733047,1.52017827503116,25.7870167665792,1.52017827503116
0.0677471104919397,1.52031741591553,25.7923328304078,1.52031741591553
0.0677590623105748,1.52045585409866,25.7976488942363,1.52045585409866
0.0677710141292098,1.5205935816627,25.8029649580648,1.5205935816627
0.0677829659478449,1.52073059065842,25.8082810218934,1.52073059065842
0.0677949177664799,1.52086687310509,25.8135970857219,1.52086687310509
0.067806869585115,1.52100242099058,25.8189131495505,1.52100242099058
0.0678188214037501,1.52113722627122,25.824229213379,1.52113722627122
0.0678307732223851,1.5212712808719,25.8295452772076,1.5212712808719
0.0678427250410202,1.52140457668598,25.8348613410361,1.52140457668598
0.0678546768596552,1.5215371055753,25.8401774048647,1.5215371055753
0.0678666286782903,1.5216688593702,25.8454934686932,1.5216688593702
0.0678785804969253,1.52179982986948,25.8508095325218,1.52179982986948
0.0678905323155604,1.52193000884039,25.8561255963503,1.52193000884039
0.0679024841341954,1.52205938801865,25.8614416601789,1.52205938801865
0.0679144359528305,1.52218795910842,25.8667577240074,1.52218795910842
0.0679263877714655,1.52231571378232,25.872073787836,1.52231571378232
0.0679383395901006,1.52244264368143,25.8773898516645,1.52244264368143
0.0679502914087357,1.52256874041526,25.8827059154931,1.52256874041526
0.0679622432273707,1.52269399556179,25.8880219793216,1.52269399556179
0.0679741950460058,1.52281840066745,25.8933380431502,1.52281840066745
0.0679861468646408,1.52294194724714,25.8986541069787,1.52294194724714
0.0679980986832759,1.52306462678423,25.9039701708072,1.52306462678423
0.0680100505019109,1.52318643073056,25.9092862346358,1.52318643073056
0.068022002320546,1.52330735050648,25.9146022984643,1.52330735050648
0.068033954139181,1.52342737750083,25.9199183622929,1.52342737750083
0.0680459059578161,1.52354650307097,25.9252344261214,1.52354650307097
0.0680578577764511,1.52366471854279,25.93055048995,1.52366471854279
0.0680698095950862,1.52378201521073,25.9358665537785,1.52378201521073
0.0680817614137212,1.52389838433782,25.9411826176071,1.52389838433782
0.0680937132323563,1.52401381715566,25.9464986814356,1.52401381715566
0.0681056650509913,1.52412830486446,25.9518147452642,1.52412830486446
0.0681176168696264,1.52424183863308,25.9571308090927,1.52424183863308
0.0681295686882615,1.52435440959904,25.9624468729213,1.52435440959904
0.0681415205068965,1.52446600886856,25.9677629367498,1.52446600886856
0.0681534723255316,1.52457662751657,25.9730790005784,1.52457662751657
0.0681654241441666,1.52468625658677,25.9783950644069,1.52468625658677
0.0681773759628017,1.52479488709164,25.9837111282355,1.52479488709164
0.0681893277814367,1.52490251001247,25.989027192064,1.52490251001247
0.0682012796000718,1.52500911629944,25.9943432558926,1.52500911629944
0.0682132314187068,1.52511469687161,25.9996593197211,1.52511469687161
0.0682251832373419,1.525219242617,26.0049753835496,1.525219242617
0.0682371350559769,1.5253227443926,26.0102914473782,1.5253227443926
0.068249086874612,1.52542519302445,26.0156075112067,1.52542519302445
0.0682610386932471,1.52552657930764,26.0209235750353,1.52552657930764
0.0682729905118821,1.52562689400643,26.0262396388638,1.52562689400643
0.0682849423305172,1.52572612785423,26.0315557026924,1.52572612785423
0.0682968941491522,1.5258242715537,26.0368717665209,1.5258242715537
0.0683088459677873,1.52592131577678,26.0421878303495,1.52592131577678
0.0683207977864223,1.52601725116477,26.047503894178,1.52601725116477
0.0683327496050574,1.52611206832838,26.0528199580066,1.52611206832838
0.0683447014236924,1.52620575784777,26.0581360218351,1.52620575784777
0.0683566532423275,1.52629831027266,26.0634520856637,1.52629831027266
0.0683686050609625,1.52638971612236,26.0687681494922,1.52638971612236
0.0683805568795976,1.52647996588585,26.0740842133208,1.52647996588585
0.0683925086982326,1.52656905002186,26.0794002771493,1.52656905002186
0.0684044605168677,1.52665695895894,26.0847163409779,1.52665695895894
0.0684164123355028,1.52674368309551,26.0900324048064,1.52674368309551
0.0684283641541378,1.52682921279997,26.0953484686349,1.52682921279997
0.0684403159727728,1.52691353841077,26.1006645324635,1.52691353841077
0.0684522677914079,1.52699665023651,26.105980596292,1.52699665023651
0.068464219610043,1.52707853855597,26.1112966601206,1.52707853855597
0.068476171428678,1.52715919361825,26.1166127239491,1.52715919361825
0.0684881232473131,1.52723860564286,26.1219287877777,1.52723860564286
0.0685000750659481,1.52731676481977,26.1272448516062,1.52731676481977
0.0685120268845832,1.52739366130955,26.1325609154348,1.52739366130955
0.0685239787032182,1.52746928524343,26.1378769792633,1.52746928524343
0.0685359305218533,1.52754362672343,26.1431930430919,1.52754362672343
0.0685478823404884,1.52761667582244,26.1485091069204,1.52761667582244
0.0685598341591234,1.52768842258433,26.153825170749,1.52768842258433
0.0685717859777585,1.52775885702408,26.1591412345775,1.52775885702408
0.0685837377963935,1.52782796912783,26.1644572984061,1.52782796912783
0.0685956896150286,1.52789574885307,26.1697733622346,1.52789574885307
0.0686076414336636,1.5279621861287,26.1750894260632,1.5279621861287
0.0686195932522987,1.52802727085515,26.1804054898917,1.52802727085515
0.0686315450709337,1.52809099290454,26.1857215537202,1.52809099290454
0.0686434968895688,1.52815334212074,26.1910376175488,1.52815334212074
0.0686554487082038,1.52821430831957,26.1963536813773,1.52821430831957
0.0686674005268389,1.52827388128885,26.2016697452059,1.52827388128885
0.0686793523454739,1.5283320507886,26.2069858090344,1.5283320507886
0.068691304164109,1.52838880655112,26.212301872863,1.52838880655112
0.068703255982744,1.52844413828115,26.2176179366915,1.52844413828115
0.0687152078013791,1.52849803565602,26.2229340005201,1.52849803565602
0.0687271596200142,1.52855048832576,26.2282500643486,1.52855048832576
0.0687391114386492,1.52860148591328,26.2335661281772,1.52860148591328
0.0687510632572843,1.52865101801449,26.2388821920057,1.52865101801449
0.0687630150759193,1.52869907419845,26.2441982558343,1.52869907419845
0.0687749668945544,1.52874564400756,26.2495143196628,1.52874564400756
0.0687869187131894,1.52879071695765,26.2548303834914,1.52879071695765
0.0687988705318245,1.5288342825382,26.2601464473199,1.5288342825382
0.0688108223504595,1.52887633021247,26.2654625111485,1.52887633021247
0.0688227741690946,1.52891684941769,26.270778574977,1.52891684941769
0.0688347259877296,1.52895582956519,26.2760946388056,1.52895582956519
0.0688466778063647,1.52899326004059,26.2814107026341,1.52899326004059
0.0688586296249998,1.52902913020398,26.2867267664626,1.52902913020398
0.0688705814436348,1.52906342939008,26.2920428302912,1.52906342939008
0.0688825332622699,1.52909614690846,26.2973588941197,1.52909614690846
0.0688944850809049,1.52912727204365,26.3026749579483,1.52912727204365
0.06890643689954,1.52915679405539,26.3079910217768,1.52915679405539
0.068918388718175,1.5291847021788,26.3133070856054,1.5291847021788
0.0689303405368101,1.52921098562455,26.3186231494339,1.52921098562455
0.0689422923554451,1.52923563357908,26.3239392132625,1.52923563357908
0.0689542441740802,1.5292586352048,26.329255277091,1.5292586352048
0.0689661959927152,1.52927997964026,26.3345713409196,1.52927997964026
0.0689781478113503,1.5292996560004,26.3398874047481,1.5292996560004
0.0689900996299853,1.52931765337671,26.3452034685767,1.52931765337671
0.0690020514486204,1.52933396083748,26.3505195324052,1.52933396083748
0.0690140032672555,1.52934856742799,26.3558355962338,1.52934856742799
0.0690259550858905,1.52936146217074,26.3611516600623,1.52936146217074
0.0690379069045256,1.52937263406565,26.3664677238909,1.52937263406565
0.0690498587231606,1.52938207209031,26.3717837877194,1.52938207209031
0.0690618105417957,1.52938976520021,26.3770998515479,1.52938976520021
0.0690737623604307,1.52939570232893,26.3824159153765,1.52939570232893
0.0690857141790658,1.5293998723884,26.387731979205,1.5293998723884
0.0690976659977008,1.52940226426916,26.3930480430336,1.52940226426916
0.0691096178163359,1.52940286684056,26.3983641068621,1.52940286684056
0.0691215696349709,1.52940166895103,26.4036801706907,1.52940166895103
0.069133521453606,1.5293986594283,26.4089962345192,1.5293986594283
0.069145473272241,1.52939382707968,26.4143122983478,1.52939382707968
0.0691574250908761,1.5293871606923,26.4196283621763,1.5293871606923
0.0691693769095112,1.52937864903338,26.4249444260049,1.52937864903338
0.0691813287281462,1.52936828085047,26.4302604898334,1.52936828085047
0.0691932805467813,1.52935604487171,26.435576553662,1.52935604487171
0.0692052323654163,1.52934192980615,26.4408926174905,1.52934192980615
0.0692171841840514,1.52932592434394,26.4462086813191,1.52932592434394
0.0692291360026864,1.52930801715667,26.4515247451476,1.52930801715667
0.0692410878213215,1.52928819689765,26.4568408089762,1.52928819689765
0.0692530396399565,1.52926645220212,26.4621568728047,1.52926645220212
0.0692649914585916,1.52924277168762,26.4674729366333,1.52924277168762
0.0692769432772266,1.52921714395423,26.4727890004618,1.52921714395423
0.0692888950958617,1.52918955758488,26.4781050642903,1.52918955758488
0.0693008469144967,1.52916000114563,26.4834211281189,1.52916000114563
0.0693127987331318,1.52912846318601,26.4887371919474,1.52912846318601
0.0693247505517669,1.52909493223927,26.494053255776,1.52909493223927
0.0693367023704019,1.52905939682272,26.4993693196045,1.52905939682272
0.069348654189037,1.52902184543803,26.5046853834331,1.52902184543803
0.069360606007672,1.52898226657155,26.5100014472616,1.52898226657155
0.0693725578263071,1.52894064869464,26.5153175110902,1.52894064869464
0.0693845096449421,1.52889698026395,26.5206335749187,1.52889698026395
0.0693964614635772,1.52885124972181,26.5259496387473,1.52885124972181
0.0694084132822122,1.52880344549648,26.5312657025758,1.52880344549648
0.0694203651008473,1.52875355600256,26.5365817664044,1.52875355600256
0.0694323169194823,1.52870156964127,26.5418978302329,1.52870156964127
0.0694442687381174,1.52864747480083,26.5472138940615,1.52864747480083
0.0694562205567524,1.52859125985678,26.55252995789,1.52859125985678
0.0694681723753875,1.52853291317233,26.5578460217186,1.52853291317233
0.0694801241940226,1.52847242309873,26.5631620855471,1.52847242309873
0.0694920760126576,1.5284097779756,26.5684781493757,1.5284097779756
0.0695040278312927,1.52834496613129,26.5737942132042,1.52834496613129
0.0695159796499277,1.5282779758833,26.5791102770327,1.5282779758833
0.0695279314685628,1.52820879553855,26.5844263408613,1.52820879553855
0.0695398832871978,1.52813741339383,26.5897424046898,1.52813741339383
0.0695518351058329,1.52806381773615,26.5950584685184,1.52806381773615
0.0695637869244679,1.52798799684311,26.6003745323469,1.52798799684311
0.069575738743103,1.52790993898328,26.6056905961755,1.52790993898328
0.069587690561738,1.5278296324166,26.611006660004,1.5278296324166
0.0695996423803731,1.52774706539477,26.6163227238326,1.52774706539477
0.0696115941990082,1.52766222616163,26.6216387876611,1.52766222616163
0.0696235460176432,1.52757510295358,26.6269548514897,1.52757510295358
0.0696354978362783,1.52748568399995,26.6322709153182,1.52748568399995
0.0696474496549133,1.52739395752344,26.6375869791468,1.52739395752344
0.0696594014735484,1.52729991174049,26.6429030429753,1.52729991174049
0.0696713532921834,1.52720353486175,26.6482191068039,1.52720353486175
0.0696833051108185,1.52710481509242,26.6535351706324,1.52710481509242
0.0696952569294535,1.52700374063276,26.658851234461,1.52700374063276
0.0697072087480886,1.52690029967843,26.6641672982895,1.52690029967843
0.0697191605667236,1.52679448042099,26.669483362118,1.52679448042099
0.0697311123853587,1.52668627104827,26.6747994259466,1.52668627104827
0.0697430642039937,1.52657565974487,26.6801154897751,1.52657565974487
0.0697550160226288,1.52646263469255,26.6854315536037,1.52646263469255
0.0697669678412638,1.52634718407069,26.6907476174322,1.52634718407069
0.0697789196598989,1.52622929605675,26.6960636812608,1.52622929605675
0.069790871478534,1.52610895882671,26.7013797450893,1.52610895882671
0.069802823297169,1.52598616055554,26.7066958089179,1.52598616055554
0.0698147751158041,1.52586088941762,26.7120118727464,1.52586088941762
0.0698267269344391,1.52573313358727,26.717327936575,1.52573313358727
0.0698386787530742,1.52560288123917,26.7226440004035,1.52560288123917
0.0698506305717092,1.52547012054884,26.7279600642321,1.52547012054884
0.0698625823903443,1.52533483969311,26.7332761280606,1.52533483969311
0.0698745342089793,1.52519702685064,26.7385921918892,1.52519702685064
0.0698864860276144,1.52505667020235,26.7439082557177,1.52505667020235
0.0698984378462494,1.52491375793192,26.7492243195463,1.52491375793192
0.0699103896648845,1.52476827822633,26.7545403833748,1.52476827822633
0.0699223414835196,1.52462021927629,26.7598564472034,1.52462021927629
0.0699342933021546,1.52446956927676,26.7651725110319,1.52446956927676
0.0699462451207897,1.52431631642748,26.7704885748604,1.52431631642748
0.0699581969394247,1.52416044893345,26.775804638689,1.52416044893345
0.0699701487580598,1.52400195500545,26.7811207025175,1.52400195500545
0.0699821005766948,1.52384082286054,26.7864367663461,1.52384082286054
0.0699940523953299,1.5236770407226,26.7917528301746,1.5236770407226
0.0700060042139649,1.52351059682284,26.7970688940032,1.52351059682284
0.0700179560326,1.52334147940033,26.8023849578317,1.52334147940033
0.070029907851235,1.52316967670253,26.8077010216603,1.52316967670253
0.0700418596698701,1.52299517698582,26.8130170854888,1.52299517698582
0.0700538114885051,1.52281796851603,26.8183331493174,1.52281796851603
0.0700657633071402,1.52263803956902,26.8236492131459,1.52263803956902
0.0700777151257753,1.52245537843116,26.8289652769745,1.52245537843116
0.0700896669444103,1.52226997339994,26.834281340803,1.52226997339994
0.0701016187630454,1.52208181278449,26.8395974046316,1.52208181278449
0.0701135705816804,1.52189088490613,26.8449134684601,1.52189088490613
0.0701255224003155,1.52169717809898,26.8502295322887,1.52169717809898
0.0701374742189505,1.52150068071046,26.8555455961172,1.52150068071046
0.0701494260375856,1.52130138110188,26.8608616599457,1.52130138110188
0.0701613778562206,1.52109926764903,26.8661777237743,1.52109926764903
0.0701733296748557,1.52089432874274,26.8714937876028,1.52089432874274
0.0701852814934907,1.52068655278946,26.8768098514314,1.52068655278946
0.0701972333121258,1.52047592821183,26.8821259152599,1.52047592821183
0.0702091851307609,1.52026244344929,26.8874419790885,1.52026244344929
0.0702211369493959,1.52004608695865,26.892758042917,1.52004608695865
0.070233088768031,1.51982684721469,26.8980741067456,1.51982684721469
0.070245040586666,1.51960471271075,26.9033901705741,1.51960471271075
0.0702569924053011,1.51937967195934,26.9087062344027,1.51937967195934
0.0702689442239361,1.51915171349275,26.9140222982312,1.51915171349275
0.0702808960425712,1.51892082586362,26.9193383620598,1.51892082586362
0.0702928478612062,1.51868699764559,26.9246544258883,1.51868699764559
0.0703047996798413,1.5184502174339,26.9299704897169,1.5184502174339
0.0703167514984763,1.518210473846,26.9352865535454,1.518210473846
0.0703287033171114,1.51796775552218,26.940602617374,1.51796775552218
0.0703406551357464,1.51772205112619,26.9459186812025,1.51772205112619
0.0703526069543815,1.51747334934587,26.9512347450311,1.51747334934587
0.0703645587730165,1.51722163889378,26.9565508088596,1.51722163889378
0.0703765105916516,1.51696690850781,26.9618668726881,1.51696690850781
0.0703884624102867,1.51670914695188,26.9671829365167,1.51670914695188
0.0704004142289217,1.51644834301649,26.9724990003452,1.51644834301649
0.0704123660475568,1.51618448551945,26.9778150641738,1.51618448551945
0.0704243178661918,1.51591756330648,26.9831311280023,1.51591756330648
0.0704362696848269,1.51564756525186,26.9884471918309,1.51564756525186
0.0704482215034619,1.51537448025909,26.9937632556594,1.51537448025909
0.070460173322097,1.51509829726156,26.999079319488,1.51509829726156
0.070472125140732,1.51481900522319,27.0043953833165,1.51481900522319
0.0704840769593671,1.5145365931391,27.0097114471451,1.5145365931391
0.0704960287780021,1.51425105003626,27.0150275109736,1.51425105003626
0.0705079805966372,1.51396236497419,27.0203435748022,1.51396236497419
0.0705199324152723,1.51367052704559,27.0256596386307,1.51367052704559
0.0705318842339073,1.51337552537707,27.0309757024593,1.51337552537707
0.0705438360525424,1.51307734912975,27.0362917662878,1.51307734912975
0.0705557878711774,1.51277598750001,27.0416078301164,1.51277598750001
0.0705677396898125,1.51247142972012,27.0469238939449,1.51247142972012
0.0705796915084475,1.51216366505897,27.0522399577734,1.51216366505897
0.0705916433270826,1.51185268282272,27.057556021602,1.51185268282272
0.0706035951457176,1.5115384723555,27.0628720854305,1.5115384723555
0.0706155469643527,1.51122102304012,27.0681881492591,1.51122102304012
0.0706274987829877,1.51090032429874,27.0735042130876,1.51090032429874
0.0706394506016228,1.51057636559359,27.0788202769162,1.51057636559359
0.0706514024202578,1.51024913642764,27.0841363407447,1.51024913642764
0.0706633542388929,1.50991862634535,27.0894524045733,1.50991862634535
0.0706753060575279,1.50958482493332,27.0947684684018,1.50958482493332
0.070687257876163,1.50924772182104,27.1000845322304,1.50924772182104
0.0706992096947981,1.50890730668156,27.1054005960589,1.50890730668156
0.0707111615134331,1.50856356923225,27.1107166598875,1.50856356923225
0.0707231133320682,1.50821649923548,27.116032723716,1.50821649923548
0.0707350651507032,1.50786608649933,27.1213487875446,1.50786608649933
0.0707470169693383,1.50751232087834,27.1266648513731,1.50751232087834
0.0707589687879733,1.5071551922742,27.1319809152017,1.5071551922742
0.0707709206066084,1.50679469063649,27.1372969790302,1.50679469063649
0.0707828724252434,1.50643080596338,27.1426130428588,1.50643080596338
0.0707948242438785,1.50606352830239,27.1479291066873,1.50606352830239
0.0708067760625136,1.5056928477511,27.1532451705158,1.5056928477511
0.0708187278811486,1.50531875445787,27.1585612343444,1.50531875445787
0.0708306796997837,1.50494123862259,27.1638772981729,1.50494123862259
0.0708426315184187,1.50456029049739,27.1691933620015,1.50456029049739
0.0708545833370538,1.5041759003874,27.17450942583,1.5041759003874
0.0708665351556888,1.50378805865147,27.1798254896586,1.50378805865147
0.0708784869743239,1.50339675570291,27.1851415534871,1.50339675570291
0.0708904387929589,1.50300198201022,27.1904576173157,1.50300198201022
0.070902390611594,1.50260372809785,27.1957736811442,1.50260372809785
0.070914342430229,1.50220198454693,27.2010897449728,1.50220198454693
0.0709262942488641,1.501796741996,27.2064058088013,1.501796741996
0.0709382460674991,1.50138799114178,27.2117218726299,1.50138799114178
0.0709501978861342,1.50097572273991,27.2170379364584,1.50097572273991
0.0709621497047692,1.50055992760565,27.222354000287,1.50055992760565
0.0709741015234043,1.50014059661471,27.2276700641155,1.50014059661471
0.0709860533420394,1.49971772070393,27.2329861279441,1.49971772070393
0.0709980051606744,1.49929129087204,27.2383021917726,1.49929129087204
0.0710099569793095,1.49886129818044,27.2436182556011,1.49886129818044
0.0710219087979445,1.49842773375393,27.2489343194297,1.49842773375393
0.0710338606165796,1.49799058878145,27.2542503832582,1.49799058878145
0.0710458124352146,1.49754985451685,27.2595664470868,1.49754985451685
0.0710577642538497,1.49710552227962,27.2648825109153,1.49710552227962
0.0710697160724847,1.4966575834557,27.2701985747439,1.4966575834557
0.0710816678911198,1.49620602949814,27.2755146385724,1.49620602949814
0.0710936197097548,1.49575085192793,27.280830702401,1.49575085192793
0.0711055715283899,1.49529204233473,27.2861467662295,1.49529204233473
0.071117523347025,1.49482959237761,27.2914628300581,1.49482959237761
0.07112947516566,1.49436349378582,27.2967788938866,1.49436349378582
0.0711414269842951,1.49389373835954,27.3020949577152,1.49389373835954
0.0711533788029301,1.49342031797063,27.3074110215437,1.49342031797063
0.0711653306215652,1.4929432245634,27.3127270853723,1.4929432245634
0.0711772824402002,1.49246245015531,27.3180431492008,1.49246245015531
0.0711892342588353,1.49197798683781,27.3233592130294,1.49197798683781
0.0712011860774703,1.49148982677702,27.3286752768579,1.49148982677702
0.0712131378961054,1.49099796221451,27.3339913406864,1.49099796221451
0.0712250897147404,1.49050238546806,27.339307404515,1.49050238546806
0.0712370415333755,1.49000308893238,27.3446234683435,1.49000308893238
0.0712489933520105,1.48950006507992,27.3499395321721,1.48950006507992
0.0712609451706456,1.48899330646153,27.3552555960006,1.48899330646153
0.0712728969892806,1.48848280570732,27.3605716598292,1.48848280570732
0.0712848488079157,1.4879685555273,27.3658877236577,1.4879685555273
0.0712968006265507,1.4874505487122,27.3712037874863,1.4874505487122
0.0713087524451858,1.4869287781342,27.3765198513148,1.4869287781342
0.0713207042638209,1.48640323674765,27.3818359151434,1.48640323674765
0.0713326560824559,1.48587391758984,27.3871519789719,1.48587391758984
0.071344607901091,1.48534081378174,27.3924680428005,1.48534081378174
0.071356559719726,1.48480391852874,27.397784106629,1.48480391852874
0.0713685115383611,1.48426322512137,27.4031001704576,1.48426322512137
0.0713804633569961,1.48371872693607,27.4084162342861,1.48371872693607
0.0713924151756312,1.48317041743589,27.4137322981147,1.48317041743589
0.0714043669942662,1.48261829017128,27.4190483619432,1.48261829017128
0.0714163188129013,1.48206233878077,27.4243644257718,1.48206233878077
0.0714282706315364,1.4815025569917,27.4296804896003,1.4815025569917
0.0714402224501714,1.48093893862101,27.4349965534288,1.48093893862101
0.0714521742688065,1.4803714775759,27.4403126172574,1.4803714775759
0.0714641260874415,1.47980016785459,27.4456286810859,1.47980016785459
0.0714760779060766,1.47922500354704,27.4509447449145,1.47922500354704
0.0714880297247116,1.47864597883565,27.456260808743,1.47864597883565
0.0714999815433467,1.478063087996,27.4615768725716,1.478063087996
0.0715119333619817,1.47747632539757,27.4668929364001,1.47747632539757
0.0715238851806168,1.47688568550443,27.4722090002287,1.47688568550443
0.0715358369992518,1.47629116287597,27.4775250640572,1.47629116287597
0.0715477888178869,1.47569275216759,27.4828411278858,1.47569275216759
0.0715597406365219,1.47509044813142,27.4881571917143,1.47509044813142
0.071571692455157,1.47448424561702,27.4934732555429,1.47448424561702
0.0715836442737921,1.47387413957206,27.4987893193714,1.47387413957206
0.0715955960924271,1.47326012504306,27.5041053832,1.47326012504306
0.0716075479110622,1.47264219717601,27.5094214470285,1.47264219717601
0.0716194997296972,1.47202035121714,27.5147375108571,1.47202035121714
0.0716314515483323,1.47139458251355,27.5200535746856,1.47139458251355
0.0716434033669673,1.47076488651392,27.5253696385141,1.47076488651392
0.0716553551856024,1.47013125876915,27.5306857023427,1.47013125876915
0.0716673070042374,1.4694936949331,27.5360017661712,1.4694936949331
0.0716792588228725,1.46885219076321,27.5413178299998,1.46885219076321
0.0716912106415075,1.46820674212115,27.5466338938283,1.46820674212115
0.0717031624601426,1.46755734497357,27.5519499576569,1.46755734497357
0.0717151142787777,1.46690399539267,27.5572660214854,1.46690399539267
0.0717270660974127,1.46624668955688,27.562582085314,1.46624668955688
0.0717390179160478,1.46558542375154,27.5678981491425,1.46558542375154
0.0717509697346828,1.46492019436952,27.5732142129711,1.46492019436952
0.0717629215533179,1.46425099791186,27.5785302767996,1.46425099791186
0.0717748733719529,1.46357783098843,27.5838463406282,1.46357783098843
0.071786825190588,1.46290069031853,27.5891624044567,1.46290069031853
0.071798777009223,1.46221957273154,27.5944784682853,1.46221957273154
0.0718107288278581,1.46153447516756,27.5997945321138,1.46153447516756
0.0718226806464931,1.46084539467798,27.6051105959424,1.46084539467798
0.0718346324651282,1.46015232842614,27.6104266597709,1.46015232842614
0.0718465842837632,1.45945527368791,27.6157427235995,1.45945527368791
0.0718585361023983,1.45875422785231,27.621058787428,1.45875422785231
0.0718704879210333,1.45804918842209,27.6263748512565,1.45804918842209
0.0718824397396684,1.45734015301435,27.6316909150851,1.45734015301435
0.0718943915583034,1.45662711936109,27.6370069789136,1.45662711936109
0.0719063433769385,1.45591008530983,27.6423230427422,1.45591008530983
0.0719182951955736,1.45518904882417,27.6476391065707,1.45518904882417
0.0719302470142086,1.45446400798434,27.6529551703993,1.45446400798434
0.0719421988328437,1.45373496098779,27.6582712342278,1.45373496098779
0.0719541506514787,1.45300190614976,27.6635872980564,1.45300190614976
0.0719661024701138,1.45226484190378,27.6689033618849,1.45226484190378
0.0719780542887488,1.45152376680228,27.6742194257135,1.45152376680228
0.0719900061073839,1.45077867951709,27.679535489542,1.45077867951709
0.0720019579260189,1.45002957883998,27.6848515533706,1.45002957883998
0.072013909744654,1.44927646368319,27.6901676171991,1.44927646368319
0.0720258615632891,1.44851933307995,27.6954836810277,1.44851933307995
0.0720378133819241,1.44775818618503,27.7007997448562,1.44775818618503
0.0720497652005592,1.44699302227516,27.7061158086848,1.44699302227516
0.0720617170191942,1.44622384074963,27.7114318725133,1.44622384074963
0.0720736688378293,1.44545064113072,27.7167479363419,1.44545064113072
0.0720856206564643,1.44467342306421,27.7220640001704,1.44467342306421
0.0720975724750994,1.44389218631987,27.7273800639989,1.44389218631987
0.0721095242937344,1.4431069307919,27.7326961278275,1.4431069307919
0.0721214761123695,1.44231765649944,27.738012191656,1.44231765649944
0.0721334279310045,1.44152436358698,27.7433282554846,1.44152436358698
0.0721453797496396,1.44072705232486,27.7486443193131,1.44072705232486
0.0721573315682746,1.43992572310968,27.7539603831417,1.43992572310968
0.0721692833869097,1.43912037646476,27.7592764469702,1.43912037646476
0.0721812352055448,1.43831101304053,27.7645925107988,1.43831101304053


==> 7 - Published version/data/corner/SPA1_sing_1_diff_0_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 2.4915120607837926e-01, 2.6084342420635248e-01, 5.4253989200763419e-01, 1.4918877057087623e+00, 2.1775527421567418e+00, 5.7194760046108515e+00, 9.1569699315581968e-02, 9.5839965804019212e-02, 3.1801695596730362e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.7667503630216532e-02, 0.0000000000000000e+00, 3.8446956952622384e-03, 0, 0, 1.7677669529663689e-01, 128, 1.4599999999999999e-03, 1.4599999999999999e-03, 5.2269999999999999e-03, 5.2269999999999999e-03
2, 1.4123087381897051e-01, 1.4594692697063644e-01, 2.8479545813243878e-01, 7.9074339719557651e-01, 2.0165240816784094e+00, 5.4180201913718191e+00, 5.1750029579773218e-02, 4.4308103274062212e-02, 1.8368177723452780e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4152088693640678e-02, 0.0000000000000000e+00, 1.4813196174751036e-03, 0, 0, 1.7677669529663689e-01, 200, 2.3959999999999997e-03, 3.8559999999999996e-03, 6.3699999999999998e-03, 1.1597000000000000e-02
3, 8.1236891154705185e-02, 8.3531957249500188e-02, 1.6891052940332063e-01, 4.7501015724628393e-01, 2.0792342863250677e+00, 5.6865680260248679e+00, 2.8585645468236866e-02, 4.0279950069200890e-02, 1.0822269367881071e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.4319390447325477e-03, 0.0000000000000000e+00, 7.1757208107241493e-04, 0, 0, 1.7677669529663689e-01, 392, 5.3699999999999998e-03, 9.2259999999999998e-03, 1.3117000000000000e-02, 2.4714000000000000e-02
4, 7.1370202360374405e-02, 7.3014170624267641e-02, 1.2900130391820419e-01, 3.6340909107227687e-01, 1.8074952802687760e+00, 4.9772405543355029e+00, 2.1245573952903725e-02, 1.8382315837955996e-02, 9.2206101391390669e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.3052315439636246e-03, 0.0000000000000000e+00, 5.1424552196258641e-04, 0, 0, 1.7677669529663689e-01, 536, 6.2950000000000002e-03, 1.5521000000000000e-02, 1.4871999999999996e-02, 3.9585999999999996e-02
5, 4.5685500171919059e-02, 4.6648689160449730e-02, 8.5659057173326336e-02, 2.4342579515647747e-01, 1.8749725153710219e+00, 5.2182772879041961e+00, 1.2747853076498099e-02, 1.7547665159091629e-02, 6.0467510551194190e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.2398611255316889e-03, 0.0000000000000000e+00, 3.2728010023188345e-04, 0, 0, 1.7677669529663689e-01, 1073, 1.8473999999999997e-02, 3.3994999999999997e-02, 3.4027000000000002e-02, 7.3612999999999998e-02
6, 3.9939443730415886e-02, 4.0592037663131464e-02, 7.0522404615659409e-02, 2.0021482543088043e-01, 1.7657332708906275e+00, 4.9323669605462941e+00, 1.0775836636854646e-02, 1.1439579092662668e-02, 5.2103814846894574e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.5964026446094983e-04, 0.0000000000000000e+00, 2.7060340624289898e-04, 0, 0, 1.7677669529663689e-01, 1469, 3.0995999999999996e-02, 6.4990999999999993e-02, 5.4482999999999990e-02, 1.2809599999999999e-01
7, 3.1555326740415973e-02, 3.1991495250898380e-02, 5.5322357309358798e-02, 1.5735302964216985e-01, 1.7531860076892209e+00, 4.9185894065939628e+00, 8.2883916346412206e-03, 9.8322911152644975e-03, 4.1071311392154551e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.5855411259959984e-04, 0.0000000000000000e+00, 2.3630957608419345e-04, 0, 0, 1.7677669529663689e-01, 2363, 5.5914999999999992e-02, 1.2090599999999999e-01, 9.1631999999999991e-02, 2.1972799999999998e-01
8, 2.3709049783749814e-02, 2.3978483243892620e-02, 4.1461548828840747e-02, 1.1798866412879822e-01, 1.7487646787623896e+00, 4.9206058168358178e+00, 6.2053388812283918e-03, 7.0367856546070581e-03, 3.1079594752899915e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0342289090003812e-04, 0.0000000000000000e+00, 7.4597943942677052e-05, 0, 0, 1.7677669529663689e-01, 3857, 1.1853100000000000e-01, 2.3943699999999998e-01, 1.7639600000000000e-01, 3.9612399999999998e-01
9, 1.9388159073051650e-02, 1.9572355973738725e-02, 3.2611211739349923e-02, 9.2817083822430396e-02, 1.6820169267477025e+00, 4.7422540212822630e+00, 4.8936688690259652e-03, 4.7090213940402222e-03, 2.5349943477408068e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0106146159021233e-04, 0.0000000000000000e+00, 6.6135828704826701e-05, 0, 0, 1.7677669529663689e-01, 5654, 2.3479799999999998e-01, 4.7423499999999996e-01, 3.1877700000000003e-01, 7.1490100000000001e-01
10, 1.5975085585327176e-02, 1.6099653278233032e-02, 2.6297137195999857e-02, 7.4997107540269142e-02, 1.6461343543694875e+00, 4.6583057562901891e+00, 3.8188603283675808e-03, 3.6174211823077249e-03, 2.0743909434599635e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1982434797533691e-04, 0.0000000000000000e+00, 4.4573731983540155e-05, 0, 0, 1.7677669529663689e-01, 8708, 4.7467999999999999e-01, 9.4891499999999995e-01, 6.0078199999999993e-01, 1.3156829999999999e+00
11, 1.3508702732288940e-02, 1.3605519624978727e-02, 2.2386627948256597e-02, 6.3849046439876725e-02, 1.6572004278950747e+00, 4.6928781994224318e+00, 3.2547279499020899e-03, 3.3688756953139682e-03, 1.7547402474285552e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.3083310551302626e-05, 0.0000000000000000e+00, 3.5942329411804355e-05, 0, 0, 1.7677669529663689e-01, 11738, 7.6866799999999991e-01, 1.7175829999999999e+00, 9.3732499999999996e-01, 2.2530079999999999e+00
12, 1.1268350031021713e-02, 1.1339556039962137e-02, 1.8470551173462545e-02, 5.2688873205138181e-02, 1.6391531255785636e+00, 4.6464670238813079e+00, 2.6822783191943517e-03, 2.4092110532618577e-03, 1.4733215120831970e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.1102485297519820e-05, 0.0000000000000000e+00, 1.6301644603106852e-05, 0, 0, 1.7677669529663689e-01, 15971, 1.5964810000000003e+00, 3.3140640000000001e+00, 1.8251719999999998e+00, 4.0781799999999997e+00
13, 9.9191489794514288e-03, 9.9736545431375577e-03, 1.6101098278329000e-02, 4.5936248666947496e-02, 1.6232338390807655e+00, 4.6057589490658923e+00, 2.3363660442246061e-03, 2.0192354724547102e-03, 1.2977797777379094e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.5651921788074839e-05, 0.0000000000000000e+00, 1.0453054677915483e-05, 0, 0, 1.7677669529663689e-01, 20561, 2.8549419999999994e+00, 6.1690059999999995e+00, 3.1489310000000001e+00, 7.2271109999999998e+00
14, 8.5549005004923098e-03, 8.5962743105505255e-03, 1.3709333433094904e-02, 3.9130426510081924e-02, 1.6025123182094254e+00, 4.5520216196516330e+00, 1.9757208633121638e-03, 1.6581420092920487e-03, 1.1112656940902434e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.3340296110251197e-05, 0.0000000000000000e+00, 8.2456265030222918e-06, 0, 0, 1.7677669529663689e-01, 29108, 4.5086760000000012e+00, 1.0677682000000001e+01, 4.9245500000000009e+00, 1.2151661000000001e+01
15, 7.5266634156688729e-03, 7.5599287027021773e-03, 1.1981910190543538e-02, 3.4184856329852020e-02, 1.5919285251416733e+00, 4.5218490377605258e+00, 1.7437395676071932e-03, 1.3343201834665544e-03, 9.7454358885643109e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.6726958514391086e-05, 0.0000000000000000e+00, 7.9359911677538235e-06, 0, 0, 1.7677669529663689e-01, 37592, 7.3194690000000016e+00, 1.7997151000000002e+01, 7.8524419999999999e+00, 2.0004103000000001e+01


==> 7 - Published version/data/corner/SPA2FFM_sing_1_diff_0_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 2.4915120607837926e-01, 2.6084342420635248e-01, 5.4253989200763419e-01, 1.4918877057087623e+00, 2.1775527421567418e+00, 5.7194760046108515e+00, 9.1569699315581968e-02, 9.5839965804019212e-02, 3.1801695596730362e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.7667503630216532e-02, 0.0000000000000000e+00, 3.8446956952622384e-03, 0, 0, 1.7677669529663689e-01, 128, 1.4419999999999999e-03, 1.4419999999999999e-03, 5.8319999999999995e-03, 5.8319999999999995e-03
2, 1.4140221787481805e-01, 1.4651082502712906e-01, 3.1509939577469082e-01, 8.8272553344296967e-01, 2.2283907601339403e+00, 6.0249850704172712e+00, 5.1272689335730613e-02, 4.7732729721548905e-02, 1.8264482847707303e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.3866607037882899e-02, 0.0000000000000000e+00, 1.7210011589888011e-03, 7.2082397768105011e-16, 6.7452708689360374e-02, 1.7677669529663689e-01, 108, 1.3410000000000000e-03, 2.7829999999999999e-03, 3.7980000000000002e-03, 9.6299999999999997e-03
3, 9.1547316071945745e-02, 9.5019962029463237e-02, 3.3138460417882731e-01, 9.6096379150063105e-01, 3.6198177991192755e+00, 1.0113283261496790e+01, 2.9592122705133839e-02, 3.8555123118153449e-02, 1.1952531477558985e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.8698248675568328e-03, 0.0000000000000000e+00, 1.3662466162353854e-03, 7.4513546899162707e-04, 1.8673522960063804e-01, 1.7677669529663689e-01, 234, 2.3039999999999996e-03, 5.0869999999999995e-03, 7.4180000000000010e-03, 1.7048000000000001e-02
4, 8.0516192172023701e-02, 8.3709809549086259e-02, 2.9074324889617192e-01, 8.4427622016534642e-01, 3.6109910448198530e+00, 1.0085750101608756e+01, 2.5552517996026543e-02, 3.0467363581234603e-02, 1.0405418939543119e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.4142081128171872e-03, 0.0000000000000000e+00, 1.2376213541833215e-03, 5.9475496939803956e-04, 1.7891608554932015e-01, 1.7677669529663689e-01, 122, 1.0530000000000001e-03, 6.1399999999999996e-03, 3.5439999999999985e-03, 2.0591999999999999e-02
5, 7.2266964387650789e-02, 7.4934528510902695e-02, 4.2358027490046674e-01, 1.2444526993887524e+00, 5.8613265202107963e+00, 1.6607199966670759e+01, 2.4919074748204300e-02, 2.5030581380428605e-02, 9.2853872113802860e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.9815910222706112e-03, 0.0000000000000000e+00, 1.5567904975389989e-03, 1.0676674935694033e-02, 3.4241227490728865e-01, 1.7677669529663689e-01, 352, 2.6669999999999992e-03, 8.8069999999999989e-03, 9.2049999999999979e-03, 2.9796999999999997e-02
6, 7.1045083768543932e-02, 7.3706078116431401e-02, 4.4862755594388010e-01, 1.3198903756106399e+00, 6.3146882535243822e+00, 1.7907483471385447e+01, 2.4799828550708374e-02, 2.5315102001288500e-02, 9.1282834442522359e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.7449825008318161e-03, 0.0000000000000000e+00, 9.6935144732985775e-04, 7.0887577097110055e-03, 3.7038273542683720e-01, 1.7677669529663689e-01, 196, 1.3310000000000006e-03, 1.0137999999999999e-02, 5.2180000000000004e-03, 3.5014999999999998e-02
7, 6.8848587445511408e-02, 7.1498373146725580e-02, 6.5448478268560561e-01, 1.9388901827360876e+00, 9.5061468501961954e+00, 2.7117962233311083e+01, 2.3682569617625677e-02, 3.0210601241675232e-02, 8.7998784037419397e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.6744468486885158e-03, 0.0000000000000000e+00, 9.8074985325588213e-04, 6.7322035788428113e-03, 5.8205326235248656e-01, 1.7677669529663689e-01, 316, 2.2869999999999991e-03, 1.2424999999999999e-02, 8.9129999999999973e-03, 4.3927999999999995e-02
8, 6.6232905798264657e-02, 6.8853803718478143e-02, 8.5522163127077222e-01, 2.5413102392466183e+00, 1.2912337469771401e+01, 3.6908785019884277e+01, 2.3695318070610122e-02, 3.1415682558148340e-02, 8.5262314926027760e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.6950621162288046e-03, 0.0000000000000000e+00, 1.0497008359614181e-03, 1.4254783829146501e-02, 7.9908511865726062e-01, 1.7677669529663689e-01, 284, 1.7689999999999997e-03, 1.4193999999999998e-02, 6.8459999999999979e-03, 5.0773999999999993e-02
9, 6.6031202646331749e-02, 6.8651311819877395e-02, 5.4032711041331627e-01, 1.5967532257111201e+00, 8.1829057893637085e+00, 2.3258888772592893e+01, 2.3243510593802072e-02, 3.1661956265953750e-02, 8.5113525977947913e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.6927459868680850e-03, 0.0000000000000000e+00, 1.0495990415332718e-03, 1.4246666878750730e-02, 4.6470194685073524e-01, 1.7677669529663689e-01, 148, 1.0880000000000004e-03, 1.5281999999999999e-02, 3.9589999999999972e-03, 5.4732999999999990e-02
10, 6.4921162159201296e-02, 6.7524013274154887e-02, 6.8124744323630415e-01, 2.0195435371679173e+00, 1.0493457303887014e+01, 2.9908523490278185e+01, 2.3294209473451843e-02, 3.0833971425429908e-02, 8.3228070296963552e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.1706592261361586e-03, 0.0000000000000000e+00, 1.9951316070207707e-03, 3.0337203954725035e-02, 5.9291034464965486e-01, 1.7677669529663689e-01, 448, 3.4319999999999993e-03, 1.8713999999999998e-02, 1.2454000000000007e-02, 6.7186999999999997e-02
11, 5.9445801731979414e-02, 6.1741608280996715e-02, 7.3396284094192044e-01, 2.1794577933055135e+00, 1.2346756533810501e+01, 3.5299660212711416e+01, 2.1775182497174521e-02, 3.3105104828464384e-02, 7.5226847538798200e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.4222217651934533e-03, 0.0000000000000000e+00, 8.2451364782418972e-04, 6.5550695204171991e-03, 6.7565948812232668e-01, 1.7677669529663689e-01, 946, 8.1789999999999988e-03, 2.6892999999999997e-02, 2.4767999999999998e-02, 9.1954999999999995e-02
12, 5.8931058329763635e-02, 6.1223891994460884e-02, 8.7809814452936563e-01, 2.6118369555014329e+00, 1.4900430594946140e+01, 4.2660420146725301e+01, 2.1754050853081963e-02, 3.5315748499079987e-02, 7.4706681576415537e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.4285843474590539e-03, 0.0000000000000000e+00, 8.3206449614577971e-04, 9.6843772178925331e-03, 8.1592730825358106e-01, 1.7677669529663689e-01, 674, 4.3440000000000006e-03, 3.1236999999999997e-02, 1.6199000000000005e-02, 1.0815400000000000e-01
13, 5.5833342345937197e-02, 5.8097747613312663e-02, 7.5664467753537179e-01, 2.2476238441122507e+00, 1.3551842783247423e+01, 3.8686936007777774e+01, 2.1632484884127948e-02, 2.8622222210230173e-02, 7.0925371490474426e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.4015750595622163e-03, 0.0000000000000000e+00, 8.6196419576721191e-04, 1.2727674190418120e-02, 6.9576502101354265e-01, 1.7677669529663689e-01, 356, 2.7170000000000007e-03, 3.3953999999999998e-02, 9.4559999999999922e-03, 1.1760999999999999e-01
14, 4.5966430047140759e-02, 4.8162182791576788e-02, 9.7577070711905434e-01, 2.9086286490589717e+00, 2.1227898405822579e+01, 6.0392375936243269e+01, 1.8258218002633178e-02, 3.3016076713080759e-02, 5.9101322360195864e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.2114472666862747e-03, 0.0000000000000000e+00, 1.0291006635174903e-03, 2.1742455223281866e-02, 9.2164372663887850e-01, 1.7677669529663689e-01, 1856, 1.5494000000000001e-02, 4.9447999999999999e-02, 5.0364999999999993e-02, 1.6797499999999999e-01
15, 4.4836151582492052e-02, 4.7029200697044499e-02, 9.3148805717055849e-01, 2.7764618159247147e+00, 2.0775379337737203e+01, 5.9036976490633798e+01, 1.7671849763236783e-02, 3.2006352029632437e-02, 5.7950955136724214e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.1347309902759494e-03, 0.0000000000000000e+00, 8.5414183972069022e-04, 1.1840708201133461e-02, 8.8754494753841306e-01, 1.7677669529663689e-01, 176, 1.1969999999999967e-03, 5.0644999999999996e-02, 4.6549999999999925e-03, 1.7262999999999998e-01


==> 7 - Published version/data/corner/SPA2FFM_sing_1_diff_0_b_1_nref_3_lay_21_a_posteriori_data_first_5_levels.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 2.4915120607837926e-01, 2.6084342420635248e-01, 5.4253989200763419e-01, 1.4918877057087623e+00, 2.1775527421567418e+00, 5.7194760046108515e+00, 9.1569699315581968e-02, 9.5839965804019212e-02, 3.1801695596730362e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.7667503630216532e-02, 0.0000000000000000e+00, 3.8446956952622384e-03, 0, 0, 1.7677669529663689e-01, 128, 1.4419999999999999e-03, 1.4419999999999999e-03, 5.8319999999999995e-03, 5.8319999999999995e-03
2, 1.4140221787481805e-01, 1.4651082502712906e-01, 3.1509939577469082e-01, 8.8272553344296967e-01, 2.2283907601339403e+00, 6.0249850704172712e+00, 5.1272689335730613e-02, 4.7732729721548905e-02, 1.8264482847707303e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.3866607037882899e-02, 0.0000000000000000e+00, 1.7210011589888011e-03, 7.2082397768105011e-16, 6.7452708689360374e-02, 1.7677669529663689e-01, 108, 1.3410000000000000e-03, 2.7829999999999999e-03, 3.7980000000000002e-03, 9.6299999999999997e-03
3, 9.1547316071945745e-02, 9.5019962029463237e-02, 3.3138460417882731e-01, 9.6096379150063105e-01, 3.6198177991192755e+00, 1.0113283261496790e+01, 2.9592122705133839e-02, 3.8555123118153449e-02, 1.1952531477558985e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.8698248675568328e-03, 0.0000000000000000e+00, 1.3662466162353854e-03, 7.4513546899162707e-04, 1.8673522960063804e-01, 1.7677669529663689e-01, 234, 2.3039999999999996e-03, 5.0869999999999995e-03, 7.4180000000000010e-03, 1.7048000000000001e-02
4, 8.0516192172023701e-02, 8.3709809549086259e-02, 2.9074324889617192e-01, 8.4427622016534642e-01, 3.6109910448198530e+00, 1.0085750101608756e+01, 2.5552517996026543e-02, 3.0467363581234603e-02, 1.0405418939543119e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.4142081128171872e-03, 0.0000000000000000e+00, 1.2376213541833215e-03, 5.9475496939803956e-04, 1.7891608554932015e-01, 1.7677669529663689e-01, 122, 1.0530000000000001e-03, 6.1399999999999996e-03, 3.5439999999999985e-03, 2.0591999999999999e-02
5, 7.2266964387650789e-02, 7.4934528510902695e-02, 4.2358027490046674e-01, 1.2444526993887524e+00, 5.8613265202107963e+00, 1.6607199966670759e+01, 2.4919074748204300e-02, 2.5030581380428605e-02, 9.2853872113802860e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.9815910222706112e-03, 0.0000000000000000e+00, 1.5567904975389989e-03, 1.0676674935694033e-02, 3.4241227490728865e-01, 1.7677669529663689e-01, 352, 2.6669999999999992e-03, 8.8069999999999989e-03, 9.2049999999999979e-03, 2.9796999999999997e-02


==> 7 - Published version/data/corner/local_sing_1e-1_diff_1e0_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
2, 1.8033578330892211e-02, 1.8135891964946610e-02, 1.9886960375181612e-01, 5.9197330454650965e-01, 1.1027739481473006e+01, 3.2640980972465357e+01, 4.6141665365038095e-03, 6.2846196790977726e-04, 2.3233160419422846e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.4550624751449993e-04, 0.0000000000000000e+00, 3.1817017014846780e-04, 1.0115584984549687e-02, 1.8021163996520140e-01, 2.2097086912079612e-02, 8192, 3.6723899999999998e-01, 8.6092199999999997e-01, 4.9123299999999992e-01, 1.1353059999999999e+00
2, 9.0091524671687562e-03, 9.0353405299452676e-03, 1.3674377700110055e-01, 4.0802731609006726e-01, 1.5178317549783245e+01, 4.5159041293216085e+01, 2.2006444743933491e-03, 1.5755099698460352e-04, 1.1603987888466305e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1717441315721048e-04, 0.0000000000000000e+00, 1.1329679251430763e-04, 7.2283522477725329e-03, 1.2599096880029306e-01, 1.1048543456039806e-02, 32768, 3.2248290000000006e+00, 9.8939350000000008e+00, 3.7104390000000000e+00, 1.0905099000000000e+01
2, 4.5017766143337096e-03, 4.5085389870044993e-03, 9.4983527846775745e-02, 2.8387755239785395e-01, 2.1099120632584718e+01, 6.2964422225494367e+01, 1.0724731102229911e-03, 3.9416025629993472e-05, 5.7977033434678995e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.0773314029984509e-05, 0.0000000000000000e+00, 4.0182181646651160e-05, 5.1354549590431993e-03, 8.8344253068185746e-02, 5.5242717280199029e-03, 131072, 1.4925674000000001e+01, 7.9454999000000001e+01, 1.6827455000000000e+01, 8.3215192999999999e+01
2, 2.2500962625675303e-03, 2.2523085719886879e-03, 6.6455026996319444e-02, 1.9883590854275768e-01, 2.9534303977061509e+01, 8.8280935843171108e+01, 5.2907700365162466e-04, 9.8560985195111122e-06, 2.8976162515782404e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4322828575665503e-05, 0.0000000000000000e+00, 1.4227108345710041e-05, 3.6393869626689208e-03, 6.2158444605419576e-02, 2.7621358640099515e-03, 524288, 5.3323036999999999e+01, 9.5581267100000002e+02, 6.0869876999999974e+01, 9.7089304500000003e+02


==> 7 - Published version/data/corner/local_sing_1e-2_diff_1e0_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
2, 4.1767686344488469e-01, 4.1910313913694275e-01, 8.1918568307781137e-01, 2.3242039666200602e+00, 1.9612905448518063e+00, 5.5456610785743177e+00, 1.2925756305644595e-01, 1.1195770795452037e-01, 5.6844629177274419e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.5326672851093743e-03, 0.0000000000000000e+00, 2.7328310339255990e-04, 1.0169280642342816e-03, 1.0276946489315793e-01, 2.2097086912079612e-02, 8192, 6.7889800000000000e-01, 1.1637459999999999e+00, 8.1506300000000009e-01, 1.4533920000000000e+00
2, 2.1183420276212503e-01, 2.1224368061346602e-01, 3.8256705855858419e-01, 1.0893474147474107e+00, 1.8059739813979907e+00, 5.1325316805606507e+00, 5.7594284902635129e-02, 2.9039576371298895e-02, 2.8548716754756293e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.1275211187275549e-04, 0.0000000000000000e+00, 4.6953923919615472e-05, 8.2843060123312493e-04, 7.9852844746862855e-02, 1.1048543456039806e-02, 32768, 7.8879190000000010e+00, 1.3916104000000001e+01, 8.4074230000000014e+00, 1.4943846000000001e+01
2, 1.0581630573539416e-01, 1.0592694774450503e-01, 1.8593684720757914e-01, 5.3213603253949071e-01, 1.7571663073603760e+00, 5.0236133851699254e+00, 2.5536900584353758e-02, 7.3399015907306938e-03, 1.4238695499376938e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.7871865500256311e-04, 0.0000000000000000e+00, 8.6969110948605731e-06, 6.1968972016065017e-04, 5.6726767748088165e-02, 5.5242717280199029e-03, 131072, 1.0509723899999999e+02, 1.9822391099999999e+02, 1.0713846500000001e+02, 2.0224623600000001e+02
2, 5.2748431809222958e-02, 5.2777254422227290e-02, 9.4603265953449950e-02, 2.7214595451408258e-01, 1.7934801606160500e+00, 5.1565007974243455e+00, 1.1638143677584268e-02, 1.8404367088611204e-03, 7.1004091650234219e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.5545028588712140e-05, 0.0000000000000000e+00, 2.1152287282299628e-06, 4.4765954411371111e-04, 3.9205614703662711e-02, 2.7621358640099515e-03, 524288, 1.0433949639999998e+03, 2.3154251329999997e+03, 1.0510837389999999e+03, 2.3310563569999999e+03


==> 7 - Published version/data/nonlin/spa_1_nref_5_nlev_20_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, loc_elements,linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 9.4497711281821095e-01, 2.1521850565977849e+00, 6.0105724992241587e+00, 1.4649075499874009e+01, 6.3605482267171443e+00, 6.8066058980223314e+00, 6.3454647269906428e-01, 1.0604335375747144e-01, 1.9977195856069665e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.7366575415813550e+00, 0.0000000000000000e+00, 7.7997906018944185e-01, 0, 0, 1.3258252147247765e-01, 2048, 2048, 4.4473999999999986e-02, 2.6092599999999999e-01, 7.4585000000000012e-02, 4.2175699999999999e-01
2, 8.5217270130388512e-01, 1.6116360574898649e+00, 5.5911921700695064e+00, 1.3482063028152872e+01, 6.5611021821217497e+00, 8.3654513470933907e+00, 6.3623579396837160e-01, 6.6846337007878598e-01, 1.6081713112326497e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.5008126177619552e+00, 0.0000000000000000e+00, 7.1500721259695443e-01, 0, 0, 1.3258252147247765e-01, 2471, 2471, 4.3445999999999985e-02, 5.4445500000000002e-01, 7.7304000000000039e-02, 8.7785599999999997e-01
3, 7.0404610009197055e-01, 1.2056160068979138e+00, 3.8463314788850749e+00, 9.9647264091131333e+00, 5.4631812865416389e+00, 8.2652572229466941e+00, 5.0353265598540820e-01, 6.6719572735558774e-01, 1.6169431204355402e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9837337827490473e+00, 0.0000000000000000e+00, 6.6509526432633670e-01, 0, 0, 1.3258252147247765e-01, 3113, 3113, 4.8520000000000008e-02, 8.5612700000000008e-01, 9.1836999999999946e-02, 1.4106450000000001e+00
4, 5.6451680574220942e-01, 9.5583531927800003e-01, 2.9527241279637950e+00, 7.6133879614144799e+00, 5.2305336137542335e+00, 7.9651670197386411e+00, 4.8002680818231674e-01, 8.2571578284218394e-01, 1.0333596501507114e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4056865203967142e+00, 0.0000000000000000e+00, 5.1185468594436856e-01, 0, 0, 1.3258252147247765e-01, 3926, 3926, 7.3444999999999983e-02, 1.3366300000000002e+00, 1.2956799999999991e-01, 2.1872170000000004e+00
5, 8.6233998587932770e-01, 1.4664331403849573e+00, 4.7687973841213411e+00, 1.2902505244684093e+01, 5.5300664032859386e+00, 8.7985635958125048e+00, 4.8874458348684946e-01, 7.6977056253571152e-01, 2.6684798228088868e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.7033702992299820e+00, 0.0000000000000000e+00, 6.8927236894502453e-01, 0, 0, 1.3258252147247765e-01, 4847, 4847, 1.9501100000000005e-01, 2.2759980000000004e+00, 2.6787599999999978e-01, 3.4930180000000002e+00
6, 5.1378113277955995e-01, 7.7034822880731235e-01, 2.3957984589812393e+00, 6.2742992643836715e+00, 4.6630720867851858e+00, 8.1447571757227539e+00, 4.4069982427578264e-01, 7.7244593025765174e-01, 9.0891367645163768e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.4504116636436386e-01, 0.0000000000000000e+00, 3.8639587169963518e-01, 0, 0, 1.3258252147247765e-01, 5489, 5489, 1.9165600000000005e-01, 3.0804499999999999e+00, 2.7313499999999991e-01, 4.6181169999999998e+00
7, 4.5115099861942987e-01, 6.8123820506339339e-01, 2.2162162950843101e+00, 5.9738542441108127e+00, 4.9123603890186835e+00, 8.7691121838284296e+00, 3.4150152928953170e-01, 8.2488561684967188e-01, 9.8545064564628237e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5619003077970381e-01, 0.0000000000000000e+00, 3.5139263583207814e-01, 0, 0, 1.3258252147247765e-01, 6683, 6683, 2.2622699999999973e-01, 4.4171300000000002e+00, 3.2645999999999997e-01, 6.4654360000000004e+00
8, 4.1703961547254026e-01, 6.0117718986841007e-01, 1.9705649127038949e+00, 5.2812917515625326e+00, 4.7251264378591049e+00, 8.7849170603404616e+00, 3.2256718753283636e-01, 8.0157575671317383e-01, 7.9273327852554709e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.7705732178723654e-01, 0.0000000000000000e+00, 3.0707254714972138e-01, 0, 0, 1.3258252147247765e-01, 7343, 7343, 3.6384200000000000e-01, 5.9367029999999996e+00, 4.7184099999999951e-01, 8.4404430000000001e+00
9, 3.8570864540663941e-01, 5.3939214268681313e-01, 1.7509265733806434e+00, 4.6756987429155981e+00, 4.5395056456012322e+00, 8.6684591281309142e+00, 2.9482071567556639e-01, 7.0040858963543529e-01, 6.8409494629200385e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.1459250420908196e-01, 0.0000000000000000e+00, 2.8538179499844518e-01, 0, 0, 1.3258252147247765e-01, 8450, 8450, 4.9593699999999963e-01, 7.9336820000000001e+00, 6.2440400000000018e-01, 1.0964355000000001e+01
10, 4.2965174304752490e-01, 5.5568154004600256e-01, 1.9420149338300097e+00, 5.2864386178779821e+00, 4.5199745264741038e+00, 9.5134321313613182e+00, 2.6411275684572300e-01, 6.0879253335132510e-01, 1.0856535988460183e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.6211256926479414e-01, 0.0000000000000000e+00, 2.1189753202511996e-01, 0, 0, 1.3258252147247765e-01, 10097, 10097, 7.7557499999999990e-01, 1.0846438000000001e+01, 9.3857500000000016e-01, 1.4524643000000003e+01
11, 3.4767776895936264e-01, 4.5034791040940059e-01, 1.5152448614384513e+00, 4.0438354386355133e+00, 4.3581873697986033e+00, 8.9793587250340714e+00, 2.5066370527232473e-01, 6.4947188138019973e-01, 6.0521785774432735e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.9884510790943326e-01, 0.0000000000000000e+00, 1.7726049094405003e-01, 0, 0, 1.3258252147247765e-01, 11741, 11741, 1.2639379999999996e+00, 1.5737916000000002e+01, 1.4458519999999986e+00, 2.0159487000000002e+01
12, 3.2545939128537338e-01, 4.0787033994434269e-01, 1.4764688116419944e+00, 4.0634952442379948e+00, 4.5365684665322146e+00, 9.9627132602789725e+00, 2.3596703772494343e-01, 6.4840142959107638e-01, 7.5213628631217888e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.1754165056287903e-01, 0.0000000000000000e+00, 1.2655036965817071e-01, 0, 0, 1.3258252147247765e-01, 14378, 14378, 1.0511809999999997e+00, 2.3292099999999998e+01, 1.2692450000000015e+00, 2.8824548000000000e+01
13, 2.9939079747272007e-01, 3.7594493262703249e-01, 1.2718093597713573e+00, 3.4624317482739140e+00, 4.2479908217193687e+00, 9.2099439247101760e+00, 2.2976055308065538e-01, 5.7117010922680167e-01, 5.8012558167148720e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.9136707445928156e-01, 0.0000000000000000e+00, 1.1603822557307662e-01, 0, 0, 1.3258252147247765e-01, 15257, 15257, 1.5121029999999998e+00, 3.0791103000000000e+01, 1.7637870000000007e+00, 3.7288772000000002e+01
14, 2.7974300795788398e-01, 3.4551664329276799e-01, 1.0743919438525278e+00, 2.8865421877249031e+00, 3.8406391340951056e+00, 8.3542782779324405e+00, 2.2421989186568531e-01, 4.4053031266959874e-01, 4.7983169308834800e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.5612978724313840e-01, 0.0000000000000000e+00, 9.7516917707851147e-02, 0, 0, 1.3258252147247765e-01, 16571, 16571, 1.6863460000000003e+00, 3.8883952000000001e+01, 1.9399569999999997e+00, 4.6404102999999999e+01
15, 2.6880279169264837e-01, 3.1869254460386781e-01, 1.0354528586488805e+00, 2.8079481637536170e+00, 3.8520911636692636e+00, 8.8108373142016028e+00, 2.2354699164291977e-01, 4.5749022104622211e-01, 4.8583142172167182e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0034846438976117e-01, 0.0000000000000000e+00, 8.8483355331668956e-02, 0, 0, 1.3258252147247765e-01, 18830, 18830, 1.9722179999999980e+00, 4.6980550999999991e+01, 2.2660249999999991e+00, 5.5659857000000002e+01
16, 2.7361341600845807e-01, 3.1600854834528497e-01, 1.0071601330264439e+00, 2.7244840797132275e+00, 3.6809603407579625e+00, 8.6215518345292832e+00, 2.3407666904758759e-01, 3.5233346061421983e-01, 5.2490072684961531e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6799580079938947e-01, 0.0000000000000000e+00, 7.5333922978888371e-02, 0, 0, 1.3258252147247765e-01, 21956, 21956, 3.0564040000000006e+00, 6.1254829999999998e+01, 3.3907860000000056e+00, 7.1304251000000008e+01
17, 2.1720619904348951e-01, 2.5584113676627701e-01, 8.4304610718112316e-01, 2.2834966265462859e+00, 3.8813169738876865e+00, 8.9254474687249701e+00, 1.8040399277873123e-01, 3.4476204519887765e-01, 4.0790832718278808e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.5876931111009399e-01, 0.0000000000000000e+00, 7.0666879703067509e-02, 0, 0, 1.3258252147247765e-01, 23885, 23885, 3.0496770000000026e+00, 7.2504218999999992e+01, 3.4213089999999937e+00, 8.4058900999999992e+01
18, 2.1179499288038545e-01, 2.4615217602185732e-01, 8.4884268399856722e-01, 2.3115565067323551e+00, 4.0078505750037463e+00, 9.3907620240866692e+00, 1.7595840708630445e-01, 3.4096811049217673e-01, 4.3365929641026513e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4648881286258142e-01, 0.0000000000000000e+00, 6.2657420379116355e-02, 0, 0, 1.3258252147247765e-01, 26480, 26480, 1.2181678000000005e+01, 1.1076247400000000e+02, 1.2585885000000005e+01, 1.2394391499999999e+02
19, 1.9003701091381886e-01, 2.2128208527554175e-01, 7.5281000464290093e-01, 2.0349720400386229e+00, 3.9613862637752058e+00, 9.1962801123491928e+00, 1.6333014114566513e-01, 3.0374468381155406e-01, 3.6538089427019477e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.3880682215966253e-01, 0.0000000000000000e+00, 5.7950771798557482e-02, 0, 0, 1.3258252147247765e-01, 28277, 28277, 4.3667630000000059e+00, 1.2773127000000001e+02, 4.7884229999999945e+00, 1.4262050899999997e+02
20, 1.7785841428027552e-01, 2.0369237132667040e-01, 8.2096346450543001e-01, 2.2500146741076863e+00, 4.6158258400512162e+00, 1.1046141097249238e+01, 1.6200203259691265e-01, 3.5580875465146850e-01, 4.3817273837889714e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.2235648619821735e-01, 0.0000000000000000e+00, 4.6712407134909498e-02, 0, 0, 1.3258252147247765e-01, 33545, 33545, 8.4113370000000032e+00, 1.4876627700000000e+02, 8.9127520000000118e+00, 1.6518953900000000e+02


==> 7 - Published version/data/nonlin/spa_2_nref_5_nlev_20_nlay1_2_nlay2_2_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, loc_elements,linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 9.4497711281821095e-01, 2.1521850565977849e+00, 6.0105724992241587e+00, 1.4649075499874009e+01, 6.3605482267171443e+00, 6.8066058980223314e+00, 6.3454647269906428e-01, 1.0604335375747144e-01, 1.9977195856069665e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.7366575415813550e+00, 0.0000000000000000e+00, 7.7997906018944185e-01, 0, 0, 1.3258252147247765e-01, 2048, 2048, 5.4250000000000020e-02, 2.6962500000000000e-01, 9.2305000000000026e-02, 4.4182800000000000e-01
2, 8.5639991252890779e-01, 1.6153241469434572e+00, 5.7273679901571812e+00, 1.3977956536336567e+01, 6.6877260335589463e+00, 8.6533446322745107e+00, 6.4244846600418570e-01, 6.9635122452594189e-01, 1.6496471246768958e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.5100397848956124e+00, 0.0000000000000000e+00, 7.2254095862008350e-01, 1.7702244976160086e-02, 7.0219788034004571e-01, 1.3258252147247765e-01, 2471, 715, 6.1339999999999728e-03, 3.1073699999999999e-01, 1.8127000000000004e-02, 5.4466500000000007e-01
3, 7.0306487098650472e-01, 1.1898092010419998e+00, 3.9580512063872959e+00, 1.0334606298753833e+01, 5.6297098172940441e+00, 8.6859357699563002e+00, 5.0479002294798947e-01, 6.6745299355601717e-01, 1.6146772542361458e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9841376492203158e+00, 0.0000000000000000e+00, 6.6688251144257138e-01, 1.7834515806170882e-02, 6.5311206191268856e-01, 1.3258252147247765e-01, 3119, 1034, 8.1849999999999978e-03, 3.5551800000000000e-01, 2.5094999999999978e-02, 6.7844699999999991e-01
4, 5.7491508790520951e-01, 9.7356788502756109e-01, 3.2792670199467011e+00, 8.6340946560373730e+00, 5.7039153936544071e+00, 8.8685080812756549e+00, 4.7645230258030291e-01, 8.4968131728595941e-01, 1.0466418979655532e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4582035267455451e+00, 0.0000000000000000e+00, 5.1358797441598636e-01, 5.0047564490116027e-02, 9.2031083922224322e-01, 1.3258252147247765e-01, 3848, 1343, 1.1666000000000010e-02, 4.2201499999999997e-01, 3.4088000000000007e-02, 8.5694399999999982e-01
5, 8.6104456745774427e-01, 1.4545876887047533e+00, 5.4855264237815398e+00, 1.5216764542274152e+01, 6.3707810618650020e+00, 1.0461221870937196e+01, 4.7238589429289002e-01, 7.7843765754939565e-01, 2.6520495423942032e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6704647438119498e+00, 0.0000000000000000e+00, 6.7733446302987133e-01, 8.5779496396708399e-02, 2.3771757472120552e+00, 1.3258252147247765e-01, 4874, 1902, 4.3403999999999998e-02, 6.4350200000000002e-01, 7.6546000000000003e-02, 1.2472789999999996e+00
6, 5.1479205941856787e-01, 7.6091216451158394e-01, 3.7153271260808016e+00, 1.0423845154251584e+01, 7.2171414809254824e+00, 1.3699143791376322e+01, 4.2581851876285792e-01, 7.7795714353744561e-01, 8.8655918721579607e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.1244630778798486e-01, 0.0000000000000000e+00, 3.7052778726221008e-01, 8.3766871738932602e-02, 2.3843507769727772e+00, 1.3258252147247765e-01, 5516, 1070, 1.1723000000000039e-02, 6.9252300000000000e-01, 2.9509999999999925e-02, 1.3677589999999995e+00
7, 4.5606566266954029e-01, 6.9422491930088892e-01, 2.9102853194440392e+00, 8.1276919785857746e+00, 6.3812857613724736e+00, 1.1707577404122388e+01, 3.3763344348876434e-01, 8.1719155527523679e-01, 9.8174021467147421e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.8417260097230068e-01, 0.0000000000000000e+00, 3.5181280888742672e-01, 5.8661425577598160e-02, 1.5820398920764025e+00, 1.3258252147247765e-01, 6602, 2075, 2.9201000000000032e-02, 8.4034200000000003e-01, 6.4341000000000204e-02, 1.6906929999999996e+00
8, 4.1822711037539062e-01, 6.0840842778943172e-01, 2.7144925827612245e+00, 7.5890543904195109e+00, 6.4904749487061251e+00, 1.2473618121946956e+01, 3.2007435985103294e-01, 7.7197595753457704e-01, 7.5105022308600566e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.1796812043669178e-01, 0.0000000000000000e+00, 3.1485832589619317e-01, 7.2935202952162798e-02, 1.5895291612579312e+00, 1.3258252147247765e-01, 7196, 1234, 1.3237999999999972e-02, 8.9585300000000012e-01, 3.4967999999999888e-02, 1.8337969999999997e+00
9, 4.2747745515252911e-01, 5.9395929113447654e-01, 2.8458263669686872e+00, 8.0568487901573764e+00, 6.6572548626061741e+00, 1.3564648133996862e+01, 2.8301266330009184e-01, 6.5594643403650943e-01, 9.7012479392248996e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.2270681122134675e-01, 0.0000000000000000e+00, 2.5342268931464301e-01, 9.3264648998166819e-02, 1.7906751808630037e+00, 1.3258252147247765e-01, 8846, 3368, 6.3978000000000090e-02, 1.1637580000000001e+00, 1.2165099999999995e-01, 2.3321939999999994e+00
10, 3.7889179938214634e-01, 5.2529309620527831e-01, 2.6697600443213529e+00, 7.5715989649595796e+00, 7.0462333802813735e+00, 1.4414046214688282e+01, 2.7002850469688239e-01, 6.5478689387776190e-01, 6.6519958524719003e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.7613210774262713e-01, 0.0000000000000000e+00, 2.2879151602170775e-01, 1.0886305602829939e-01, 1.7973496189738996e+00, 1.3258252147247765e-01, 10100, 2407, 3.3536999999999928e-02, 1.3146610000000001e+00, 7.4755000000000127e-02, 2.6504559999999993e+00
11, 3.8032000794188520e-01, 5.1356854067786750e-01, 2.7562436562685071e+00, 7.8733743450094043e+00, 7.2471697484021798e+00, 1.5330717755057989e+01, 2.4258235287677102e-01, 6.2320664176946738e-01, 7.8045947474317956e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2610281904105838e-01, 0.0000000000000000e+00, 1.8010097408705625e-01, 1.1283463828934057e-01, 1.9247516005870025e+00, 1.3258252147247765e-01, 11516, 3026, 4.6305000000000041e-02, 1.5201840000000000e+00, 9.9226999999999954e-02, 3.0707159999999991e+00
12, 3.5047906918620902e-01, 4.7279283407763556e-01, 2.8408099093499706e+00, 8.1620048096370397e+00, 8.1055051759471901e+00, 1.7263385189752658e+01, 2.3179171961850314e-01, 5.1704616225924704e-01, 6.1602334294913896e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.9923137156604508e-01, 0.0000000000000000e+00, 1.7229660276809697e-01, 1.3566508291320975e-01, 2.1572303661947059e+00, 1.3258252147247765e-01, 12617, 2277, 2.8890000000000082e-02, 1.6526170000000000e+00, 7.1426999999999907e-02, 3.3784989999999993e+00
13, 3.1932119903013995e-01, 4.1992963913811082e-01, 2.8142115703389154e+00, 8.1535578753643723e+00, 8.8131059850908589e+00, 1.9416485800095540e+01, 2.2567929428708827e-01, 5.2562756320657833e-01, 7.1225545482392250e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.2187106486589062e-01, 0.0000000000000000e+00, 1.3764408396119621e-01, 1.2852337455696680e-01, 2.1887794977327775e+00, 1.3258252147247765e-01, 15356, 5423, 8.8804000000000105e-02, 2.2280210000000005e+00, 1.8212000000000028e-01, 4.4438139999999997e+00
14, 2.8433132122405069e-01, 3.7126443340239795e-01, 2.9838392729760757e+00, 8.6901458631248136e+00, 1.0494233488349444e+01, 2.3406890295106532e+01, 2.1005196103871160e-01, 4.2244535324639376e-01, 4.8934094269115053e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.8111196589616649e-01, 0.0000000000000000e+00, 1.1944260367625681e-01, 1.5105157303665862e-01, 2.4839275934055878e+00, 1.3258252147247765e-01, 16985, 3399, 4.9336999999999964e-02, 2.4359190000000002e+00, 1.0820399999999974e-01, 4.9043119999999991e+00
15, 2.7482518521832733e-01, 3.5117444870406705e-01, 3.1011743509647531e+00, 9.0582147178966110e+00, 1.1284170875755475e+01, 2.5794059765236288e+01, 2.1184984514936639e-01, 4.2853300995003096e-01, 4.7932155546826416e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.2958782345882980e-01, 0.0000000000000000e+00, 1.0489667555615728e-01, 1.5151840701966690e-01, 2.6614323444014021e+00, 1.3258252147247765e-01, 19319, 5354, 1.8645500000000004e-01, 3.2245079999999997e+00, 2.8361799999999970e-01, 6.0755059999999981e+00
16, 2.7631207176979722e-01, 3.4573725114128667e-01, 3.2378953447469443e+00, 9.4563672194633508e+00, 1.1718255101950520e+01, 2.7351311402655234e+01, 2.2711363738417820e-01, 3.7966847692647887e-01, 4.8363129055638809e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0335830262878621e-01, 0.0000000000000000e+00, 8.7792507599492600e-02, 1.4810572894786792e-01, 2.7953729596291361e+00, 1.3258252147247765e-01, 21902, 5640, 1.1930599999999991e-01, 3.7172290000000001e+00, 2.2132899999999989e-01, 6.9706599999999979e+00
17, 2.4701040435417262e-01, 3.1493557404594974e-01, 5.6797528656464591e+00, 1.6835348961715667e+01, 2.2993982300043605e+01, 5.3456485545387629e+01, 1.8686685478860851e-01, 3.3790439156054314e-01, 4.2339802597340237e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9626467941006454e-01, 0.0000000000000000e+00, 8.2687090211132408e-02, 1.4839660514154082e-01, 5.3687615331989376e+00, 1.3258252147247765e-01, 22673, 1940, 2.5247999999999937e-02, 3.7997110000000003e+00, 6.5104999999999968e-02, 7.1771899999999977e+00
18, 2.4314751762091588e-01, 3.0735512098539530e-01, 6.0273295966218345e+00, 1.7883737138385754e+01, 2.4788777017328492e+01, 5.8185909123783695e+01, 1.8370141782475469e-01, 3.9665351922650383e-01, 4.6195561231865007e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.8993074716510241e-01, 0.0000000000000000e+00, 8.9252889362856386e-02, 1.5034781671821532e-01, 5.7155970367138647e+00, 1.3258252147247765e-01, 25088, 5415, 1.2135099999999976e-01, 4.3594569999999999e+00, 2.1805099999999911e-01, 8.1371899999999968e+00
19, 2.2416744246918757e-01, 2.8733100471780915e-01, 8.4161632897355112e+00, 2.5071132843755294e+01, 3.7544092920149794e+01, 8.7255229794563661e+01, 1.6657276674748561e-01, 3.2508871887543878e-01, 3.8763969638231000e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.8334252355905914e-01, 0.0000000000000000e+00, 7.7422546588999649e-02, 1.4411841048417601e-01, 8.1589370802282843e+00, 1.3258252147247765e-01, 25727, 1410, 1.9508000000000081e-02, 4.4165890000000001e+00, 4.7458999999999918e-02, 8.2822929999999957e+00
20, 2.1348322010101126e-01, 2.7169661437057618e-01, 8.2485147355257453e+00, 2.4576692151238280e+01, 3.8637766151470338e+01, 9.0456379841808783e+01, 1.5977732631821728e-01, 2.9799672828017121e-01, 4.0736392285705986e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6683522026770564e-01, 0.0000000000000000e+00, 7.1638276980573054e-02, 1.1194245064620958e-01, 8.0103879850308566e+00, 1.3258252147247765e-01, 28940, 7381, 1.9449200000000033e-01, 5.2281350000000009e+00, 3.2450599999999952e-01, 9.6284789999999951e+00


==> data/bndlayer/SPA1_sing_4_diff_6_b_0_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.7815582072665509e-02, 1.7815582072665509e-02, 2.2401165427571801e-01, 4.5177640191008273e-01, 1.2573917223811600e+01, 2.5358497974828694e+01, 2.2025856091707130e-01, 6.9505295861844107e-04, 3.3030090282086325e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 128, 8.5399999999999994e-04, 8.5399999999999994e-04, 4.0390000000000001e-03, 4.0390000000000001e-03
2, 3.2389863851931974e-02, 3.2389863851931974e-02, 1.6473851073014317e-01, 3.3706924708051172e-01, 5.0861130964685097e+00, 1.0406627475231156e+01, 1.5714628510991779e-01, 1.1626993678126852e-03, 6.5743501850598117e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 260, 1.0499999999999999e-03, 1.9039999999999999e-03, 5.5419999999999992e-03, 9.5809999999999992e-03
3, 4.2362839885084096e-02, 4.2362839885084096e-02, 1.2738955611281425e-01, 2.7022344025432105e-01, 3.0071061444034104e+00, 6.3787848262143161e+00, 1.1194522808412169e-01, 2.6419357574087462e-03, 1.2862279609982244e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 518, 1.3970000000000002e-03, 3.3010000000000001e-03, 8.3669999999999994e-03, 1.7947999999999999e-02
4, 5.9337601267726837e-02, 5.9337601267726837e-02, 1.0288294590890951e-01, 2.3545863854678545e-01, 1.7338575154851528e+00, 3.9681185878143879e+00, 7.3190199179943072e-02, 5.8501588233721294e-03, 2.3910741518069895e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 1070, 2.9820000000000003e-03, 6.2830000000000004e-03, 1.8408000000000001e-02, 3.6355999999999999e-02
5, 7.4079888857046625e-02, 7.4079888857046625e-02, 9.5303718658139386e-02, 2.4287715618756914e-01, 1.2864992122497483e+00, 3.2785842410786254e+00, 4.3033999786849027e-02, 1.1602382401541602e-02, 4.0932142556576422e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 2078, 5.3720000000000000e-03, 1.1655000000000000e-02, 3.3451000000000009e-02, 6.9807000000000008e-02
6, 7.7928085188320617e-02, 7.7928085188320617e-02, 1.6399639958370832e-01, 4.5892924235825661e-01, 2.1044582218002077e+00, 5.8891379308141669e+00, 3.3059956392868350e-02, 6.7769428620819389e-02, 6.4928889707778645e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 3920, 1.3775000000000001e-02, 2.5430000000000001e-02, 8.2156999999999980e-02, 1.5196399999999999e-01
7, 7.9077369952864796e-02, 7.9077369952864796e-02, 3.0945613172099151e-01, 8.9399957923265139e-01, 3.9133336364809210e+00, 1.1305378261385433e+01, 3.4368815930323225e-02, 1.7577754888903815e-01, 1.0132141757634039e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 5729, 1.8394000000000021e-02, 4.3824000000000023e-02, 9.5967000000000025e-02, 2.4793100000000001e-01
8, 7.5586473034124399e-02, 7.5586473034124399e-02, 2.6220746858712407e-01, 7.5741448721688909e-01, 3.4689734559879177e+00, 1.0020503098152833e+01, 2.9207918544483090e-02, 1.2583735079337463e-01, 1.0828334986958624e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 9314, 3.6422999999999990e-02, 8.0247000000000013e-02, 1.7274499999999998e-01, 4.2067599999999999e-01
9, 7.0415354660522456e-02, 7.0415354660522456e-02, 1.8646263036632990e-01, 5.3502775780879330e-01, 2.6480393554116115e+00, 7.5981688992152492e+00, 2.4360133290196418e-02, 7.5613762060357859e-02, 8.8370743269864341e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 14945, 7.2701999999999989e-02, 1.5294900000000000e-01, 2.7816199999999996e-01, 6.9883799999999996e-01
10, 6.5499300966180743e-02, 6.5499300966180743e-02, 1.3815138334974589e-01, 3.9312290808657596e-01, 2.1092039351851648e+00, 6.0019405136790258e+00, 2.1331241962661708e-02, 4.8550136831872391e-02, 6.9947972791737256e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 23537, 1.3475499999999996e-01, 2.8770399999999996e-01, 4.5895499999999989e-01, 1.1577929999999999e+00
11, 6.1685647363851244e-02, 6.1685647363851244e-02, 1.5399947538250489e-01, 4.4131836692110160e-01, 2.4965203732748860e+00, 7.1543119960790280e+00, 2.0680059226413024e-02, 5.8563006595606877e-02, 7.6165499434973888e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 31118, 1.9270100000000001e-01, 4.8040499999999997e-01, 6.1843099999999995e-01, 1.7762239999999998e+00
12, 5.9726012974864906e-02, 5.9726012974864906e-02, 2.0612409608381224e-01, 5.9516294624511956e-01, 3.4511611577112555e+00, 9.9648865979985626e+00, 2.3209342006317100e-02, 8.3025412781134997e-02, 1.0142569779476629e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 34322, 2.0321499999999992e-01, 6.8361999999999989e-01, 6.7037600000000030e-01, 2.4466000000000001e+00
13, 5.4317132153792823e-02, 5.4317132153792823e-02, 1.7359588150236060e-01, 5.0077377820473212e-01, 3.1959692019608745e+00, 9.2194443695379160e+00, 2.0013866302349650e-02, 6.4263524217320026e-02, 9.0972596167643957e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 40460, 2.5152000000000008e-01, 9.3513999999999997e-01, 8.1386499999999984e-01, 3.2604649999999999e+00
14, 4.6495295059488531e-02, 4.6495295059488531e-02, 1.2531613743975004e-01, 3.5989711361091353e-01, 2.6952434064438986e+00, 7.7405060694946055e+00, 1.6051298708336579e-02, 4.0622175900471021e-02, 6.9984014656128038e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 52163, 3.1744400000000017e-01, 1.2525840000000001e+00, 1.0247710000000003e+00, 4.2852360000000003e+00
15, 3.6979879727435945e-02, 3.6979879727435945e-02, 9.4149684325600627e-02, 2.7048087053631642e-01, 2.5459705391023628e+00, 7.3142712342474843e+00, 1.1968182440485435e-02, 3.0383469058360656e-02, 5.3498410666881518e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 83210, 6.3564599999999993e-01, 1.8882300000000001e+00, 1.7579110000000000e+00, 6.0431470000000003e+00
16, 3.4855200378927725e-02, 3.4855200378927725e-02, 9.9888929985423536e-02, 2.8797244926037530e-01, 2.8658257275666963e+00, 8.2619651050542711e+00, 1.1694340695895322e-02, 3.5161503775153972e-02, 5.5206063463403454e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 90167, 6.6431700000000005e-01, 2.5525470000000001e+00, 1.8764349999999999e+00, 7.9195820000000001e+00
17, 3.3776880283016050e-02, 3.3776880283016050e-02, 9.3186536479234902e-02, 2.6855945578075258e-01, 2.7588852403900566e+00, 7.9509846241125972e+00, 1.1000153656952153e-02, 3.0520241977835569e-02, 5.3442606132049431e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 92282, 5.5208699999999977e-01, 3.1046339999999999e+00, 1.7992509999999999e+00, 9.7188330000000001e+00
18, 3.2465845568146745e-02, 3.2465845568146745e-02, 8.4536207247198569e-02, 2.4336085478485966e-01, 2.6038504701734824e+00, 7.4959037883069524e+00, 1.0247766956736045e-02, 2.5537398486822644e-02, 5.0148753643019281e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 95747, 5.7584999999999997e-01, 3.6804839999999999e+00, 1.8637999999999995e+00, 1.1582633000000000e+01
19, 2.9278604750587276e-02, 2.9278604750587276e-02, 7.1765974969957430e-02, 2.0628352952141560e-01, 2.4511405369655783e+00, 7.0455382446896797e+00, 9.0143953884566953e-03, 1.9845623140806914e-02, 4.4064084626075625e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 107177, 7.9663600000000034e-01, 4.4771200000000002e+00, 2.2355260000000001e+00, 1.3818159000000000e+01
20, 2.6950433604055312e-02, 2.6950433604055312e-02, 6.3069749782435763e-02, 1.8108424404664236e-01, 2.3402128035871552e+00, 6.7191588345871391e+00, 8.1250053006649402e-03, 1.6111864942244706e-02, 3.9842906288844453e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 117500, 8.6828699999999959e-01, 5.3454069999999998e+00, 2.4496950000000002e+00, 1.6267854000000000e+01


==> data/bndlayer/SPA1_sing_4_diff_6_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.7869249006418165e-02, 4.3634017776659153e+00, 5.5104695513535145e+00, 1.1154153679699457e+01, 3.0837723227060627e+02, 2.5562976429977238e+00, 2.2052783073671453e-01, 9.0493875490894507e-02, 3.3229386801376568e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2505048879966809e+00, 0.0000000000000000e+00, 4.2633391402610146e-02, 0, 0, 1.7677669529663689e-01, 128, 7.8299999999999995e-04, 7.8299999999999995e-04, 3.0399999999999997e-03, 3.0399999999999997e-03
2, 3.2403187492586000e-02, 5.6951714034739007e+00, 7.7250585783115984e+00, 1.6041257966589242e+01, 2.3840427982830786e+02, 2.8166418234233492e+00, 1.5829105274657676e-01, 5.7605914075308007e-01, 6.6436221829698468e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5095954751162397e+00, 0.0000000000000000e+00, 3.9635483140799323e-02, 0, 0, 1.7677669529663689e-01, 242, 1.0990000000000002e-03, 1.8820000000000000e-03, 5.3330000000000009e-03, 8.3730000000000002e-03
3, 4.2329936363398747e-02, 6.9391560047815002e+00, 1.0809382318320388e+01, 2.2278597443784768e+01, 2.5536023077197189e+02, 3.2105629889908025e+00, 1.1504537270194236e-01, 6.4512128569796889e-01, 1.3338205402823091e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0639808816514353e+01, 0.0000000000000000e+00, 3.9301046339966547e-02, 0, 0, 1.7677669529663689e-01, 464, 2.1770000000000001e-03, 4.0590000000000001e-03, 1.4948000000000001e-02, 2.3321000000000001e-02
4, 5.9163889173138209e-02, 9.1684473448374586e+00, 1.5209643174649402e+01, 3.1212023418251491e+01, 2.5707645976652486e+02, 3.4042867068246032e+00, 8.3234474610373255e-02, 7.7797156018363678e-01, 2.7227930441897898e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.5056901799277103e+01, 0.0000000000000000e+00, 3.9701451923011388e-02, 0, 0, 1.7677669529663689e-01, 938, 3.3080000000000002e-03, 7.3670000000000003e-03, 1.9529999999999999e-02, 4.2851000000000000e-02
5, 7.3357605775293613e-02, 1.1270127545536816e+01, 2.1486399554253218e+01, 4.3898429736998352e+01, 2.9289941141303859e+02, 3.8951138360792519e+00, 6.0241620520584620e-02, 8.7850905195743334e-01, 5.6418082192551580e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.1024428453719594e+01, 0.0000000000000000e+00, 4.2865626338316441e-02, 0, 0, 1.7677669529663689e-01, 1850, 5.2769999999999987e-03, 1.2643999999999999e-02, 2.9848000000000000e-02, 7.2699000000000000e-02
6, 7.5761988320779447e-02, 1.7160272404799166e+01, 3.2360522106518175e+01, 7.1838250877036799e+01, 4.2713401302909796e+02, 4.1863118010263047e+00, 4.5745822247121801e-02, 6.8480435586962525e+00, 8.9722830513729784e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.7548214361102602e+01, 0.0000000000000000e+00, 3.0285509139557709e-01, 0, 0, 1.7677669529663689e-01, 3656, 9.6449999999999973e-03, 2.2288999999999996e-02, 6.4832999999999988e-02, 1.3753199999999999e-01
7, 7.2194270967539068e-02, 2.6961824285652959e+01, 4.5144080996083446e+01, 1.0920029174691747e+02, 6.2531389805683773e+02, 4.0501818641784411e+00, 3.7859582698735801e-02, 1.8256301955093157e+01, 8.4017965309480358e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0636584234225452e+01, 0.0000000000000000e+00, 1.4204543059210151e+00, 0, 0, 1.7677669529663689e-01, 7100, 1.7606999999999998e-02, 3.9895999999999994e-02, 1.2238399999999999e-01, 2.5991599999999998e-01
8, 6.4337461231989024e-02, 2.7782171778224704e+01, 4.1945829693116167e+01, 1.0324139125236181e+02, 6.5196588254962751e+02, 3.7161022571057973e+00, 3.6705318889268798e-02, 1.4600950349418536e+01, 6.2556855851133547e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0039536538598263e+01, 0.0000000000000000e+00, 5.9631887865485318e+00, 0, 0, 1.7677669529663689e-01, 13853, 3.7092000000000007e-02, 7.6988000000000001e-02, 2.3005799999999998e-01, 4.8997399999999997e-01
9, 5.3982782105574903e-02, 1.8221721206703279e+01, 3.7114300760323452e+01, 9.2307277919037290e+01, 6.8752108195791914e+02, 5.0657825828813543e+00, 3.4289970348227450e-02, 8.7141794602149787e+00, 1.0156311931360316e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0225400334102186e+01, 0.0000000000000000e+00, 1.0577470230157671e+01, 0, 0, 1.7677669529663689e-01, 31160, 9.1692999999999997e-02, 1.6868100000000000e-01, 5.1978900000000006e-01, 1.0097630000000000e+00
10, 4.4577387721489510e-02, 1.2469236363770012e+01, 2.8669426821578714e+01, 7.1501892365327151e+01, 6.4313833284039629e+02, 5.7342639340031649e+00, 2.7454534199880309e-02, 5.7310340473411303e+00, 1.0410994311210944e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.4191103932806435e+01, 0.0000000000000000e+00, 9.5017496177674410e+00, 0, 0, 1.7677669529663689e-01, 54230, 1.8687600000000001e-01, 3.5555700000000001e-01, 9.0813999999999995e-01, 1.9179029999999999e+00
11, 4.1526671892267622e-02, 1.0313446642486324e+01, 2.6109538883580772e+01, 6.5228374907830542e+01, 6.2874142554251830e+02, 6.3245951784073560e+00, 2.5042652749833662e-02, 4.7422593357826761e+00, 1.0541188109552932e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.2397626343293513e+01, 0.0000000000000000e+00, 9.2430517931678118e+00, 0, 0, 1.7677669529663689e-01, 63890, 1.6283199999999998e-01, 5.1838899999999999e-01, 1.0169670000000002e+00, 2.9348700000000001e+00
12, 2.7636947696277732e-02, 6.5297960049953749e+00, 1.2790562259126069e+01, 3.1949811965256618e+01, 4.6280661669626994e+02, 4.8929265080891682e+00, 1.5971948317418196e-02, 3.0704589996448761e+00, 7.5435599291071229e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0572128490100861e+01, 0.0000000000000000e+00, 4.2735675297740041e+00, 0, 0, 1.7677669529663689e-01, 139463, 6.2291799999999986e-01, 1.1413069999999998e+00, 2.4580000000000002e+00, 5.3928700000000003e+00
13, 2.6019125833069926e-02, 5.8135409791068113e+00, 1.1002659958156819e+01, 2.7612296852165958e+01, 4.2286816354808508e+02, 4.7496520539549536e+00, 1.4495056878380446e-02, 2.5662149573597888e+00, 7.2558883577177796e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.0986611570430274e+00, 0.0000000000000000e+00, 3.7275443794357308e+00, 0, 0, 1.7677669529663689e-01, 150068, 6.8867799999999990e-01, 1.8299849999999998e+00, 2.6651730000000011e+00, 8.0580430000000014e+00
14, 2.4808515068635510e-02, 4.8933840354085660e+00, 9.8056502079570098e+00, 2.4695802517787925e+01, 3.9525341121097296e+02, 5.0467738356705505e+00, 1.3661670549597207e-02, 2.2063712970507221e+00, 7.1587197481679354e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.1386430727493000e+00, 0.0000000000000000e+00, 3.4652315105510758e+00, 0, 0, 1.7677669529663689e-01, 159839, 7.1828800000000026e-01, 2.5482730000000000e+00, 2.8229419999999994e+00, 1.0880985000000001e+01
15, 2.4158195815126422e-02, 4.2233789099642323e+00, 9.0770638398477281e+00, 2.3016249878657199e+01, 3.7573434329744987e+02, 5.4497241117425865e+00, 1.3231168689152849e-02, 2.1805885324208876e+00, 7.1242836389093220e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5065803100251864e+00, 0.0000000000000000e+00, 3.3289291870642015e+00, 0, 0, 1.7677669529663689e-01, 165683, 7.9496699999999976e-01, 3.3432399999999998e+00, 3.0362150000000003e+00, 1.3917200000000001e+01
16, 2.3152209026852260e-02, 3.2848539322632027e+00, 7.9861400457364251e+00, 2.0300053920692527e+01, 3.4494073703610690e+02, 6.1798954654602163e+00, 1.2599387348269321e-02, 1.6733163453886060e+00, 6.9269507254125992e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.6510883947994017e+00, 0.0000000000000000e+00, 3.0424388570202598e+00, 0, 0, 1.7677669529663689e-01, 183953, 9.6396600000000010e-01, 4.3072059999999999e+00, 3.3773499999999999e+00, 1.7294550000000001e+01
17, 1.4444500674388948e-02, 1.8965328199487823e+00, 4.0842466233489638e+00, 1.0434614809327851e+01, 2.8275443474419313e+02, 5.5019426500668978e+00, 7.3939296268969194e-03, 1.0527803667772841e+00, 4.2846712529375316e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.3282320688168685e+00, 0.0000000000000000e+00, 1.4855852862578640e+00, 0, 0, 1.7677669529663689e-01, 329180, 1.8683790000000000e+00, 6.1755849999999999e+00, 6.2533950000000011e+00, 2.3547945000000002e+01
18, 1.4181178517815040e-02, 1.5436608559472833e+00, 3.5325342305707834e+00, 9.0871411766909684e+00, 2.4910018769829699e+02, 5.8867471709739965e+00, 7.2511321892039411e-03, 8.4308762261302772e-01, 4.2626929527419755e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.9198281861381847e+00, 0.0000000000000000e+00, 1.3843799656087670e+00, 0, 0, 1.7677669529663689e-01, 335090, 1.8375269999999997e+00, 8.0131119999999996e+00, 6.3658499999999982e+00, 2.9913795000000000e+01
19, 1.2865353794738058e-02, 1.2017247259433055e+00, 2.5618562201557880e+00, 6.7237123694702561e+00, 1.9912831477697796e+02, 5.5950520317308214e+00, 6.4128344376821380e-03, 8.4716024434656434e-01, 3.8764193721235518e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0351472401251893e+00, 0.0000000000000000e+00, 1.0108399017600893e+00, 0, 0, 1.7677669529663689e-01, 373850, 3.8460219999999996e+00, 1.1859133999999999e+01, 8.7997560000000021e+00, 3.8713551000000002e+01
20, 1.2446045667545017e-02, 1.0616146417442507e+00, 2.1411606261756564e+00, 5.6532143093870628e+00, 1.7203541457019259e+02, 5.3251095897648293e+00, 6.1348852369254711e-03, 7.1036065053160935e-01, 3.7513771008786355e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6786357944911334e+00, 0.0000000000000000e+00, 8.6216205154864090e-01, 0, 0, 1.7677669529663689e-01, 403571, 2.9241589999999995e+00, 1.4783292999999999e+01, 8.2236380000000011e+00, 4.6937189000000004e+01


==> data/bndlayer/SPA2FFM_sing_4_diff_4_b_0_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.8008405574044906e-01, 1.8008405574044906e-01, 3.0225097528334455e-01, 7.1869183714417673e-01, 1.6783883172809693e+00, 3.9908687872956974e+00, 1.8806108870585694e-01, 2.3469832917729333e-02, 9.1018954228627644e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 128, 7.6399999999999992e-04, 7.6399999999999992e-04, 3.1179999999999997e-03, 3.1179999999999997e-03
2, 3.2739510461961929e-01, 3.2739510461961929e-01, 2.6323804695379532e-01, 6.8958963790559835e-01, 8.0403782231147225e-01, 2.1062918418001124e+00, 1.0012450295578763e-01, 3.5325217737082353e-02, 1.2949954259167010e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.2337179968714442e-05, 1.7677669529663689e-01, 168, 8.1200000000000000e-04, 1.5759999999999999e-03, 4.1349999999999998e-03, 7.2529999999999990e-03
3, 4.2598782969098975e-01, 4.2598782969098975e-01, 1.6942409624782248e-01, 4.6195152608760315e-01, 3.9772050851950908e-01, 1.0844242344263717e+00, 4.6320762655864323e-02, 3.5188652566072377e-02, 8.9806994420838240e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.4938613410089612e-04, 1.7677669529663689e-01, 324, 1.4809999999999999e-03, 3.0569999999999998e-03, 8.1529999999999988e-03, 1.5405999999999998e-02
4, 5.8883982847171523e-01, 5.8883982847171523e-01, 8.4607467950511689e-02, 2.3641189450115396e-01, 1.4368502920412726e-01, 4.0148760846347870e-01, 1.7410509350381104e-02, 1.8080268452990860e-02, 4.9744246940759636e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.8858734721160741e-04, 1.7677669529663689e-01, 734, 3.2199999999999998e-03, 6.2769999999999996e-03, 1.8099000000000004e-02, 3.3505000000000000e-02
5, 6.9763869564477177e-01, 6.9763869564477177e-01, 2.6809674185569587e-01, 7.8136111054395285e-01, 3.8429167351148069e-01, 1.1200082727948499e+00, 2.2929115023134789e-02, 1.6256011076063565e-01, 8.5925508410423054e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.8580487787626197e-03, 1.7677669529663689e-01, 913, 3.6129999999999999e-03, 9.8899999999999995e-03, 1.7732999999999999e-02, 5.1237999999999999e-02
6, 7.2445660410744550e-01, 7.2445660410744550e-01, 1.6675856326054772e+00, 4.8792300150745689e+00, 2.3018433721920415e+00, 6.7350204103473414e+00, 1.2352688274186226e-01, 1.0644773029462422e+00, 4.8433608677444595e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0522265708628459e-02, 1.7677669529663689e-01, 850, 3.6030000000000003e-03, 1.3493000000000000e-02, 1.6979000000000001e-02, 6.8217000000000000e-02
7, 7.3153772864682343e-01, 7.3153772864682343e-01, 2.6424823321039419e+00, 7.7297774966492918e+00, 3.6122297300946138e+00, 1.0566478247058566e+01, 1.9766949966253386e-01, 1.5769225395929887e+00, 8.7172928074543488e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.0476962629521939e-02, 1.7677669529663689e-01, 1682, 7.3749999999999979e-03, 2.0867999999999998e-02, 3.3097999999999989e-02, 1.0131499999999999e-01
8, 7.0085552652156224e-01, 7.0085552652156224e-01, 2.2501790240528559e+00, 6.5635523263775006e+00, 3.2106175080344861e+00, 9.3650575304061174e+00, 1.8698474578106664e-01, 1.1358354936840567e+00, 9.2985306834698567e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0654352073312898e-01, 1.7677669529663689e-01, 3396, 1.5246999999999997e-02, 3.6114999999999994e-02, 6.7431999999999992e-02, 1.6874699999999998e-01
9, 6.5396439505333004e-01, 6.5396439505333004e-01, 1.4840832959731178e+00, 4.3099063638987456e+00, 2.2693640620176159e+00, 6.5904296877619428e+00, 1.4234352402060829e-01, 6.1463515511768074e-01, 7.2519178076659241e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.7848238172394143e-01, 1.7677669529663689e-01, 6818, 3.0866999999999992e-02, 6.6981999999999986e-02, 1.3333899999999999e-01, 3.0208599999999997e-01
10, 5.9516917737422093e-01, 5.9516917737422093e-01, 8.6515118191347973e-01, 2.5027161360096941e+00, 1.4536222889269412e+00, 4.2050499776403516e+00, 9.2737409730745138e-02, 3.2915949069130085e-01, 4.6627040014152255e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.7627074280865102e-12, 1.7677669529663689e-01, 19859, 1.8305099999999996e-01, 2.5003299999999995e-01, 4.5733599999999996e-01, 7.5942199999999993e-01
11, 5.9394149316435263e-01, 5.9394149316435263e-01, 8.9740075283626464e-01, 2.5991492216801815e+00, 1.5109244987333126e+00, 4.3761031205828846e+00, 9.3053036828612407e-02, 3.4682925972920875e-01, 4.6571031541206909e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6367150297324015e-01, 1.7677669529663689e-01, 642, 4.8279999999999990e-03, 2.5486099999999995e-01, 1.7616999999999994e-02, 7.7703899999999992e-01
12, 5.9141606317985673e-01, 5.9141606317985673e-01, 9.6097026970545485e-01, 2.7895426295607750e+00, 1.6248633230193685e+00, 4.7167177275542507e+00, 9.3368179555589501e-02, 4.9971079035992494e-01, 4.6818038254826067e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.4206349551137901e-12, 1.7677669529663689e-01, 20789, 1.8788300000000002e-01, 4.4274399999999997e-01, 4.7196500000000008e-01, 1.2490040000000000e+00
13, 5.9169280494607746e-01, 5.9169280494607746e-01, 9.0641007781517036e-01, 2.6246237434048565e+00, 1.5318930198885450e+00, 4.4357878302137639e+00, 9.4606490040654662e-02, 3.7090085911904641e-01, 4.7417166365331687e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.0351555232916483e-02, 1.7677669529663689e-01, 406, 3.1160000000000077e-03, 4.4585999999999998e-01, 1.1179999999999968e-02, 1.2601840000000000e+00
14, 5.8919409197774564e-01, 5.8919409197774564e-01, 9.0157070680684015e-01, 2.6104935794090336e+00, 1.5301760813326235e+00, 4.4306173720215005e+00, 9.4218541011487023e-02, 3.5263887013266720e-01, 4.7322370757063259e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.3043575111582095e-01, 1.7677669529663689e-01, 764, 4.8070000000000057e-03, 4.5066699999999998e-01, 1.8361000000000072e-02, 1.2785450000000000e+00
15, 5.8831771508750930e-01, 5.8831771508750930e-01, 9.2071927818956478e-01, 2.6657425287144330e+00, 1.5650034914427360e+00, 4.5311274169568687e+00, 9.6415305854261446e-02, 3.8003795787657124e-01, 4.8323240218074809e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.7728358399603403e-12, 1.7677669529663689e-01, 21938, 2.0008100000000012e-01, 6.5074800000000010e-01, 5.0207299999999999e-01, 1.7806180000000000e+00
16, 5.8947924487687264e-01, 5.8947924487687264e-01, 9.4090354678161814e-01, 2.7254113789079275e+00, 1.5961606026996746e+00, 4.6234221180716846e+00, 9.7299261436926882e-02, 3.5300255583660772e-01, 4.9080295683931985e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9021944113245592e-01, 1.7677669529663689e-01, 315, 2.8500000000000192e-03, 6.5359800000000012e-01, 9.6169999999999867e-03, 1.7902350000000000e+00
17, 5.8598963315098573e-01, 5.8598963315098573e-01, 9.0280959463921362e-01, 2.6117410539249502e+00, 1.5406579631530721e+00, 4.4569748442153934e+00, 9.6687729992690735e-02, 3.4970275136987117e-01, 4.8456101196197854e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0342149757854652e-11, 1.7677669529663689e-01, 22835, 2.1193299999999993e-01, 8.6553100000000005e-01, 5.3569200000000006e-01, 2.3259270000000001e+00
18, 5.8373783457643369e-01, 5.8373783457643369e-01, 9.4231240667193850e-01, 2.7284829797683292e+00, 1.6142733104762521e+00, 4.6741581890921031e+00, 9.8454240247486030e-02, 3.7403738735380870e-01, 4.9339028313952893e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.0079053319603378e-02, 1.7677669529663689e-01, 752, 4.8930000000000362e-03, 8.7042400000000009e-01, 1.8072000000000088e-02, 2.3439990000000002e+00
19, 5.8228334762416178e-01, 5.8228334762416178e-01, 9.4957012383880035e-01, 2.7491195840763809e+00, 1.6307698437766522e+00, 4.7212746084760377e+00, 9.9590787440020256e-02, 3.6102438607251963e-01, 5.0167313900557198e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1279202202873184e-01, 1.7677669529663689e-01, 349, 3.0559999999999476e-03, 8.7348000000000003e-01, 1.0355000000000114e-02, 2.3543540000000003e+00
20, 5.8034084293786059e-01, 5.8034084293786059e-01, 9.0592693715006911e-01, 2.6199678073413883e+00, 1.5610256423862801e+00, 4.5145328632710395e+00, 9.7813004108819171e-02, 3.4016629892689904e-01, 4.9210046416965508e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0691515954675676e-11, 1.7677669529663689e-01, 24161, 2.2497600000000006e-01, 1.0984560000000001e+00, 5.5421699999999996e-01, 2.9085710000000002e+00


==> data/bndlayer/SPA2FFM_sing_4_diff_4_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.7663790194430878e-01, 8.2395150910416204e-01, 5.5771847361119873e+00, 1.1357505736934776e+01, 3.1574111075381705e+01, 1.3784191923239728e+01, 2.2152808801061316e-01, 9.0155196763360521e-02, 1.0989101757612717e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2188259334332860e+00, 0.0000000000000000e+00, 4.8049984289867807e-02, 0, 0, 1.7677669529663689e-01, 128, 1.1309999999999998e-03, 1.1309999999999998e-03, 4.6730000000000001e-03, 4.6730000000000001e-03
2, 3.2188205968706562e-01, 1.1162951267511587e+00, 7.8438027289456249e+00, 1.6337652637516243e+01, 2.4368561381057972e+01, 1.4635603297010706e+01, 1.6252493812369853e-01, 5.7654324472110341e-01, 2.2864945870726805e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.4219075058341870e+00, 0.0000000000000000e+00, 5.4594179549864390e-02, 9.0807811801975929e-15, 6.4062098236741669e-05, 1.7677669529663689e-01, 168, 9.0499999999999977e-04, 2.0359999999999996e-03, 4.3580000000000008e-03, 9.0310000000000008e-03
3, 4.2055977704808750e-01, 1.4679739476206928e+00, 1.0880596618898378e+01, 2.2541348781127745e+01, 2.5871700558882200e+01, 1.5355414731755284e+01, 1.2783512993042173e-01, 6.4580873498018854e-01, 3.4067239680317624e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0399335371855500e+01, 0.0000000000000000e+00, 9.6626429387633786e-02, 2.3914112504312050e-14, 7.9934287129020739e-05, 1.7677669529663689e-01, 324, 1.3849999999999999e-03, 3.4209999999999996e-03, 7.7739999999999997e-03, 1.6805000000000000e-02
4, 5.8729491543396950e-01, 2.1461592138963352e+00, 1.4987340865435090e+01, 3.0996745674312578e+01, 2.5519275702158094e+01, 1.4442891968875985e+01, 1.1550446173217238e-01, 7.7891038773413090e-01, 4.6437443101888892e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4400163152571562e+01, 0.0000000000000000e+00, 2.2093777685821359e-01, 8.6054111149480807e-06, 7.9079624888837757e-05, 1.7677669529663689e-01, 688, 2.2639999999999995e-03, 5.6849999999999991e-03, 1.2763999999999998e-02, 2.9568999999999998e-02
5, 7.2681908534743211e-01, 2.5677615315044506e+00, 2.0148615075855155e+01, 4.1560209539993053e+01, 2.7721637312569698e+01, 1.6185385219803859e+01, 1.2545623655789159e-01, 7.2117548150858168e-01, 6.1068564303446526e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9439944744213168e+01, 0.0000000000000000e+00, 4.9365052085746769e-01, 1.6392465101407125e-03, 1.5633808617800902e-04, 1.7677669529663689e-01, 1344, 4.1770000000000002e-03, 9.8619999999999992e-03, 2.6036000000000004e-02, 5.5605000000000002e-02
6, 7.5371074988103193e-01, 2.6536572905001501e+00, 2.6295819003236520e+01, 5.4385264104288048e+01, 3.4888475462751636e+01, 2.0494456574698741e+01, 1.5089393865662842e-01, 7.3097173009575589e-01, 7.6514480698401244e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.5419379483586400e+01, 0.0000000000000000e+00, 1.0206271974764207e+00, 1.6075034971475379e-03, 3.1337185535198857e-04, 1.7677669529663689e-01, 2672, 7.6209999999999993e-03, 1.7482999999999999e-02, 5.2281999999999995e-02, 1.0788700000000000e-01
7, 7.3107224519644698e-01, 2.4977590318114862e+00, 2.2240286806007138e+01, 4.6628501536210806e+01, 3.0421462382327118e+01, 1.8668134492699135e+01, 1.7416343843847235e-01, 7.3211848861213169e-01, 8.8738349142945439e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.1212351593263410e+01, 0.0000000000000000e+00, 1.3913771175223262e+00, 1.6075045916978815e-03, 4.9479354454511713e-03, 1.7677669529663689e-01, 6224, 2.0207000000000003e-02, 3.7690000000000001e-02, 1.1617200000000007e-01, 2.2405900000000006e-01
8, 6.7750823323989073e-01, 2.1103540046365898e+00, 1.2945945406592587e+01, 2.7902896475010539e+01, 1.9108174294331732e+01, 1.3221903251163548e+01, 1.7493169547806664e-01, 7.7944786924648712e-01, 9.2392316993937185e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1857031288905247e+01, 0.0000000000000000e+00, 1.2132456665303779e+00, 1.6762753004338220e-03, 5.1293729774284418e-02, 1.7677669529663689e-01, 13410, 5.7876999999999998e-02, 9.5566999999999999e-02, 2.6280999999999999e-01, 4.8686900000000005e-01
9, 5.9230978187022054e-01, 1.5686895571915169e+00, 7.7810744055561649e+00, 1.7356168690590785e+01, 1.3136832521974211e+01, 1.1064119481782091e+01, 1.4878029485232316e-01, 9.9974863206056819e-01, 8.1774296485139941e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.7812161652462120e+00, 0.0000000000000000e+00, 7.6300761719195942e-01, 1.0997399668956215e-02, 5.4264802063607942e-01, 1.7677669529663689e-01, 17297, 9.0767000000000000e-02, 1.8633400000000000e-01, 3.7640299999999999e-01, 8.6327200000000004e-01
10, 5.8105842641067307e-01, 1.4718443367560354e+00, 6.8401298679481881e+00, 1.5345534148337061e+01, 1.1771845234568216e+01, 1.0426057814074838e+01, 1.4526831079038888e-01, 8.3507809164004865e-01, 8.0508394373185077e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.8470198955755031e+00, 0.0000000000000000e+00, 6.8917249693427451e-01, 2.7642570664232539e-02, 5.7564960861350978e-01, 1.7677669529663689e-01, 6307, 3.1254000000000004e-02, 2.1758800000000000e-01, 1.3728399999999996e-01, 1.0005560000000000e+00
11, 4.7122247730673972e-01, 1.0883784302727395e+00, 4.9469790858315070e+00, 1.1464986125427728e+01, 1.0498181483417010e+01, 1.0534007112355845e+01, 1.1544406271187108e-01, 9.3975990819871213e-01, 6.4041746857750526e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.0858788566483097e+00, 0.0000000000000000e+00, 4.3296735907056311e-01, 2.8625068315283358e-02, 7.9096570198607929e-01, 1.7677669529663689e-01, 27243, 1.8770399999999998e-01, 4.0529199999999999e-01, 6.2568000000000001e-01, 1.6262360000000000e+00
12, 4.7052625621057026e-01, 1.0539162909974720e+00, 4.5185565679829276e+00, 1.0380529134944599e+01, 9.6031975013967763e+00, 9.8494816178617146e+00, 1.1561193765967188e-01, 4.4008020173032325e-01, 6.4169258509942351e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.6738372380969220e+00, 0.0000000000000000e+00, 4.3961370978920100e-01, 6.7729452399099721e-02, 7.9120833253543499e-01, 1.7677669529663689e-01, 1090, 7.4580000000000202e-03, 4.1275000000000001e-01, 3.1395999999999979e-02, 1.6576320000000000e+00
13, 4.3885715813686177e-01, 9.0363747683965490e-01, 3.3556991820882680e+00, 7.7300996557429134e+00, 7.6464496929585488e+00, 8.5544257004234154e+00, 1.0963929332602454e-01, 6.0564920724698557e-01, 6.0949450077839695e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.6371396916824281e+00, 0.0000000000000000e+00, 3.3955022366831389e-01, 2.7599436225404489e-11, 1.3903162171327647e-11, 1.7677669529663689e-01, 60053, 5.4569299999999998e-01, 9.5844299999999993e-01, 1.4124910000000002e+00, 3.0701230000000002e+00
14, 4.1802802357881313e-01, 7.8729877889501287e-01, 2.6528748219948621e+00, 6.2137217616112599e+00, 6.3461650232994513e+00, 7.8924570038484285e+00, 1.0367967995186991e-01, 4.3755907578614794e-01, 5.7809556985743227e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9317348262931522e+00, 0.0000000000000000e+00, 2.5594075005120193e-01, 1.1457172602276402e-02, 2.9323203158614192e-01, 1.7677669529663689e-01, 13332, 8.3571000000000062e-02, 1.0420140000000000e+00, 2.9374799999999990e-01, 3.3638710000000001e+00
15, 2.9428972875203530e-01, 5.1994670108403029e-01, 1.7521477095332594e+00, 4.5951775494831786e+00, 5.9538187654846642e+00, 8.8377857574685077e+00, 7.3492472025571465e-02, 7.4430058466128990e-01, 4.0605718334648111e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.7385384278239506e-01, 0.0000000000000000e+00, 1.3323615112398993e-01, 2.0583371767709937e-02, 5.5218331074625471e-01, 1.7677669529663689e-01, 64910, 5.4383800000000004e-01, 1.5858520000000000e+00, 1.5782630000000002e+00, 4.9421340000000002e+00
16, 2.7957367114825526e-01, 4.7616210624682631e-01, 1.3676091615501427e+00, 3.4079118840598928e+00, 4.8917666528938364e+00, 7.1570413507313972e+00, 6.9584759373041552e-02, 4.9813930116897420e-01, 3.8435531936823752e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.3587147518102856e-01, 0.0000000000000000e+00, 1.1086822610640761e-01, 7.1484996233844124e-11, 4.0452734574398904e-11, 1.7677669529663689e-01, 120080, 1.9032900000000001e+00, 3.4891420000000002e+00, 3.7670219999999999e+00, 8.7091560000000001e+00
17, 2.5583763666417902e-01, 4.1755537513081198e-01, 1.3131043890168628e+00, 3.5277792692768672e+00, 5.1325692581365079e+00, 8.4486501177758342e+00, 6.3590012879459465e-02, 6.0878421446803566e-01, 3.5119299384009273e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.1577001277735921e-01, 0.0000000000000000e+00, 8.5538277640952162e-02, 2.2883466719172244e-01, 3.7425560278570053e-01, 1.7677669529663689e-01, 19260, 2.0683300000000004e-01, 3.6959750000000002e+00, 5.5137599999999942e-01, 9.2605319999999995e+00
18, 2.5583148033001446e-01, 4.1233735305758384e-01, 1.1102363372941082e+00, 2.8177828692705833e+00, 4.3397174415827902e+00, 6.8336832653554760e+00, 6.3543601961606841e-02, 4.4003855355452726e-01, 3.5104104950489590e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.1464605688072982e-01, 0.0000000000000000e+00, 7.9649513478078332e-02, 8.4117205979455915e-11, 5.0931386320659011e-11, 1.7677669529663689e-01, 133091, 2.4582679999999999e+00, 6.1542430000000001e+00, 4.5437449999999995e+00, 1.3804276999999999e+01
19, 2.4371347307306251e-01, 3.6422684378501219e-01, 9.9209666211077030e-01, 2.5848940312968427e+00, 4.0707501706865052e+00, 7.0969344390843334e+00, 6.0360511837304454e-02, 3.9134928483203146e-01, 3.3403276196263243e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.7108658553716365e-01, 0.0000000000000000e+00, 6.0491858602399091e-02, 2.4133629290171252e-02, 2.4035338717996896e-01, 1.7677669529663689e-01, 23866, 2.7840899999999991e-01, 6.4326520000000000e+00, 6.9458999999999982e-01, 1.4498866999999999e+01
20, 2.3954037067379208e-01, 3.5027459919009862e-01, 8.7798286363471578e-01, 2.2137573915458395e+00, 3.6652813935499817e+00, 6.3200625927899621e+00, 5.9388968889824652e-02, 2.7500543213306466e-01, 3.2820603539173587e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.4370671249896065e-01, 0.0000000000000000e+00, 5.3690106269107238e-02, 9.8170527747388712e-11, 5.8514898775203617e-11, 1.7677669529663689e-01, 158090, 3.3483489999999998e+00, 9.7810009999999998e+00, 5.8353809999999999e+00, 2.0334247999999999e+01


==> data/bndlayer/SPA2FFM_sing_4_diff_6_b_0_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.7815582072665509e-02, 1.7815582072665509e-02, 2.2401165427571801e-01, 4.5177640191008273e-01, 1.2573917223811600e+01, 2.5358497974828694e+01, 2.2025856091707130e-01, 6.9505295861844107e-04, 3.3030090282086325e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 128, 1.1719999999999999e-03, 1.1719999999999999e-03, 4.9810000000000002e-03, 4.9810000000000002e-03
2, 3.2389863871317391e-02, 3.2389863871317391e-02, 1.6473831210129491e-01, 3.3706890275144336e-01, 5.0861069609859566e+00, 1.0406616838236616e+01, 1.5714603355244139e-01, 1.1626966968802132e-03, 6.5743448692204189e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.6036148456192598e-06, 1.7677669529663689e-01, 196, 8.6300000000000005e-04, 2.0349999999999999e-03, 4.6570000000000005e-03, 9.6380000000000007e-03
3, 4.2362839866103084e-02, 4.2362839866103084e-02, 1.2738928022101376e-01, 2.7022294343482406e-01, 3.0070996331609288e+00, 6.3787731013530280e+00, 1.1194489722821722e-01, 2.6419342047485964e-03, 1.2862277955263004e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.2221731068293116e-06, 1.7677669529663689e-01, 382, 1.2959999999999998e-03, 3.3309999999999998e-03, 8.4390000000000021e-03, 1.8077000000000003e-02
4, 5.9337601270499522e-02, 5.9337601270499522e-02, 1.0288193085804526e-01, 2.3545662463681469e-01, 1.7338404090357857e+00, 3.9680846477674363e+00, 7.3189167937321081e-02, 5.8501594171713259e-03, 2.3910740022264638e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.7730615150974200e-06, 1.7677669529663689e-01, 812, 2.1229999999999999e-03, 5.4539999999999996e-03, 1.3879999999999997e-02, 3.1956999999999999e-02
5, 7.4079888869012997e-02, 7.4079888869012997e-02, 9.5302013648553507e-02, 2.4287375609258058e-01, 1.2864761962192623e+00, 3.2785383428696346e+00, 4.3032284853079930e-02, 1.1602382839292881e-02, 4.0932141730449019e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.5183051654981786e-06, 1.7677669529663689e-01, 1464, 3.6730000000000000e-03, 9.1269999999999997e-03, 2.6229000000000002e-02, 5.8186000000000002e-02
6, 7.7928169130641614e-02, 7.7928169130641614e-02, 1.6399532757987256e-01, 4.5892784987820123e-01, 2.1044421986219750e+00, 5.8891137184146842e+00, 3.3058132861416421e-02, 6.7769424469061673e-02, 6.4927679725117482e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.8625404841581820e-05, 1.7677669529663689e-01, 2680, 7.1449999999999986e-03, 1.6271999999999998e-02, 4.9681999999999990e-02, 1.0786799999999999e-01
7, 7.9077298378539315e-02, 7.9077298378539315e-02, 3.0945667602420646e-01, 8.9400250145358817e-01, 3.9133440616907760e+00, 1.1305425448072848e+01, 3.4367526619031141e-02, 1.7577733391825170e-01, 1.0132108202281941e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0878937156161664e-04, 1.7677669529663689e-01, 2618, 8.1110000000000002e-03, 2.4382999999999998e-02, 5.1118999999999998e-02, 1.5898699999999999e-01
8, 7.5587693621596994e-02, 7.5587693621596994e-02, 2.6221132232220767e-01, 7.5742969996795928e-01, 3.4689684227551081e+00, 1.0020542547041622e+01, 2.9204266998663766e-02, 1.2583706606725917e-01, 1.0828219435716101e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.8316959547558848e-04, 1.7677669529663689e-01, 5189, 1.7923000000000026e-02, 4.2306000000000024e-02, 1.0117200000000004e-01, 2.6015900000000003e-01
9, 7.0406426614116002e-02, 7.0406426614116002e-02, 1.8649092445476706e-01, 5.3511898147724390e-01, 2.6487770140201508e+00, 7.6004280747001616e+00, 2.4353791887057292e-02, 7.5615042191844006e-02, 8.8364836972542854e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.3174567922019939e-03, 1.7677669529663689e-01, 8147, 3.1054999999999999e-02, 7.3361000000000023e-02, 1.5905600000000009e-01, 4.1921500000000012e-01
10, 6.5482042593269396e-02, 6.5482042593269396e-02, 1.3820007058646522e-01, 3.9327409733188701e-01, 2.1105033550170620e+00, 6.0058312440655275e+00, 2.1326114427508633e-02, 4.8552005970030968e-02, 6.9943293273733831e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.4359958999421493e-03, 1.7677669529663689e-01, 12433, 5.6331000000000006e-02, 1.2969200000000003e-01, 2.4788800000000000e-01, 6.6710300000000011e-01
11, 6.1663837508575597e-02, 6.1663837508575597e-02, 1.5407166925445018e-01, 4.4153838006463964e-01, 2.4985741316054715e+00, 7.1604103459054889e+00, 2.0676627698710860e-02, 5.8564353437438280e-02, 7.6165268506550018e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.2373896587161223e-03, 1.7677669529663689e-01, 11000, 4.5786999999999994e-02, 1.7547900000000002e-01, 2.3036699999999999e-01, 8.9747000000000010e-01
12, 5.9703436852066284e-02, 5.9703436852066284e-02, 2.0617891588974113e-01, 5.9533041677282217e-01, 3.4533843738445595e+00, 9.9714597377021565e+00, 2.3206330896401259e-02, 8.3026435828414083e-02, 1.0142528627228943e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.2964399447309440e-03, 1.7677669529663689e-01, 4652, 2.0029999999999992e-02, 1.9550900000000002e-01, 9.5029999999999948e-02, 9.9250000000000005e-01
13, 5.4276432492618799e-02, 5.4276432492618799e-02, 1.7368469304548090e-01, 5.0104437011501846e-01, 3.2000020095112323e+00, 9.2313430913713219e+00, 2.0009709021424172e-02, 6.4268383153045963e-02, 9.0969911341313575e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.9121053713887400e-03, 1.7677669529663689e-01, 8890, 3.6130999999999996e-02, 2.3164000000000001e-01, 1.7201600000000006e-01, 1.1645160000000001e+00
14, 4.6435518482892048e-02, 4.6435518482892048e-02, 1.2547923659454582e-01, 3.6039394466301694e-01, 2.7022253803578260e+00, 7.7611698208084974e+00, 1.6043765120620515e-02, 4.0598879131426853e-02, 6.9966747412689448e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.1013510165919540e-03, 1.7677669529663689e-01, 16965, 7.0064000000000015e-02, 3.0170400000000003e-01, 3.2030899999999995e-01, 1.4848250000000001e+00
15, 3.6972143332630471e-02, 3.6972143332630471e-02, 9.4411756796205143e-02, 2.7127001578515236e-01, 2.5535916580979023e+00, 7.3371460600645735e+00, 1.1965254603463069e-02, 3.0387463075725429e-02, 5.3494505976726364e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.0386204189209098e-03, 1.7677669529663689e-01, 44911, 2.2819899999999999e-01, 5.2990300000000001e-01, 8.9496100000000012e-01, 2.3797860000000002e+00
16, 3.4854758958334002e-02, 3.4854758958334002e-02, 1.0014103949888740e-01, 2.8873162314444484e-01, 2.8730951666771753e+00, 8.2838508075640327e+00, 1.1691495352217371e-02, 3.5160568607646499e-02, 5.5194195360711816e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.1756580177862669e-03, 1.7677669529663689e-01, 10136, 4.4314999999999993e-02, 5.7421800000000001e-01, 2.0129699999999984e-01, 2.5810830000000000e+00
17, 3.3773817386263949e-02, 3.3773817386263949e-02, 9.3464466469911051e-02, 2.6939697160262782e-01, 2.7673645949161707e+00, 7.9765034707682609e+00, 1.0996427807105327e-02, 3.0519937354044027e-02, 5.3428661395938812e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2338172998910616e-03, 1.7677669529663689e-01, 3075, 1.6668000000000016e-02, 5.9088600000000002e-01, 6.8610000000000060e-02, 2.6496930000000001e+00
18, 3.2461784968070749e-02, 3.2461784968070749e-02, 8.4861053854931923e-02, 2.4433897696029466e-01, 2.6141832292463532e+00, 7.5269729375826149e+00, 1.0244184604501088e-02, 2.5536728531270113e-02, 5.0136076162298163e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.3475679909773177e-03, 1.7677669529663689e-01, 5033, 2.4958999999999953e-02, 6.1584499999999998e-01, 1.0485400000000000e-01, 2.7545470000000001e+00
19, 2.9289534528249870e-02, 2.9289534528249870e-02, 7.2167957224111526e-02, 2.0749421895565448e-01, 2.4639502944133596e+00, 7.0842443315555421e+00, 9.0096527166800972e-03, 1.9837836469393903e-02, 4.4040827027695732e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.5367380317922201e-03, 1.7677669529663689e-01, 16584, 7.0169999999999955e-02, 6.8601499999999993e-01, 3.2034200000000013e-01, 3.0748890000000002e+00
20, 2.6986209430929546e-02, 2.6986209430929546e-02, 6.3574400576212067e-02, 1.8260063746677763e-01, 2.3558106868965418e+00, 6.7664426133703177e+00, 8.1225642618585874e-03, 1.6117297541169067e-02, 3.9836158157377420e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.6512841567118773e-03, 1.7677669529663689e-01, 14923, 6.5432000000000046e-02, 7.5144699999999998e-01, 2.9241300000000026e-01, 3.3673020000000005e+00


==> data/bndlayer/SPA2FFM_sing_4_diff_6_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 1.7869249006418165e-02, 4.3634017776659153e+00, 5.5104695513535145e+00, 1.1154153679699457e+01, 3.0837723227060627e+02, 2.5562976429977238e+00, 2.2052783073671453e-01, 9.0493875490894507e-02, 3.3229386801376568e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2505048879966809e+00, 0.0000000000000000e+00, 4.2633391402610146e-02, 0, 0, 1.7677669529663689e-01, 128, 1.2519999999999999e-03, 1.2519999999999999e-03, 5.4729999999999996e-03, 5.4729999999999996e-03
2, 3.2403187584740291e-02, 5.6951735527488943e+00, 7.7252121272841201e+00, 1.6041564847850946e+01, 2.3840901784990351e+02, 2.8166946449082575e+00, 1.5829059137672941e-01, 5.7605904225580984e-01, 6.6436139269883459e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5096075691995603e+00, 0.0000000000000000e+00, 3.9635559027952919e-02, 9.6626579594142576e-15, 2.0852624469754623e-06, 1.7677669529663689e-01, 168, 8.8100000000000006e-04, 2.1329999999999999e-03, 4.4000000000000003e-03, 9.8729999999999998e-03
3, 4.2329936487841446e-02, 6.9391591546822706e+00, 1.0809528783626291e+01, 2.2278890296073687e+01, 2.5536369010927157e+02, 3.2106037344655469e+00, 1.1504461260396683e-01, 6.4512124420512229e-01, 1.3338200278019312e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0639817740807914e+01, 0.0000000000000000e+00, 3.9301161716300069e-02, 2.4157725222849805e-14, 2.5321115389166421e-06, 1.7677669529663689e-01, 324, 1.3799999999999997e-03, 3.5129999999999996e-03, 8.2539999999999975e-03, 1.8126999999999997e-02
4, 5.9163889278195964e-02, 9.1684504591103018e+00, 1.5209726876326245e+01, 3.1212190326635426e+01, 2.5707787405267118e+02, 3.4043037551259485e+00, 8.3232099585899860e-02, 7.7797145640587362e-01, 2.7227929429969544e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.5056882429242544e+01, 0.0000000000000000e+00, 3.9701562100119409e-02, 1.1128862187841054e-07, 2.5728867875691989e-06, 1.7677669529663689e-01, 688, 2.0969999999999999e-03, 5.6099999999999995e-03, 1.6430999999999994e-02, 3.4557999999999992e-02
5, 7.3356585383773182e-02, 1.1256815018213727e+01, 2.1486962721846268e+01, 4.3911544663044467e+01, 2.9291116277338728e+02, 3.9008853385255780e+00, 6.0240131712575161e-02, 8.8984990688368992e-01, 5.6416834892140083e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.1024534052743228e+01, 0.0000000000000000e+00, 4.3193166903741448e-02, 1.7492284388892065e-03, 4.5713693686121759e-06, 1.7677669529663689e-01, 1344, 3.5570000000000003e-03, 9.1669999999999998e-03, 2.5219999999999999e-02, 5.9777999999999991e-02
6, 7.5760994340129548e-02, 1.7146519144290316e+01, 3.2361003232145471e+01, 7.1840787586310370e+01, 4.2714596757878473e+02, 4.1898175939827942e+00, 4.5743553112397632e-02, 6.8495128085609869e+00, 8.9723489471871407e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.7548390339343463e+01, 0.0000000000000000e+00, 3.0290156996056933e-01, 1.7492284416067542e-03, 4.5776825236400118e-06, 1.7677669529663689e-01, 2616, 6.7349999999999997e-03, 1.5901999999999999e-02, 4.8444999999999995e-02, 1.0822299999999999e-01
7, 7.2193187024179803e-02, 2.6947462542742485e+01, 4.5144939229033810e+01, 1.0920260467077696e+02, 6.2533517482630771e+02, 4.0524262534020110e+00, 3.7856297795872608e-02, 1.8256854353887817e+01, 8.4019676292111461e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0637203948472283e+01, 0.0000000000000000e+00, 1.4204660790067867e+00, 1.7492284416663745e-03, 1.0750225725601573e-05, 1.7677669529663689e-01, 4980, 1.1854000000000000e-02, 2.7755999999999999e-02, 9.2286999999999980e-02, 2.0050999999999997e-01
8, 6.4329862998122544e-02, 2.7769908574627323e+01, 4.1946984682912863e+01, 1.0324778788576218e+02, 6.5206084278676417e+02, 3.7179736335213263e+00, 3.6700318002468216e-02, 1.4603362061226234e+01, 6.2535070712619267e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0038219455225455e+01, 0.0000000000000000e+00, 5.9652792495977005e+00, 1.7588251073969983e-03, 8.7543183174546168e-05, 1.7677669529663689e-01, 9785, 2.4475000000000000e-02, 5.2231000000000000e-02, 1.8250000000000000e-01, 3.8300999999999996e-01
9, 5.3972682555407665e-02, 1.8192286056991904e+01, 3.7112766079761847e+01, 9.2305644613590232e+01, 6.8762129882394402e+02, 5.0738892475865667e+00, 3.4288188959613483e-02, 8.7131833910559511e+00, 1.0158286251417344e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0225486289790165e+01, 0.0000000000000000e+00, 1.0579837721675771e+01, 1.7620298849635499e-03, 5.8289653316365191e-06, 1.7677669529663689e-01, 26357, 8.9498999999999995e-02, 1.4172999999999999e-01, 5.6918700000000000e-01, 9.5219699999999996e-01
10, 4.4575657721300468e-02, 1.2436847492198062e+01, 2.8669840992098312e+01, 7.1503740177055263e+01, 6.4317258471765490e+02, 5.7493460639371277e+00, 2.7451932480667025e-02, 5.7327674668778066e+00, 1.0410828075868191e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.4191553895861677e+01, 0.0000000000000000e+00, 9.5017869242524888e+00, 3.4684353626767716e-03, 9.6530215842915437e-04, 1.7677669529663689e-01, 34608, 9.1116999999999976e-02, 2.3284699999999997e-01, 6.2839899999999993e-01, 1.5805959999999999e+00
11, 4.1512231215534386e-02, 1.0265662236072423e+01, 2.6099718345201406e+01, 6.5204048705772124e+01, 6.2872357329313036e+02, 6.3516651148575853e+00, 2.5036106018933937e-02, 4.7388591044736410e+00, 1.0541678029820067e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.2391887312338167e+01, 0.0000000000000000e+00, 9.2416204528997028e+00, 7.2067289217952590e-03, 1.6730118120816297e-03, 1.7677669529663689e-01, 14762, 3.6295000000000077e-02, 2.6914200000000005e-01, 2.6526500000000008e-01, 1.8458610000000000e+00
12, 2.7618919518353682e-02, 6.4655245015957021e+00, 1.2774745718857304e+01, 3.1911017970413582e+01, 4.6253604201887998e+02, 4.9355652372112875e+00, 1.5962396909767956e-02, 3.0711159906523013e+00, 7.5400872077912351e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0557349873492150e+01, 0.0000000000000000e+00, 4.2660102102119550e+00, 9.3773184753527927e-03, 1.6264588111003131e-03, 1.7677669529663689e-01, 110175, 3.0975999999999998e-01, 5.7890200000000003e-01, 2.0016259999999999e+00, 3.8474870000000001e+00
13, 2.5985715348685223e-02, 5.8548376553273469e+00, 1.0959944738555309e+01, 2.7505654565644299e+01, 4.2176805954698648e+02, 4.6979363365637923e+00, 1.4475316235041729e-02, 2.5621679593419135e+00, 7.2487632594226192e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.0584747002932406e+00, 0.0000000000000000e+00, 3.7081143426523746e+00, 2.6134618410039626e-02, 2.9850589079055451e-03, 1.7677669529663689e-01, 16336, 4.7606999999999955e-02, 6.2650899999999998e-01, 3.0443499999999979e-01, 4.1519219999999999e+00
14, 2.4809797526071424e-02, 4.9088952747867207e+00, 9.8103860901903683e+00, 2.4708109266970773e+01, 3.9542386752173633e+02, 5.0333339547652658e+00, 1.3661335242958801e-02, 2.2094226582937488e+00, 7.1588609883762672e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.1416471384762268e+00, 0.0000000000000000e+00, 3.4652989833733567e+00, 4.8532139108630690e-02, 6.3658827206030336e-03, 1.7677669529663689e-01, 14267, 4.3714999999999948e-02, 6.7022399999999993e-01, 2.7020000000000000e-01, 4.4221219999999999e+00
15, 2.4148666583135657e-02, 4.1993529675324677e+00, 9.0688743040631579e+00, 2.2997878789355372e+01, 3.7554348074839260e+02, 5.4765291146433173e+00, 1.3223860569414582e-02, 2.1780942481177235e+00, 7.1222504773355094e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.4971469271414692e+00, 0.0000000000000000e+00, 3.3240165476675965e+00, 7.7436400514722337e-02, 9.1471863326990470e-03, 1.7677669529663689e-01, 8954, 3.0194000000000054e-02, 7.0041799999999999e-01, 1.7682399999999987e-01, 4.5989459999999998e+00
16, 2.2728205708820174e-02, 3.2913587298992564e+00, 7.8307047464135993e+00, 1.9906647959982404e+01, 3.4453686519454214e+02, 6.0481550610533779e+00, 1.2358512879312323e-02, 1.6715711739192323e+00, 6.7949837549702768e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.5104713369123086e+00, 0.0000000000000000e+00, 2.9704603380186101e+00, 3.9819110343405600e-02, 9.4546579073460039e-03, 1.7677669529663689e-01, 35373, 1.0665300000000000e-01, 8.0707099999999998e-01, 6.6362599999999983e-01, 5.2625719999999996e+00
17, 1.4445037504645236e-02, 2.0300144313288020e+00, 4.1163684865165129e+00, 1.0526782743141959e+01, 2.8496765655283144e+02, 5.1855703982613379e+00, 7.4086111046342187e-03, 1.0977142357085805e+00, 4.2804268145710422e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.3409233338089392e+00, 0.0000000000000000e+00, 1.4868514075245729e+00, 5.7126594021666630e-02, 1.8004458878134885e-02, 1.7677669529663689e-01, 196958, 6.3189599999999990e-01, 1.4389669999999999e+00, 3.6635999999999997e+00, 8.9261719999999993e+00
18, 1.4182123714589687e-02, 1.6996895540156176e+00, 3.6019009820027863e+00, 9.3123441347595541e+00, 2.5397472582314131e+02, 5.4788500127912112e+00, 7.2639252351909944e-03, 1.0112952628948408e+00, 4.2585591749044707e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.9344448897336743e+00, 0.0000000000000000e+00, 1.3862720887628470e+00, 7.5993261938585313e-02, 1.8750810980719498e-02, 1.7677669529663689e-01, 9010, 4.1420999999999930e-02, 1.4803879999999998e+00, 2.0224100000000078e-01, 9.1284130000000001e+00
19, 1.2861303201506706e-02, 1.3611667783844530e+00, 2.5969687252995217e+00, 6.8164929827015968e+00, 2.0192111830434771e+02, 5.0078308484666243e+00, 6.4192788258676551e-03, 8.7585574936095845e-01, 3.8703662403849565e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0495497943656082e+00, 0.0000000000000000e+00, 1.0116910084482820e+00, 5.1137400401615740e-02, 1.9677459956084862e-02, 1.7677669529663689e-01, 57041, 2.0956500000000000e-01, 1.6899529999999998e+00, 1.1077600000000007e+00, 1.0236173000000001e+01
20, 1.2420328502981623e-02, 1.1949054957197518e+00, 2.1343795628423918e+00, 5.6083680417768980e+00, 1.7184566111355372e+02, 4.6935661957088035e+00, 6.1217213416185036e-03, 6.4435308319573370e-01, 3.7378979138735925e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6812863954188599e+00, 0.0000000000000000e+00, 8.5673021272186811e-01, 3.7595662178871989e-02, 1.8390963442891036e-02, 1.7677669529663689e-01, 49634, 2.1503500000000009e-01, 1.9049879999999999e+00, 1.0005939999999995e+00, 1.1236767000000000e+01


==> data/bndlayer/SPA2FFM_sing_4_diff_8_b_0_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 2.9055465016520816e-03, 2.9055465016520816e-03, 2.2130206932971136e-01, 4.4323257939165223e-01, 7.6165385480452613e+01, 1.5254706098822788e+02, 2.2067362859748182e-01, 5.9515384455737701e-04, 1.0425421179255467e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0, 0, 1.7677669529663689e-01, 128, 9.2199999999999997e-04, 9.2199999999999997e-04, 4.2420000000000001e-03, 4.2420000000000001e-03
2, 4.7297763893060542e-03, 4.7297763893060542e-03, 1.5893650974442575e-01, 3.1853519821352966e-01, 3.3603387700056722e+01, 6.7346777520758152e+01, 1.5827433101974756e-01, 6.1708586451917713e-04, 2.0776102470420463e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.2869610664304702e-08, 1.7677669529663689e-01, 196, 8.3300000000000008e-04, 1.7550000000000000e-03, 4.6470000000000010e-03, 8.8890000000000011e-03
3, 6.0820602661455529e-03, 6.0820602661455529e-03, 1.1565539952201342e-01, 2.3207333675333164e-01, 1.9015825963741875e+01, 3.8157026829398042e+01, 1.1489286181270865e-01, 6.1843962737413401e-04, 4.1324237420327820e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0167020146595246e-07, 1.7677669529663689e-01, 392, 1.2350000000000000e-03, 2.9900000000000000e-03, 8.6180000000000145e-03, 1.7507000000000016e-02
4, 8.3866352974557058e-03, 8.3866352974557058e-03, 8.1660193437283091e-02, 1.6440350307882812e-01, 9.7369434273667217e+00, 1.9603034738938035e+01, 8.0577077233021141e-02, 5.9537160837374648e-04, 8.2734441149981744e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1953508507007560e-07, 1.7677669529663689e-01, 872, 2.2459999999999993e-03, 5.2359999999999993e-03, 1.5597000000000000e-02, 3.3104000000000015e-02
5, 1.0365028538054388e-02, 1.0365028538054388e-02, 5.8598358578290037e-02, 1.1916448324319318e-01, 5.6534681369328377e+00, 1.1496782937518226e+01, 5.6630592491676929e-02, 6.3005533375533850e-04, 1.6545806890785079e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.2160340470305412e-07, 1.7677669529663689e-01, 1758, 4.4759999999999991e-03, 9.7119999999999984e-03, 3.3863999999999998e-02, 6.6968000000000014e-02
6, 1.0665603520315025e-02, 1.0665603520315025e-02, 4.3702071884017354e-02, 9.1307433099925048e-02, 4.0974776346014545e+00, 8.5609251202718770e+00, 3.9798782552127022e-02, 8.3794336341637551e-04, 3.2631847517441844e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.2743296221082615e-07, 1.7677669529663689e-01, 3256, 6.8499999999999985e-03, 1.6561999999999997e-02, 6.0576000000000005e-02, 1.2754400000000002e-01
7, 1.0106492416050269e-02, 1.0106492416050269e-02, 3.4603565920070398e-02, 7.6883439433415385e-02, 3.4238947100099701e+00, 7.6073316308352110e+00, 2.6927258326795815e-02, 1.5517135231280172e-03, 6.2242453051394725e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.2324932688198141e-07, 1.7677669529663689e-01, 6192, 1.3652000000000001e-02, 3.0213999999999998e-02, 1.1577000000000001e-01, 2.4331400000000003e-01
8, 8.7573623989336789e-03, 8.7573623989336789e-03, 2.9569306449722277e-02, 7.2313814349031391e-02, 3.3765082570207121e+00, 8.2574879347046917e+00, 1.6394105000135436e-02, 2.7991185489772380e-03, 1.0492854016842867e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.5694201456265399e-07, 1.7677669529663689e-01, 11333, 2.4969999999999999e-02, 5.5183999999999997e-02, 2.1557599999999999e-01, 4.5889000000000002e-01
9, 6.7565495718117279e-03, 6.7565495718117279e-03, 2.3435058200193423e-02, 6.2254130467215243e-02, 3.4684949693796820e+00, 9.2138938382009350e+00, 8.0510441333650224e-03, 3.7075184034149875e-03, 1.1908914003746461e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.6911973819787428e-06, 1.7677669529663689e-01, 22524, 5.8670999999999987e-02, 1.1385499999999998e-01, 4.3083700000000003e-01, 8.8972700000000005e-01
10, 4.5396312197716390e-03, 4.5396312197716390e-03, 1.3773549886935290e-02, 3.8070653275177987e-02, 3.0340680156896429e+00, 8.3862876590872268e+00, 3.2499963856278823e-03, 3.2283075677743377e-03, 7.4628519608802906e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.2875220956679836e-05, 1.7677669529663689e-01, 45090, 1.4259499999999997e-01, 2.5644999999999996e-01, 8.3249600000000001e-01, 1.7222230000000001e+00
11, 2.9272774248129203e-03, 2.9272774248129203e-03, 7.7204004332595529e-03, 2.1560827475426491e-02, 2.6373996423495654e+00, 7.3654882494796077e+00, 1.6003738243521675e-03, 1.6647396244135082e-03, 4.5473697352199109e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.6364022808392072e-05, 1.7677669529663689e-01, 69890, 2.5790199999999996e-01, 5.1435199999999992e-01, 1.3038840000000000e+00, 3.0261070000000001e+00
12, 2.5349546482581848e-03, 2.5349546482581848e-03, 5.9512259991104750e-03, 1.6832104844352134e-02, 2.3476656685750470e+00, 6.6400023589841304e+00, 1.0215731529792922e-03, 1.1861499772347290e-03, 3.7922296653598131e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.1476181390336470e-05, 1.7677669529663689e-01, 33710, 1.2379899999999999e-01, 6.3815099999999991e-01, 6.3681600000000005e-01, 3.6629230000000002e+00
13, 1.6568477089313875e-03, 1.6568477089313875e-03, 3.6187922469069450e-03, 1.0268321398490210e-02, 2.1841429525474898e+00, 6.1975046608918216e+00, 5.8805534223062403e-04, 7.9011778011755227e-04, 2.3393962137450469e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4235380040944140e-04, 1.7677669529663689e-01, 133627, 5.8113300000000012e-01, 1.2192840000000000e+00, 2.5842540000000005e+00, 6.2471770000000006e+00
14, 1.4282126750575132e-03, 1.4282126750575132e-03, 2.9839824933320918e-03, 8.4886041697869383e-03, 2.0893124290553775e+00, 5.9435154988000001e+00, 4.6334331020933810e-04, 6.7513480407994193e-04, 1.9611933482918107e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4652225766901867e-04, 1.7677669529663689e-01, 67715, 3.3625300000000014e-01, 1.5555370000000002e+00, 1.3373900000000001e+00, 7.5845670000000007e+00
15, 8.9740388197077155e-04, 8.9740388197077155e-04, 1.8086554928559910e-03, 5.1523602262871114e-03, 2.0154308769915694e+00, 5.7414062160864638e+00, 2.7360625228086181e-04, 4.4228790603017149e-04, 1.2312004668407880e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.6116337543804196e-05, 1.7677669529663689e-01, 477833, 3.4999500000000001e+00, 5.0554870000000003e+00, 1.0552609000000000e+01, 1.8137176000000000e+01
16, 7.7196071998465927e-04, 7.7196071998465927e-04, 1.5093088440525666e-03, 4.3022300208980374e-03, 1.9551627498385671e+00, 5.5731203797306330e+00, 2.2569651125966267e-04, 3.0771164826950346e-04, 1.0626853775947056e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.6826794169109135e-05, 1.7677669529663689e-01, 244045, 1.4822639999999998e+00, 6.5377510000000001e+00, 5.1213990000000003e+00, 2.3258575000000000e+01
17, 5.8318435660534729e-04, 5.8318435660534729e-04, 1.2276982751960332e-03, 3.5065425975340171e-03, 2.1051632494779717e+00, 6.0127514701272515e+00, 1.7655222805408249e-04, 2.8366605444759982e-04, 7.7881844135572857e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0376352571873754e-04, 1.7677669529663689e-01, 998582, 8.7194380000000002e+00, 1.5257189000000000e+01, 2.5529173000000000e+01, 4.8787748000000001e+01
18, 4.3754029823041225e-04, 4.3754029823041225e-04, 7.8822745657973849e-04, 2.2671428279671248e-03, 1.8014968215902516e+00, 5.1815634745790407e+00, 9.7539541772090639e-05, 1.5588484224706957e-04, 6.0548414751790630e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.3513263578447814e-13, 1.7677669529663689e-01, 2065451, 2.3201818999999997e+01, 3.8459007999999997e+01, 5.1302211999999990e+01, 1.0008995999999999e+02
19, 3.7362025943767351e-04, 3.7362025943767351e-04, 6.7321596911030048e-04, 1.9365768612675158e-03, 1.8018722274952139e+00, 5.1832758324781665e+00, 8.3071046063385573e-05, 1.1045427220501791e-04, 5.1544878825664198e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.7769661196896626e-05, 1.7677669529663689e-01, 1287917, 1.1762997999999996e+01, 5.0222005999999993e+01, 3.1781847999999997e+01, 1.3187180799999999e+02
20, 3.1907699912493324e-04, 3.1907699912493324e-04, 5.8079860017536925e-04, 1.6723015614331506e-03, 1.8202459023000903e+00, 5.2410595750224163e+00, 7.0094239092957072e-05, 9.9555055419944802e-05, 4.3661930775399684e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5169951743918890e-05, 1.7677669529663689e-01, 1931741, 1.8463231000000007e+01, 6.8685237000000001e+01, 4.7437652000000014e+01, 1.7930946000000000e+02


==> data/bndlayer/SPA2FFM_sing_4_diff_8_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 3.2357784494489342e-03, 3.9947362316648118e+01, 5.5078246048532407e+00, 1.1147810454210692e+01, 1.7021636959697425e+03, 2.7906249143175160e-01, 2.2051764805456803e-01, 9.0497387191191839e-02, 1.0455384319273632e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2508245808282972e+00, 0.0000000000000000e+00, 4.2592026495047071e-02, 0, 0, 1.7677669529663689e-01, 128, 8.8300000000000000e-04, 8.8300000000000000e-04, 5.5420000000000001e-03, 5.5420000000000001e-03
2, 4.9116998219224757e-03, 5.3782494546544342e+01, 7.7202089775499383e+00, 1.6031314011092437e+01, 1.5717998366048744e+03, 2.9807680261499675e-01, 1.5824663569719763e-01, 5.7605416514312524e-01, 2.0800241682925454e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5105009087385062e+00, 0.0000000000000000e+00, 3.9590611091536623e-02, 8.1750682898154200e-15, 6.5794029989090695e-08, 1.7677669529663689e-01, 168, 8.3099999999999982e-04, 1.7139999999999998e-03, 4.0879999999999996e-03, 9.6299999999999997e-03
3, 6.2295406640809235e-03, 6.6246439292078662e+01, 1.0800148275694580e+01, 2.2259817910714876e+01, 1.7336989768711915e+03, 3.3601531114105582e-01, 1.1490344923264000e-01, 6.4511396856857017e-01, 4.1355933919059865e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0642312241657146e+01, 0.0000000000000000e+00, 3.9245478133514200e-02, 2.2924015085654010e-14, 7.9823719452029999e-08, 1.7677669529663689e-01, 324, 1.2559999999999997e-03, 2.9699999999999996e-03, 7.4749999999999990e-03, 1.7104999999999999e-02
4, 8.5226776029625750e-03, 8.8470565985637677e+01, 1.5192375973200932e+01, 3.1176788887509417e+01, 1.7825825029354503e+03, 3.5239730344407044e-01, 8.2811735442027259e-02, 7.7796212187902036e-01, 8.2853062661126609e-04, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.5063926520510931e+01, 0.0000000000000000e+00, 3.9567918515448983e-02, 1.1170079823852282e-09, 8.1135347505966244e-08, 1.7677669529663689e-01, 688, 2.2370000000000003e-03, 5.2069999999999998e-03, 1.3462999999999999e-02, 3.0567999999999998e-02
5, 1.0391639105452195e-02, 1.0682433093473790e+02, 2.1457100843154375e+01, 4.3833025340461489e+01, 2.0648427669025236e+03, 4.1032810556277072e-01, 5.9073658646681182e-02, 8.9284415553567942e-01, 1.6589174421727485e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.1042519691502275e+01, 0.0000000000000000e+00, 4.5966614232327209e-02, 1.7521787105185592e-03, 1.4406184148954146e-07, 1.7677669529663689e-01, 1344, 3.9119999999999988e-03, 9.1189999999999986e-03, 2.7826000000000004e-02, 5.8394000000000001e-02
6, 1.0758782769318477e-02, 1.2601704674800072e+02, 3.2352131783360456e+01, 7.1842861288745226e+01, 3.0070438707639996e+03, 5.7010430844654769e-01, 4.3046423912148794e-02, 6.9172134622580064e+00, 3.3535233606435556e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.7574597298846051e+01, 0.0000000000000000e+00, 3.1557617293312201e-01, 1.7521787105188352e-03, 1.4425588245823393e-07, 1.7677669529663689e-01, 2616, 7.6929999999999985e-03, 1.6811999999999997e-02, 5.6124000000000063e-02, 1.1451800000000006e-01
7, 1.0484895255352200e-02, 1.4893867367074148e+02, 4.7388426284083771e+01, 1.1632302620295678e+02, 4.5196852357579355e+03, 7.8101290508408805e-01, 3.1833109928231150e-02, 2.0965724422702131e+01, 5.5006334333433365e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0613482761574531e+01, 0.0000000000000000e+00, 1.4232333171847575e+00, 1.7521787105188493e-03, 3.2636248636551926e-07, 1.7677669529663689e-01, 4967, 1.4270000000000001e-02, 3.1081999999999999e-02, 1.0502299999999998e-01, 2.1954100000000004e-01
8, 9.4698424054388552e-03, 1.5616578380674662e+02, 5.8644563386985944e+01, 1.5522877022304652e+02, 6.1927707850031757e+03, 9.9399987909733389e-01, 2.6079313947131699e-02, 3.3325657153869550e+01, 6.0204644615459357e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.9905310662389301e+01, 0.0000000000000000e+00, 6.0716369075022980e+00, 1.7521796326701200e-03, 4.4131649150701642e-06, 1.7677669529663689e-01, 9603, 2.3667999999999995e-02, 5.4749999999999993e-02, 1.8819800000000003e-01, 4.0773900000000007e-01
9, 7.0705113546532319e-03, 1.2169009310459296e+02, 6.3815272281103091e+01, 1.7539234911740394e+02, 9.0255526199113028e+03, 1.4413034343449285e+00, 2.3572063313953333e-02, 3.8998540948303166e+01, 1.0343754109740675e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.9968975169590728e+01, 0.0000000000000000e+00, 1.0757391037259790e+01, 1.7521787105188556e-03, 1.6990956187937450e-07, 1.7677669529663689e-01, 19644, 5.0657000000000008e-02, 1.0540700000000000e-01, 3.7993300000000008e-01, 7.8767200000000015e-01
10, 4.9006027382622903e-03, 7.7842651766227561e+01, 5.4069479753736957e+01, 1.4989957862066044e+02, 1.1033230531334500e+04, 1.9256741030717963e+00, 1.8936732465486803e-02, 3.2679113855264220e+01, 1.0902230964963830e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.5102757676192294e+01, 0.0000000000000000e+00, 1.0864567702766559e+01, 1.7660450944941321e-03, 1.3775568092936226e-06, 1.7677669529663689e-01, 53596, 1.5278899999999998e-01, 2.5819599999999998e-01, 1.0167329999999999e+00, 1.8044050000000000e+00
11, 4.1585556040620707e-03, 6.4281734479532247e+01, 4.0978321634980396e+01, 1.1289356242752982e+02, 9.8539794910888850e+03, 1.7562308071117141e+00, 1.3246654836079013e-02, 2.3423523409930823e+01, 9.1512128158984466e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0457796717396544e+01, 0.0000000000000000e+00, 9.0824861463669677e+00, 2.1726428470849584e-03, 7.8599619582645332e-05, 1.7677669529663689e-01, 48873, 1.3462799999999997e-01, 3.9282399999999995e-01, 9.3411100000000014e-01, 2.7385160000000002e+00
12, 3.5207286337604758e-03, 5.1797507095550955e+01, 2.8834187582998545e+01, 7.8163803741651719e+01, 8.1898352819657302e+03, 1.5090263629379461e+00, 9.9464602702488223e-03, 1.3960920464410050e+01, 7.7525886475317950e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6601812673825417e+01, 0.0000000000000000e+00, 7.6288450424608998e+00, 3.1063973916407913e-03, 8.4663302176409152e-05, 1.7677669529663689e-01, 52390, 1.3629800000000003e-01, 5.2912199999999998e-01, 9.7968699999999975e-01, 3.7182029999999999e+00
13, 2.7746848722551083e-03, 4.0219413329511319e+01, 1.8215453743407362e+01, 4.8769141372456033e+01, 6.5648729791080250e+03, 1.2125771445967681e+00, 6.5986327083515425e-03, 8.3512577801352865e+00, 5.1921693875455876e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1282553304023448e+01, 0.0000000000000000e+00, 5.0581776294141383e+00, 1.0972574162275118e-02, 1.5851740187023539e-04, 1.7677669529663689e-01, 176110, 5.2055700000000005e-01, 1.0496790000000000e+00, 3.3170609999999998e+00, 7.0352639999999997e+00
14, 2.5825318667975676e-03, 3.8005342132348140e+01, 1.7475065136112519e+01, 4.6878814207309709e+01, 6.7666406601914377e+03, 1.2334795998957457e+00, 4.5169459495701912e-03, 8.0348670500439106e+00, 5.0467432203578208e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.0806634065102131e+01, 0.0000000000000000e+00, 4.9490333197224023e+00, 5.6405410113031643e-02, 1.9681147508614514e-04, 1.7677669529663689e-01, 16725, 5.7889999999999997e-02, 1.1075690000000000e+00, 3.4114000000000022e-01, 7.3764040000000000e+00
15, 2.1804119169410315e-03, 3.1279852923797279e+01, 1.5742935718785260e+01, 4.2403806906748855e+01, 7.2201658762127481e+03, 1.3556267994626223e+00, 3.1621637992252051e-03, 7.4198503036411267e+00, 4.6850736429576217e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.7793217011319928e+00, 0.0000000000000000e+00, 4.5869004831624860e+00, 8.2048230467419783e-02, 2.2515598107497581e-04, 1.7677669529663689e-01, 50666, 1.5939700000000001e-01, 1.2669660000000000e+00, 1.0295800000000002e+00, 8.4059840000000001e+00
16, 1.8420370701485820e-03, 2.4330640763179520e+01, 1.4962737583225634e+01, 4.0313055491290321e+01, 8.1229296769900038e+03, 1.6568842507550230e+00, 2.2408080826569364e-03, 6.7802814688134969e+00, 4.6663768096436983e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.4309393026486639e+00, 0.0000000000000000e+00, 4.5715792134958981e+00, 1.3915250379199723e-01, 2.5911639202978970e-04, 1.7677669529663689e-01, 8359, 3.5562000000000094e-02, 1.3025280000000001e+00, 1.7929499999999976e-01, 8.5852789999999999e+00
17, 1.6335016911307931e-03, 1.9977310644412540e+01, 1.3194014873308967e+01, 3.5386249125119377e+01, 8.0771357293027340e+03, 1.7713219639509670e+00, 1.6534774712829096e-03, 5.3897631971256139e+00, 4.4788739771172391e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.7906288748187738e+00, 0.0000000000000000e+00, 4.3773893371247068e+00, 1.9186260393721385e-01, 2.5820216452087009e-04, 1.7677669529663689e-01, 39713, 1.1829000000000001e-01, 1.4208180000000001e+00, 7.2508999999999979e-01, 9.3103689999999997e+00
18, 1.1722606405560356e-03, 1.3436935656425439e+01, 1.0570289001223639e+01, 2.9034834389749996e+01, 9.0170126297252973e+03, 2.1608226110590745e+00, 1.1296591193371657e-03, 5.7362133810102272e+00, 3.1499094139541112e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.2850306996565868e+00, 0.0000000000000000e+00, 3.1327621459967023e+00, 2.1694381230037763e-01, 6.4515622018546082e-04, 1.7677669529663689e-01, 359582, 1.1240950000000001e+00, 2.5449130000000002e+00, 6.4141409999999990e+00, 1.5724509999999999e+01
19, 1.0141582407220177e-03, 1.0851045410314462e+01, 8.5298361556726299e+00, 2.3321922486332468e+01, 8.4107546664511810e+03, 2.1492788578844038e+00, 8.6620845913459670e-04, 4.1856079072837353e+00, 2.7452747362929270e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.4239633419080011e+00, 0.0000000000000000e+00, 2.7824635569289979e+00, 6.7818830581100364e-01, 8.8427946742822706e-04, 1.7677669529663689e-01, 229688, 8.2453000000000021e-01, 3.3694430000000004e+00, 4.2392709999999987e+00, 1.9963780999999997e+01
20, 9.4920363352706438e-04, 9.2580222419389173e+00, 7.4432704690344318e+00, 2.0176855733589832e+01, 7.8415950025144984e+03, 2.1793915813021609e+00, 7.8017127853045366e-04, 3.5439820072977115e+00, 2.5057473503578330e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.9660875488061471e+00, 0.0000000000000000e+00, 2.4417674632623108e+00, 4.6567628266054018e-01, 1.8627638253870963e-03, 1.7677669529663689e-01, 435255, 1.7215629999999997e+00, 5.0910060000000001e+00, 8.2843590000000020e+00, 2.8248139999999999e+01


==> data/bndlayer/speedup_sing_4_diff_6_b_0_nref_3_lay_21.csv <==
erren,speeden,erraug,speedaug
0.0269966297327794,7.09045903858329,0.0269966297327794,7.09045903858329
0.0270070500346293,7.08763633054773,0.0270070500346293,7.08763633054773
0.0270174703364792,7.08481377188654,0.0270174703364792,7.08481377188654
0.0270278906383291,7.08199138718849,0.0270278906383291,7.08199138718849
0.027038310940179,7.07916920109842,0.027038310940179,7.07916920109842
0.0270487312420289,7.07634723831736,0.0270487312420289,7.07634723831736
0.0270591515438788,7.07352552360249,0.0270591515438788,7.07352552360249
0.0270695718457287,7.07070408176731,0.0270695718457287,7.07070408176731
0.0270799921475786,7.06788293768158,0.0270799921475786,7.06788293768158
0.0270904124494285,7.06506211627148,0.0270904124494285,7.06506211627148
0.0271008327512784,7.0622416425196,0.0271008327512784,7.0622416425196
0.0271112530531283,7.059421541465,0.0271112530531283,7.059421541465
0.0271216733549781,7.05660183820329,0.0271216733549781,7.05660183820329
0.027132093656828,7.05378255788667,0.027132093656828,7.05378255788667
0.0271425139586779,7.05096372572396,0.0271425139586779,7.05096372572396
0.0271529342605278,7.0481453669807,0.0271529342605278,7.0481453669807
0.0271633545623777,7.04532750697913,0.0271633545623777,7.04532750697913
0.0271737748642276,7.04251017109833,0.0271737748642276,7.04251017109833
0.0271841951660775,7.03969338477416,0.0271841951660775,7.03969338477416
0.0271946154679274,7.03687717349943,0.0271946154679274,7.03687717349943
0.0272050357697773,7.03406156282383,0.0272050357697773,7.03406156282383
0.0272154560716272,7.03124657835406,0.0272154560716272,7.03124657835406
0.0272258763734771,7.02843224575385,0.0272258763734771,7.02843224575385
0.027236296675327,7.02561859074398,0.027236296675327,7.02561859074398
0.0272467169771768,7.02280563910237,0.0272467169771768,7.02280563910237
0.0272571372790267,7.01999341666408,0.0272571372790267,7.01999341666408
0.0272675575808766,7.01718194932139,0.0272675575808766,7.01718194932139
0.0272779778827265,7.01437126302381,0.0272779778827265,7.01437126302381
0.0272883981845764,7.01156138377816,0.0272883981845764,7.01156138377816
0.0272988184864263,7.00875233764856,0.0272988184864263,7.00875233764856
0.0273092387882762,7.00594415075651,0.0273092387882762,7.00594415075651
0.0273196590901261,7.00313684928091,0.0273196590901261,7.00313684928091
0.027330079391976,7.00033045945812,0.027330079391976,7.00033045945812
0.0273404996938259,6.99752500758196,0.0273404996938259,6.99752500758196
0.0273509199956758,6.99472052000378,0.0273509199956758,6.99472052000378
0.0273613402975257,6.99191702313249,0.0273613402975257,6.99191702313249
0.0273717605993755,6.98911454343456,0.0273717605993755,6.98911454343456
0.0273821809012254,6.98631310743412,0.0273821809012254,6.98631310743412
0.0273926012030753,6.98351274171293,0.0273926012030753,6.98351274171293
0.0274030215049252,6.98071347291045,0.0274030215049252,6.98071347291045
0.0274134418067751,6.97791532772385,0.0274134418067751,6.97791532772385
0.027423862108625,6.97511833290807,0.027423862108625,6.97511833290807
0.0274342824104749,6.97232251527581,0.0274342824104749,6.97232251527581
0.0274447027123248,6.96952790169758,0.0274447027123248,6.96952790169758
0.0274551230141747,6.96673451910175,0.0274551230141747,6.96673451910175
0.0274655433160246,6.96394239447454,0.0274655433160246,6.96394239447454
0.0274759636178745,6.96115155486005,0.0274759636178745,6.96115155486005
0.0274863839197244,6.95836202736032,0.0274863839197244,6.95836202736032
0.0274968042215743,6.95557383913532,0.0274968042215743,6.95557383913532
0.0275072245234241,6.952787017403,0.0275072245234241,6.952787017403
0.027517644825274,6.95000158943926,0.027517644825274,6.95000158943926
0.0275280651271239,6.94721758257805,0.0275280651271239,6.94721758257805
0.0275384854289738,6.94443502421134,0.0275384854289738,6.94443502421134
0.0275489057308237,6.94165394178916,0.0275489057308237,6.94165394178916
0.0275593260326736,6.93887436281959,0.0275593260326736,6.93887436281959
0.0275697463345235,6.93609631486881,0.0275697463345235,6.93609631486881
0.0275801666363734,6.93331982556112,0.0275801666363734,6.93331982556112
0.0275905869382233,6.93054492257893,0.0275905869382233,6.93054492257893
0.0276010072400732,6.92777163366279,0.0276010072400732,6.92777163366279
0.0276114275419231,6.9249999866114,0.0276114275419231,6.9249999866114
0.027621847843773,6.92223000928165,0.027621847843773,6.92223000928165
0.0276322681456228,6.91946172958858,0.0276322681456228,6.91946172958858
0.0276426884474727,6.91669517550545,0.0276426884474727,6.91669517550545
0.0276531087493226,6.91393037506369,0.0276531087493226,6.91393037506369
0.0276635290511725,6.91116735635298,0.0276635290511725,6.91116735635298
0.0276739493530224,6.9084061475212,0.0276739493530224,6.9084061475212
0.0276843696548723,6.90564677677446,0.0276843696548723,6.90564677677446
0.0276947899567222,6.90288927237711,0.0276947899567222,6.90288927237711
0.0277052102585721,6.90013366265175,0.0277052102585721,6.90013366265175
0.027715630560422,6.89737997597922,0.027715630560422,6.89737997597922
0.0277260508622719,6.8946282407986,0.0277260508622719,6.8946282407986
0.0277364711641218,6.89187848560725,0.0277364711641218,6.89187848560725
0.0277468914659717,6.88913073896077,0.0277468914659717,6.88913073896077
0.0277573117678215,6.88638502947301,0.0277573117678215,6.88638502947301
0.0277677320696714,6.8836413858161,0.0277677320696714,6.8836413858161
0.0277781523715213,6.8808998367204,0.0277781523715213,6.8808998367204
0.0277885726733712,6.87816041097455,0.0277885726733712,6.87816041097455
0.0277989929752211,6.87542313742541,0.0277989929752211,6.87542313742541
0.027809413277071,6.87268804497811,0.027809413277071,6.87268804497811
0.0278198335789209,6.86995516259602,0.0278198335789209,6.86995516259602
0.0278302538807708,6.86722451930073,0.0278302538807708,6.86722451930073
0.0278406741826207,6.86449614417207,0.0278406741826207,6.86449614417207
0.0278510944844706,6.86177006634808,0.0278510944844706,6.86177006634808
0.0278615147863205,6.859046315025,0.0278615147863205,6.859046315025
0.0278719350881704,6.8563249194573,0.0278719350881704,6.8563249194573
0.0278823553900203,6.8536059089576,0.0278823553900203,6.8536059089576
0.0278927756918701,6.85088931289673,0.0278927756918701,6.85088931289673
0.02790319599372,6.84817516070363,0.02790319599372,6.84817516070363
0.0279136162955699,6.84546348186544,0.0279136162955699,6.84546348186544
0.0279240365974198,6.84275430592738,0.0279240365974198,6.84275430592738
0.0279344568992697,6.84004766249283,0.0279344568992697,6.84004766249283
0.0279448772011196,6.8373435812232,0.0279448772011196,6.8373435812232
0.0279552975029695,6.83464209183804,0.0279552975029695,6.83464209183804
0.0279657178048194,6.8319432241149,0.0279657178048194,6.8319432241149
0.0279761381066693,6.82924700788938,0.0279761381066693,6.82924700788938
0.0279865584085192,6.82655347305511,0.0279865584085192,6.82655347305511
0.0279969787103691,6.82386264956366,0.0279969787103691,6.82386264956366
0.028007399012219,6.82117456742458,0.028007399012219,6.82117456742458
0.0280178193140688,6.81848925670537,0.0280178193140688,6.81848925670537
0.0280282396159187,6.8158067475314,0.0280282396159187,6.8158067475314
0.0280386599177686,6.81312707008594,0.0280386599177686,6.81312707008594
0.0280490802196185,6.81045025461009,0.0280490802196185,6.81045025461009
0.0280595005214684,6.80777633140277,0.0280595005214684,6.80777633140277
0.0280699208233183,6.80510533082068,0.0280699208233183,6.80510533082068
0.0280803411251682,6.80243728327828,0.0280803411251682,6.80243728327828
0.0280907614270181,6.79977221924774,0.0280907614270181,6.79977221924774
0.028101181728868,6.79711016925888,0.028101181728868,6.79711016925888
0.0281116020307179,6.7944511638992,0.0281116020307179,6.7944511638992
0.0281220223325678,6.79179523381379,0.0281220223325678,6.79179523381379
0.0281324426344177,6.78914240970528,0.0281324426344177,6.78914240970528
0.0281428629362676,6.78649272233386,0.0281428629362676,6.78649272233386
0.0281532832381174,6.78384620251716,0.0281532832381174,6.78384620251716
0.0281637035399673,6.78120288113028,0.0281637035399673,6.78120288113028
0.0281741238418172,6.7785627891057,0.0281741238418172,6.7785627891057
0.0281845441436671,6.77592595743323,0.0281845441436671,6.77592595743323
0.028194964445517,6.77329241716,0.028194964445517,6.77329241716
0.0282053847473669,6.77066219939038,0.0282053847473669,6.77066219939038
0.0282158050492168,6.76803533528596,0.0282158050492168,6.76803533528596
0.0282262253510667,6.76541185606544,0.0282262253510667,6.76541185606544
0.0282366456529166,6.76279179300467,0.0282366456529166,6.76279179300467
0.0282470659547665,6.7601751774365,0.0282470659547665,6.7601751774365
0.0282574862566164,6.75756204075079,0.0282574862566164,6.75756204075079
0.0282679065584663,6.75495241439433,0.0282679065584663,6.75495241439433
0.0282783268603161,6.7523463298708,0.0282783268603161,6.7523463298708
0.028288747162166,6.74974381874067,0.028288747162166,6.74974381874067
0.0282991674640159,6.74714491262118,0.0282991674640159,6.74714491262118
0.0283095877658658,6.74454964318628,0.0283095877658658,6.74454964318628
0.0283200080677157,6.74195804216654,0.0283200080677157,6.74195804216654
0.0283304283695656,6.7393701413491,0.0283304283695656,6.7393701413491
0.0283408486714155,6.7367859725776,0.0283408486714155,6.7367859725776
0.0283512689732654,6.73420556775214,0.0283512689732654,6.73420556775214
0.0283616892751153,6.73162895882916,0.0283616892751153,6.73162895882916
0.0283721095769652,6.72905617782141,0.0283721095769652,6.72905617782141
0.0283825298788151,6.72648725679789,0.0283825298788151,6.72648725679789
0.028392950180665,6.72392222788372,0.028392950180665,6.72392222788372
0.0284033704825148,6.72136112326014,0.0284033704825148,6.72136112326014
0.0284137907843647,6.71880397516437,0.0284137907843647,6.71880397516437
0.0284242110862146,6.71625081588958,0.0284242110862146,6.71625081588958
0.0284346313880645,6.71370167778478,0.0284346313880645,6.71370167778478
0.0284450516899144,6.71115659325478,0.0284450516899144,6.71115659325478
0.0284554719917643,6.70861559476006,0.0284554719917643,6.70861559476006
0.0284658922936142,6.70607871481673,0.0284658922936142,6.70607871481673
0.0284763125954641,6.70354598599642,0.0284763125954641,6.70354598599642
0.028486732897314,6.7010174409262,0.028486732897314,6.7010174409262
0.0284971531991639,6.69849311228851,0.0284971531991639,6.69849311228851
0.0285075735010138,6.69597303282106,0.0285075735010138,6.69597303282106
0.0285179938028637,6.69345723531674,0.0285179938028637,6.69345723531674
0.0285284141047136,6.69094575262353,0.0285284141047136,6.69094575262353
0.0285388344065634,6.68843861764441,0.0285388344065634,6.68843861764441
0.0285492547084133,6.68593586333727,0.0285492547084133,6.68593586333727
0.0285596750102632,6.68343752271481,0.0285596750102632,6.68343752271481
0.0285700953121131,6.68094362884443,0.0285700953121131,6.68094362884443
0.028580515613963,6.67845421484816,0.028580515613963,6.67845421484816
0.0285909359158129,6.67596931390257,0.0285909359158129,6.67596931390257
0.0286013562176628,6.67348895923859,0.0286013562176628,6.67348895923859
0.0286117765195127,6.67101318414153,0.0286117765195127,6.67101318414153
0.0286221968213626,6.66854202195085,0.0286221968213626,6.66854202195085
0.0286326171232125,6.66607550606017,0.0286326171232125,6.66607550606017
0.0286430374250624,6.66361366991706,0.0286430374250624,6.66361366991706
0.0286534577269123,6.66115654702301,0.0286534577269123,6.66115654702301
0.0286638780287621,6.65870417093328,0.0286638780287621,6.65870417093328
0.028674298330612,6.65625657525681,0.028674298330612,6.65625657525681
0.0286847186324619,6.65381379365607,0.0286847186324619,6.65381379365607
0.0286951389343118,6.651375859847,0.0286951389343118,6.651375859847
0.0287055592361617,6.64894280759884,0.0287055592361617,6.64894280759884
0.0287159795380116,6.64651467073406,0.0287159795380116,6.64651467073406
0.0287263998398615,6.64409148312821,0.0287263998398615,6.64409148312821
0.0287368201417114,6.64167327870979,0.0287368201417114,6.64167327870979
0.0287472404435613,6.63926009146017,0.0287472404435613,6.63926009146017
0.0287576607454112,6.63685195541343,0.0287576607454112,6.63685195541343
0.0287680810472611,6.63444890465625,0.0287680810472611,6.63444890465625
0.028778501349111,6.63205097332777,0.028778501349111,6.63205097332777
0.0287889216509608,6.62965819561949,0.0287889216509608,6.62965819561949
0.0287993419528107,6.62727060577509,0.0287993419528107,6.62727060577509
0.0288097622546606,6.62488823809035,0.0288097622546606,6.62488823809035
0.0288201825565105,6.62251112691299,0.0288201825565105,6.62251112691299
0.0288306028583604,6.62013930664254,0.0288306028583604,6.62013930664254
0.0288410231602103,6.6177728117302,0.0288410231602103,6.6177728117302
0.0288514434620602,6.61541167667871,0.0288514434620602,6.61541167667871
0.0288618637639101,6.61305593604219,0.0288618637639101,6.61305593604219
0.02887228406576,6.61070562442604,0.02887228406576,6.61070562442604
0.0288827043676099,6.60836077648675,0.0288827043676099,6.60836077648675
0.0288931246694598,6.60602142693177,0.0288931246694598,6.60602142693177
0.0289035449713097,6.60368761051938,0.0289035449713097,6.60368761051938
0.0289139652731596,6.60135936205853,0.0289139652731596,6.60135936205853
0.0289243855750094,6.59903671640869,0.0289243855750094,6.59903671640869
0.0289348058768593,6.5967197084797,0.0289348058768593,6.5967197084797
0.0289452261787092,6.59440837323161,0.0289452261787092,6.59440837323161
0.0289556464805591,6.59210274567453,0.0289556464805591,6.59210274567453
0.028966066782409,6.58980286086848,0.028966066782409,6.58980286086848
0.0289764870842589,6.58750875392324,0.0289764870842589,6.58750875392324
0.0289869073861088,6.58522045999814,0.0289869073861088,6.58522045999814
0.0289973276879587,6.58293801430196,0.0289973276879587,6.58293801430196
0.0290077479898086,6.58066145209274,0.0290077479898086,6.58066145209274
0.0290181682916585,6.57839080867762,0.0290181682916585,6.57839080867762
0.0290285885935084,6.57612611941265,0.0290285885935084,6.57612611941265
0.0290390088953583,6.57386741970266,0.0290390088953583,6.57386741970266
0.0290494291972081,6.57161474500107,0.0290494291972081,6.57161474500107
0.029059849499058,6.56936813080971,0.029059849499058,6.56936813080971
0.0290702698009079,6.56712761267865,0.0290702698009079,6.56712761267865
0.0290806901027578,6.56489322620604,0.0290806901027578,6.56489322620604
0.0290911104046077,6.56266500703794,0.0290911104046077,6.56266500703794
0.0291015307064576,6.56044299086807,0.0291015307064576,6.56044299086807
0.0291119510083075,6.55822721343775,0.0291119510083075,6.55822721343775
0.0291223713101574,6.5560177105356,0.0291223713101574,6.5560177105356
0.0291327916120073,6.55381451799743,0.0291327916120073,6.55381451799743
0.0291432119138572,6.55161767170602,0.0291432119138572,6.55161767170602
0.0291536322157071,6.54942720759096,0.0291536322157071,6.54942720759096
0.029164052517557,6.54724316162841,0.029164052517557,6.54724316162841
0.0291744728194069,6.54506556984097,0.0291744728194069,6.54506556984097
0.0291848931212567,6.54289446829746,0.0291848931212567,6.54289446829746
0.0291953134231066,6.5407298931127,0.0291953134231066,6.5407298931127
0.0292057337249565,6.53857188044736,0.0292057337249565,6.53857188044736
0.0292161540268064,6.53642046650773,0.0292161540268064,6.53642046650773
0.0292265743286563,6.53427568754552,0.0292265743286563,6.53427568754552
0.0292369946305062,6.53213757985768,0.0292369946305062,6.53213757985768
0.0292474149323561,6.53000617978617,0.0292474149323561,6.53000617978617
0.029257835234206,6.52788152371778,0.029257835234206,6.52788152371778
0.0292682555360559,6.5257636480839,0.0292682555360559,6.5257636480839
0.0292786758379058,6.52365258950848,0.0292786758379058,6.52365258950848
0.0292890961397557,6.52155158493543,0.0292890961397557,6.52155158493543
0.0292995164416056,6.51946418449075,0.0292995164416056,6.51946418449075
0.0293099367434554,6.51739087138135,0.0293099367434554,6.51739087138135
0.0293203570453053,6.51533154133418,0.0293203570453053,6.51533154133418
0.0293307773471552,6.51328608890651,0.0293307773471552,6.51328608890651
0.0293411976490051,6.5112544084543,0.0293411976490051,6.5112544084543
0.029351617950855,6.50923639413229,0.029351617950855,6.50923639413229
0.0293620382527049,6.50723193989425,0.0293620382527049,6.50723193989425
0.0293724585545548,6.50524093949313,0.0293724585545548,6.50524093949313
0.0293828788564047,6.5032632864812,0.0293828788564047,6.5032632864812
0.0293932991582546,6.50129887421027,0.0293932991582546,6.50129887421027
0.0294037194601045,6.49934759583182,0.0294037194601045,6.49934759583182
0.0294141397619544,6.49740934429721,0.0294141397619544,6.49740934429721
0.0294245600638043,6.49548401235783,0.0294245600638043,6.49548401235783
0.0294349803656541,6.49357149256524,0.0294349803656541,6.49357149256524
0.029445400667504,6.4916716772714,0.029445400667504,6.4916716772714
0.0294558209693539,6.48978445862879,0.0294558209693539,6.48978445862879
0.0294662412712038,6.48790972859059,0.0294662412712038,6.48790972859059
0.0294766615730537,6.48604737891085,0.0294766615730537,6.48604737891085
0.0294870818749036,6.48419730114466,0.0294870818749036,6.48419730114466
0.0294975021767535,6.48235938664831,0.0294975021767535,6.48235938664831
0.0295079224786034,6.48053352657944,0.0295079224786034,6.48053352657944
0.0295183427804533,6.47871961189723,0.0295183427804533,6.47871961189723
0.0295287630823032,6.47691753336254,0.0295287630823032,6.47691753336254
0.0295391833841531,6.4751271815381,0.0295391833841531,6.4751271815381
0.029549603686003,6.47334844678862,0.029549603686003,6.47334844678862
0.0295600239878529,6.47158121928101,0.0295600239878529,6.47158121928101
0.0295704442897027,6.4698253889845,0.0295704442897027,6.4698253889845
0.0295808645915526,6.46808084567082,0.0295808645915526,6.46808084567082
0.0295912848934025,6.46634747891435,0.0295912848934025,6.46634747891435
0.0296017051952524,6.46462517809225,0.0296017051952524,6.46462517809225
0.0296121254971023,6.46291383238469,0.0296121254971023,6.46291383238469
0.0296225457989522,6.46121333077491,0.0296225457989522,6.46121333077491
0.0296329661008021,6.45952356204944,0.0296329661008021,6.45952356204944
0.029643386402652,6.45784441479826,0.029643386402652,6.45784441479826
0.0296538067045019,6.4561757774149,0.0296538067045019,6.4561757774149
0.0296642270063518,6.45451753809662,0.0296642270063518,6.45451753809662
0.0296746473082017,6.45286958484458,0.0296746473082017,6.45286958484458
0.0296850676100516,6.45123180546396,0.0296850676100516,6.45123180546396
0.0296954879119014,6.44960408756412,0.0296954879119014,6.44960408756412
0.0297059082137513,6.44798631855876,0.0297059082137513,6.44798631855876
0.0297163285156012,6.44637838566605,0.0297163285156012,6.44637838566605
0.0297267488174511,6.44478017590877,0.0297267488174511,6.44478017590877
0.029737169119301,6.44319157611449,0.029737169119301,6.44319157611449
0.0297475894211509,6.44161247291569,0.0297475894211509,6.44161247291569
0.0297580097230008,6.44004275274988,0.0297580097230008,6.44004275274988
0.0297684300248507,6.4384823018598,0.0297684300248507,6.4384823018598
0.0297788503267006,6.43693100629351,0.0297788503267006,6.43693100629351
0.0297892706285505,6.43538875190457,0.0297892706285505,6.43538875190457
0.0297996909304004,6.43385542435212,0.0297996909304004,6.43385542435212
0.0298101112322503,6.4323309091011,0.0298101112322503,6.4323309091011
0.0298205315341002,6.43081509142232,0.0298205315341002,6.43081509142232
0.02983095183595,6.42930785639264,0.02983095183595,6.42930785639264
0.0298413721377999,6.42780908889505,0.0298413721377999,6.42780908889505
0.0298517924396498,6.42631867361889,0.0298517924396498,6.42631867361889
0.0298622127414997,6.42483649505988,0.0298622127414997,6.42483649505988
0.0298726330433496,6.42336243752035,0.0298726330433496,6.42336243752035
0.0298830533451995,6.42189638510929,0.0298830533451995,6.42189638510929
0.0298934736470494,6.42043822174254,0.0298934736470494,6.42043822174254
0.0299038939488993,6.41898783114287,0.0299038939488993,6.41898783114287
0.0299143142507492,6.41754509684015,0.0299143142507492,6.41754509684015
0.0299247345525991,6.41610990217144,0.0299247345525991,6.41610990217144
0.029935154854449,6.41468213028115,0.029935154854449,6.41468213028115
0.0299455751562989,6.41326166412112,0.0299455751562989,6.41326166412112
0.0299559954581487,6.41184838645078,0.0299559954581487,6.41184838645078
0.0299664157599986,6.41044217983726,0.0299664157599986,6.41044217983726
0.0299768360618485,6.40904292665551,0.0299768360618485,6.40904292665551
0.0299872563636984,6.4076505090884,0.0299872563636984,6.4076505090884
0.0299976766655483,6.40626480912688,0.0299976766655483,6.40626480912688
0.0300080969673982,6.40488570857005,0.0300080969673982,6.40488570857005
0.0300185172692481,6.40351308902531,0.0300185172692481,6.40351308902531
0.030028937571098,6.40214683190844,0.030028937571098,6.40214683190844
0.0300393578729479,6.40078681844376,0.0300393578729479,6.40078681844376
0.0300497781747978,6.39943292966419,0.0300497781747978,6.39943292966419
0.0300601984766477,6.39808504641139,0.0300601984766477,6.39808504641139
0.0300706187784976,6.39674304933587,0.0300706187784976,6.39674304933587
0.0300810390803475,6.39540681889707,0.0300810390803475,6.39540681889707
0.0300914593821973,6.39407623536351,0.0300914593821973,6.39407623536351
0.0301018796840472,6.39275117881285,0.0301018796840472,6.39275117881285
0.0301122999858971,6.39143152913202,0.0301122999858971,6.39143152913202
0.030122720287747,6.39011716601732,0.030122720287747,6.39011716601732
0.0301331405895969,6.3888079689745,0.0301331405895969,6.3888079689745
0.0301435608914468,6.38750381731887,0.0301435608914468,6.38750381731887
0.0301539811932967,6.38620459017544,0.0301539811932967,6.38620459017544
0.0301644014951466,6.38491016647892,0.0301644014951466,6.38491016647892
0.0301748217969965,6.38362042497393,0.0301748217969965,6.38362042497393
0.0301852420988464,6.38233524421499,0.0301852420988464,6.38233524421499
0.0301956624006963,6.38105450256668,0.0301956624006963,6.38105450256668
0.0302060827025462,6.3797780782037,0.0302060827025462,6.3797780782037
0.030216503004396,6.37850584911098,0.030216503004396,6.37850584911098
0.0302269233062459,6.37723769308373,0.0302269233062459,6.37723769308373
0.0302373436080958,6.37597348772756,0.0302373436080958,6.37597348772756
0.0302477639099457,6.37471311045857,0.0302477639099457,6.37471311045857
0.0302581842117956,6.37345643850341,0.0302581842117956,6.37345643850341
0.0302686045136455,6.37220334889934,0.0302686045136455,6.37220334889934
0.0302790248154954,6.37095371849438,0.0302790248154954,6.37095371849438
0.0302894451173453,6.36970742394732,0.0302894451173453,6.36970742394732
0.0302998654191952,6.36846434172783,0.0302998654191952,6.36846434172783
0.0303102857210451,6.36722434811654,0.0303102857210451,6.36722434811654
0.030320706022895,6.36598731920508,0.030320706022895,6.36598731920508
0.0303311263247449,6.36475313089618,0.0303311263247449,6.36475313089618
0.0303415466265947,6.36352165890375,0.0303415466265947,6.36352165890375
0.0303519669284446,6.36229277875291,0.0303519669284446,6.36229277875291
0.0303623872302945,6.3610663657801,0.0303623872302945,6.3610663657801
0.0303728075321444,6.35984229513311,0.0303728075321444,6.35984229513311
0.0303832278339943,6.35862044177116,0.0303832278339943,6.35862044177116
0.0303936481358442,6.35740068046498,0.0303936481358442,6.35740068046498
0.0304040684376941,6.35618288579681,0.0304040684376941,6.35618288579681
0.030414488739544,6.35496693216055,0.030414488739544,6.35496693216055
0.0304249090413939,6.35375269376172,0.0304249090413939,6.35375269376172
0.0304353293432438,6.35254004461759,0.0304353293432438,6.35254004461759
0.0304457496450937,6.35132885855721,0.0304457496450937,6.35132885855721
0.0304561699469436,6.35011900922142,0.0304561699469436,6.35011900922142
0.0304665902487935,6.34891037006299,0.0304665902487935,6.34891037006299
0.0304770105506433,6.34770281434657,0.0304770105506433,6.34770281434657
0.0304874308524932,6.3464962151488,0.0304874308524932,6.3464962151488
0.0304978511543431,6.34529044535833,0.0304978511543431,6.34529044535833
0.030508271456193,6.34408537767589,0.030508271456193,6.34408537767589
0.0305186917580429,6.34288088461427,0.0305186917580429,6.34288088461427
0.0305291120598928,6.34167683849845,0.0305291120598928,6.34167683849845
0.0305395323617427,6.34047311146553,0.0305395323617427,6.34047311146553
0.0305499526635926,6.33926957546488,0.0305499526635926,6.33926957546488
0.0305603729654425,6.33806610225807,0.0305603729654425,6.33806610225807
0.0305707932672924,6.33686256341897,0.0305707932672924,6.33686256341897
0.0305812135691423,6.33565883033375,0.0305812135691423,6.33565883033375
0.0305916338709922,6.33445477420092,0.0305916338709922,6.33445477420092
0.030602054172842,6.33325026603135,0.030602054172842,6.33325026603135
0.0306124744746919,6.33204517664829,0.0306124744746919,6.33204517664829
0.0306228947765418,6.33083937668741,0.0306228947765418,6.33083937668741
0.0306333150783917,6.3296327365968,0.0306333150783917,6.3296327365968
0.0306437353802416,6.328425126637,0.0306437353802416,6.328425126637
0.0306541556820915,6.327216416881,0.0306541556820915,6.327216416881
0.0306645759839414,6.32600647721429,0.0306645759839414,6.32600647721429
0.0306749962857913,6.32479517733484,0.0306749962857913,6.32479517733484
0.0306854165876412,6.32358238675311,0.0306854165876412,6.32358238675311
0.0306958368894911,6.32236797479209,0.0306958368894911,6.32236797479209
0.030706257191341,6.32115181058725,0.030706257191341,6.32115181058725
0.0307166774931909,6.31993376308663,0.0307166774931909,6.31993376308663
0.0307270977950408,6.31871370105073,0.0307270977950408,6.31871370105073
0.0307375180968906,6.31749149305263,0.0307375180968906,6.31749149305263
0.0307479383987405,6.3162670074779,0.0307479383987405,6.3162670074779
0.0307583587005904,6.31504011252462,0.0307583587005904,6.31504011252462
0.0307687790024403,6.3138106762034,0.0307687790024403,6.3138106762034
0.0307791993042902,6.31257856633733,0.0307791993042902,6.31257856633733
0.0307896196061401,6.31134365056202,0.0307896196061401,6.31134365056202
0.03080003990799,6.31010579632552,0.03080003990799,6.31010579632552
0.0308104602098399,6.30886487088838,0.0308104602098399,6.30886487088838
0.0308208805116898,6.30762074132358,0.0308208805116898,6.30762074132358
0.0308313008135397,6.30637327451653,0.0308313008135397,6.30637327451653
0.0308417211153896,6.30512233716504,0.0308417211153896,6.30512233716504
0.0308521414172395,6.30386779577933,0.0308521414172395,6.30386779577933
0.0308625617190893,6.30260951668194,0.0308625617190893,6.30260951668194
0.0308729820209392,6.30134736600778,0.0308729820209392,6.30134736600778
0.0308834023227891,6.30008120970403,0.0308834023227891,6.30008120970403
0.030893822624639,6.29881091353015,0.030893822624639,6.29881091353015
0.0309042429264889,6.29753634305784,0.0309042429264889,6.29753634305784
0.0309146632283388,6.29625736367098,0.0309146632283388,6.29625736367098
0.0309250835301887,6.29497384056563,0.0309250835301887,6.29497384056563
0.0309355038320386,6.29368563874996,0.0309355038320386,6.29368563874996
0.0309459241338885,6.29239262304419,0.0309459241338885,6.29239262304419
0.0309563444357384,6.29109465808059,0.0309563444357384,6.29109465808059
0.0309667647375883,6.28979160830341,0.0309667647375883,6.28979160830341
0.0309771850394382,6.28848333796882,0.0309771850394382,6.28848333796882
0.030987605341288,6.28716971114486,0.030987605341288,6.28716971114486
0.0309980256431379,6.28585059171139,0.0309980256431379,6.28585059171139
0.0310084459449878,6.28452584336005,0.0310084459449878,6.28452584336005
0.0310188662468377,6.28319532959415,0.0310188662468377,6.28319532959415
0.0310292865486876,6.28185891372867,0.0310292865486876,6.28185891372867
0.0310397068505375,6.28051645889013,0.0310397068505375,6.28051645889013
0.0310501271523874,6.2791678280166,0.0310501271523874,6.2791678280166
0.0310605474542373,6.27781288385753,0.0310605474542373,6.27781288385753
0.0310709677560872,6.27645148897378,0.0310709677560872,6.27645148897378
0.0310813880579371,6.27508350573749,0.0310813880579371,6.27508350573749
0.031091808359787,6.27370879633198,0.031091808359787,6.27370879633198
0.0311022286616369,6.27232722275173,0.0311022286616369,6.27232722275173
0.0311126489634868,6.27093864680227,0.0311126489634868,6.27093864680227
0.0311230692653366,6.26954293010008,0.0311230692653366,6.26954293010008
0.0311334895671865,6.26813993407252,0.0311334895671865,6.26813993407252
0.0311439098690364,6.26672951995774,0.0311439098690364,6.26672951995774
0.0311543301708863,6.26531154880458,0.0311543301708863,6.26531154880458
0.0311647504727362,6.26388588147248,0.0311647504727362,6.26388588147248
0.0311751707745861,6.26245237863138,0.0311751707745861,6.26245237863138
0.031185591076436,6.26101090076161,0.031185591076436,6.26101090076161
0.0311960113782859,6.25956130815382,0.0311960113782859,6.25956130815382
0.0312064316801358,6.25810346090883,0.0312064316801358,6.25810346090883
0.0312168519819857,6.25663721893755,0.0312168519819857,6.25663721893755
0.0312272722838356,6.25516244196086,0.0312272722838356,6.25516244196086
0.0312376925856855,6.2536789895095,0.0312376925856855,6.2536789895095
0.0312481128875353,6.25218672092396,0.0312481128875353,6.25218672092396
0.0312585331893852,6.25068549535433,0.0312585331893852,6.25068549535433
0.0312689534912351,6.24917517176024,0.0312689534912351,6.24917517176024
0.031279373793085,6.24765560891065,0.031279373793085,6.24765560891065
0.0312897940949349,6.24612666538379,0.0312897940949349,6.24612666538379
0.0313002143967848,6.24458819956703,0.0313002143967848,6.24458819956703
0.0313106346986347,6.2430400696567,0.0313106346986347,6.2430400696567
0.0313210550004846,6.24148213365798,0.0313210550004846,6.24148213365798
0.0313314753023345,6.23991424938477,0.0313314753023345,6.23991424938477
0.0313418956041844,6.23833627445956,0.0313418956041844,6.23833627445956
0.0313523159060343,6.23674806631324,0.0313523159060343,6.23674806631324
0.0313627362078842,6.23514948218499,0.0313627362078842,6.23514948218499
0.0313731565097341,6.23354037912212,0.0313731565097341,6.23354037912212
0.0313835768115839,6.23192061397992,0.0313835768115839,6.23192061397992
0.0313939971134338,6.23029004342151,0.0313939971134338,6.23029004342151
0.0314044174152837,6.22864852391767,0.0314044174152837,6.22864852391767
0.0314148377171336,6.22699591174667,0.0314148377171336,6.22699591174667
0.0314252580189835,6.22533206299415,0.0314252580189835,6.22533206299415
0.0314356783208334,6.22365683355288,0.0314356783208334,6.22365683355288
0.0314460986226833,6.22197007912269,0.0314460986226833,6.22197007912269
0.0314565189245332,6.22027165521018,0.0314565189245332,6.22027165521018
0.0314669392263831,6.21856141712864,0.0314669392263831,6.21856141712864
0.031477359528233,6.21683921999783,0.031477359528233,6.21683921999783
0.0314877798300829,6.21510491874379,0.0314877798300829,6.21510491874379
0.0314982001319328,6.21335836809868,0.0314982001319328,6.21335836809868
0.0315086204337826,6.21159942260058,0.0315086204337826,6.21159942260058
0.0315190407356325,6.20982793659329,0.0315190407356325,6.20982793659329
0.0315294610374824,6.20804376422616,0.0315294610374824,6.20804376422616
0.0315398813393323,6.20624675945386,0.0315398813393323,6.20624675945386
0.0315503016411822,6.20443677603621,0.0315503016411822,6.20443677603621
0.0315607219430321,6.20261366753796,0.0315607219430321,6.20261366753796
0.031571142244882,6.20077728732859,0.031571142244882,6.20077728732859
0.0315815625467319,6.19892748858209,0.0315815625467319,6.19892748858209
0.0315919828485818,6.19706412427678,0.0315919828485818,6.19706412427678
0.0316024031504317,6.19518704719505,0.0316024031504317,6.19518704719505
0.0316128234522816,6.19329610992314,0.0316128234522816,6.19329610992314
0.0316232437541315,6.191391164851,0.0316232437541315,6.191391164851
0.0316336640559814,6.18947206417194,0.0316336640559814,6.18947206417194
0.0316440843578312,6.18753865988249,0.0316440843578312,6.18753865988249
0.0316545046596811,6.18559080378217,0.0316545046596811,6.18559080378217
0.031664924961531,6.18362834747317,0.031664924961531,6.18362834747317
0.0316753452633809,6.18165114236022,0.0316753452633809,6.18165114236022
0.0316857655652308,6.17965903965028,0.0316857655652308,6.17965903965028
0.0316961858670807,6.1776518903523,0.0316961858670807,6.1776518903523
0.0317066061689306,6.17562954527701,0.0317066061689306,6.17562954527701
0.0317170264707805,6.17359185503661,0.0317170264707805,6.17359185503661
0.0317274467726304,6.17153867004459,0.0317274467726304,6.17153867004459
0.0317378670744803,6.1694698405154,0.0317378670744803,6.1694698405154
0.0317482873763302,6.16738521646422,0.0317482873763302,6.16738521646422
0.0317587076781801,6.16528464770671,0.0317587076781801,6.16528464770671
0.0317691279800299,6.16316798385871,0.0317691279800299,6.16316798385871
0.0317795482818798,6.16103507433599,0.0317795482818798,6.16103507433599
0.0317899685837297,6.15888576835397,0.0317899685837297,6.15888576835397
0.0318003888855796,6.15671991492743,0.0318003888855796,6.15671991492743
0.0318108091874295,6.15453736287025,0.0318108091874295,6.15453736287025
0.0318212294892794,6.15233796079511,0.0318212294892794,6.15233796079511
0.0318316497911293,6.15012155711319,0.0318316497911293,6.15012155711319
0.0318420700929792,6.14788800003391,0.0318420700929792,6.14788800003391
0.0318524903948291,6.1456371375646,0.0318524903948291,6.1456371375646
0.031862910696679,6.14336881751022,0.031862910696679,6.14336881751022
0.0318733309985289,6.14108288747306,0.0318733309985289,6.14108288747306
0.0318837513003788,6.1387791948524,0.0318837513003788,6.1387791948524
0.0318941716022286,6.13645758684426,0.0318941716022286,6.13645758684426
0.0319045919040785,6.13411791044102,0.0319045919040785,6.13411791044102
0.0319150122059284,6.13176001243116,0.0319150122059284,6.13176001243116
0.0319254325077783,6.1293837393989,0.0319254325077783,6.1293837393989
0.0319358528096282,6.12698893772387,0.0319358528096282,6.12698893772387
0.0319462731114781,6.12457545358084,0.0319462731114781,6.12457545358084
0.031956693413328,6.12214313293932,0.031956693413328,6.12214313293932
0.0319671137151779,6.11969182156325,0.0319671137151779,6.11969182156325
0.0319775340170278,6.11722136501067,0.0319775340170278,6.11722136501067
0.0319879543188777,6.11473160863339,0.0319879543188777,6.11473160863339
0.0319983746207276,6.11222239757658,0.0319983746207276,6.11222239757658
0.0320087949225775,6.1096935767785,0.0320087949225775,6.1096935767785
0.0320192152244273,6.10714499097008,0.0320192152244273,6.10714499097008
0.0320296355262772,6.10457648467462,0.0320296355262772,6.10457648467462
0.0320400558281271,6.10198790220737,0.0320400558281271,6.10198790220737
0.032050476129977,6.0993790876752,0.032050476129977,6.0993790876752
0.0320608964318269,6.09674988497622,0.0320608964318269,6.09674988497622
0.0320713167336768,6.09410013779944,0.0320713167336768,6.09410013779944
0.0320817370355267,6.09142968962431,0.0320817370355267,6.09142968962431
0.0320921573373766,6.08873838372042,0.0320921573373766,6.08873838372042
0.0321025776392265,6.08602606314709,0.0321025776392265,6.08602606314709
0.0321129979410764,6.08329257075296,0.0321129979410764,6.08329257075296
0.0321234182429263,6.08053774917563,0.0321234182429263,6.08053774917563
0.0321338385447762,6.07776144084124,0.0321338385447762,6.07776144084124
0.0321442588466261,6.07496348796406,0.0321442588466261,6.07496348796406
0.0321546791484759,6.07214373254613,0.0321546791484759,6.07214373254613
0.0321650994503258,6.06930201637681,0.0321650994503258,6.06930201637681
0.0321755197521757,6.06643818103236,0.0321755197521757,6.06643818103236
0.0321859400540256,6.06355206787558,0.0321859400540256,6.06355206787558
0.0321963603558755,6.06064351805532,0.0321963603558755,6.06064351805532
0.0322067806577254,6.05771237250611,0.0322067806577254,6.05771237250611
0.0322172009595753,6.0547584719477,0.0322172009595753,6.0547584719477
0.0322276212614252,6.05178165688462,0.0322276212614252,6.05178165688462
0.0322380415632751,6.04878176760577,0.0322380415632751,6.04878176760577
0.032248461865125,6.04575864418398,0.032248461865125,6.04575864418398
0.0322588821669749,6.04271212647553,0.0322588821669749,6.04271212647553
0.0322693024688248,6.03964205411974,0.0322693024688248,6.03964205411974
0.0322797227706746,6.03654826653847,0.0322797227706746,6.03654826653847
0.0322901430725245,6.0334306029357,0.0322901430725245,6.0334306029357
0.0323005633743744,6.03028890229709,0.0323005633743744,6.03028890229709
0.0323109836762243,6.02712300338944,0.0323109836762243,6.02712300338944
0.0323214039780742,6.02393274476026,0.0323214039780742,6.02393274476026
0.0323318242799241,6.02071796473732,0.0323318242799241,6.02071796473732
0.032342244581774,6.01747850142813,0.032342244581774,6.01747850142813
0.0323526648836239,6.01421419271947,0.0323526648836239,6.01421419271947
0.0323630851854738,6.01092487627692,0.0323630851854738,6.01092487627692
0.0323735054873237,6.00761038954433,0.0323735054873237,6.00761038954433
0.0323839257891736,6.00427056974335,0.0323839257891736,6.00427056974335
0.0323943460910235,6.00090525387294,0.0323943460910235,6.00090525387294
0.0324047663928734,5.99751427870882,0.0324047663928734,5.99751427870882
0.0324151866947232,5.99409748080302,0.0324151866947232,5.99409748080302
0.0324256069965731,5.99065469648331,0.0324256069965731,5.99065469648331
0.032436027298423,5.98718576185271,0.032436027298423,5.98718576185271
0.0324464476002729,5.98369051278897,0.0324464476002729,5.98369051278897
0.0324568679021228,5.98016878494403,0.0324568679021228,5.98016878494403
0.0324672882039727,5.9766201627222,0.0324672882039727,5.9766201627222
0.0324777085058226,5.9730290943258,0.0324777085058226,5.9730290943258
0.0324881288076725,5.96938663519038,0.0324881288076725,5.96938663519038
0.0324985491095224,5.96569317227435,0.0324985491095224,5.96569317227435
0.0325089694113723,5.96194909318105,0.0325089694113723,5.96194909318105
0.0325193897132222,5.95815478616207,0.0325193897132222,5.95815478616207
0.0325298100150721,5.95431064012059,0.0325298100150721,5.95431064012059
0.0325402303169219,5.9504170446146,0.0325402303169219,5.9504170446146
0.0325506506187718,5.94647438986012,0.0325506506187718,5.94647438986012
0.0325610709206217,5.94248306673438,0.0325610709206217,5.94248306673438
0.0325714912224716,5.93844346677896,0.0325714912224716,5.93844346677896
0.0325819115243215,5.93435598220292,0.0325819115243215,5.93435598220292
0.0325923318261714,5.93022100588584,0.0325923318261714,5.93022100588584
0.0326027521280213,5.92603893138088,0.0326027521280213,5.92603893138088
0.0326131724298712,5.92181015291778,0.0326131724298712,5.92181015291778
0.0326235927317211,5.91753506540577,0.0326235927317211,5.91753506540577
0.032634013033571,5.91321406443654,0.032634013033571,5.91321406443654
0.0326444333354209,5.90884754628715,0.0326444333354209,5.90884754628715
0.0326548536372708,5.90443590792277,0.0326548536372708,5.90443590792277
0.0326652739391207,5.89997954699961,0.0326652739391207,5.89997954699961
0.0326756942409705,5.89547886186759,0.0326756942409705,5.89547886186759
0.0326861145428204,5.89093425157314,0.0326861145428204,5.89093425157314
0.0326965348446703,5.88634611586183,0.0326965348446703,5.88634611586183
0.0327069551465202,5.8817148551811,0.0327069551465202,5.8817148551811
0.0327173754483701,5.87704087068277,0.0327173754483701,5.87704087068277
0.03272779575022,5.87232456422569,0.03272779575022,5.87232456422569
0.0327382160520699,5.86756633837826,0.0327382160520699,5.86756633837826
0.0327486363539198,5.86276659642087,0.0327486363539198,5.86276659642087
0.0327590566557697,5.85792574234843,0.0327590566557697,5.85792574234843
0.0327694769576196,5.8530441808727,0.0327694769576196,5.8530441808727
0.0327798972594695,5.84812231742472,0.0327798972594695,5.84812231742472
0.0327903175613194,5.8431605581571,0.0327903175613194,5.8431605581571
0.0328007378631692,5.83815930994634,0.0328007378631692,5.83815930994634
0.0328111581650191,5.83311898039503,0.0328111581650191,5.83311898039503
0.032821578466869,5.82803997783409,0.032821578466869,5.82803997783409
0.0328319987687189,5.82292271132492,0.0328319987687189,5.82292271132492
0.0328424190705688,5.81776759066149,0.0328424190705688,5.81776759066149
0.0328528393724187,5.81257502637247,0.0328528393724187,5.81257502637247
0.0328632596742686,5.8073454297232,0.0328632596742686,5.8073454297232
0.0328736799761185,5.80207921271773,0.0328736799761185,5.80207921271773
0.0328841002779684,5.79677678810074,0.0328841002779684,5.79677678810074
0.0328945205798183,5.79143856935943,0.0328945205798183,5.79143856935943
0.0329049408816682,5.7860649707254,0.0329049408816682,5.7860649707254
0.0329153611835181,5.78065640717645,0.0329153611835181,5.78065640717645
0.0329257814853679,5.77521329443835,0.0329257814853679,5.77521329443835
0.0329362017872178,5.76973604898657,0.0329362017872178,5.76973604898657
0.0329466220890677,5.76422508804795,0.0329466220890677,5.76422508804795
0.0329570423909176,5.75868082960235,0.0329570423909176,5.75868082960235
0.0329674626927675,5.75310369238418,0.0329674626927675,5.75310369238418
0.0329778829946174,5.74749409588403,0.0329778829946174,5.74749409588403
0.0329883032964673,5.74185246035011,0.0329883032964673,5.74185246035011
0.0329987235983172,5.73617920678968,0.0329987235983172,5.73617920678968
0.0330091439001671,5.7304747569705,0.0330091439001671,5.7304747569705
0.033019564202017,5.72473953342218,0.033019564202017,5.72473953342218
0.0330299845038669,5.71897395943746,0.0330299845038669,5.71897395943746
0.0330404048057168,5.71317845907346,0.0330404048057168,5.71317845907346
0.0330508251075666,5.70735345715298,0.0330508251075666,5.70735345715298
0.0330612454094165,5.70149937926552,0.0330612454094165,5.70149937926552
0.0330716657112664,5.69561665176856,0.0330716657112664,5.69561665176856
0.0330820860131163,5.6897057017885,0.0330820860131163,5.6897057017885
0.0330925063149662,5.68376695722173,0.0330925063149662,5.68376695722173
0.0331029266168161,5.67780084673561,0.0331029266168161,5.67780084673561
0.033113346918666,5.67180779976938,0.033113346918666,5.67180779976938
0.0331237672205159,5.66578824653501,0.0331237672205159,5.66578824653501
0.0331341875223658,5.65974261801807,0.0331341875223658,5.65974261801807
0.0331446078242157,5.65367134597845,0.0331446078242157,5.65367134597845
0.0331550281260656,5.64757486295111,0.0331550281260656,5.64757486295111
0.0331654484279155,5.64145360224676,0.0331654484279155,5.64145360224676
0.0331758687297654,5.63530799795244,0.0331758687297654,5.63530799795244
0.0331862890316152,5.62913848493214,0.0331862890316152,5.62913848493214
0.0331967093334651,5.62294549882726,0.0331967093334651,5.62294549882726
0.033207129635315,5.61672947605712,0.033207129635315,5.61672947605712
0.0332175499371649,5.61049085381937,0.0332175499371649,5.61049085381937
0.0332279702390148,5.60423007009031,0.0332279702390148,5.60423007009031
0.0332383905408647,5.59794756362525,0.0332383905408647,5.59794756362525
0.0332488108427146,5.59164377395874,0.0332488108427146,5.59164377395874
0.0332592311445645,5.58531914140475,0.0332592311445645,5.58531914140475
0.0332696514464144,5.57897410705687,0.0332696514464144,5.57897410705687
0.0332800717482643,5.57260911278838,0.0332800717482643,5.57260911278838
0.0332904920501142,5.56622460125226,0.0332904920501142,5.56622460125226
0.0333009123519641,5.55982101588123,0.0333009123519641,5.55982101588123
0.0333113326538139,5.55339880088767,0.0333113326538139,5.55339880088767
0.0333217529556638,5.54695840126344,0.0333217529556638,5.54695840126344
0.0333321732575137,5.54050026277981,0.0333321732575137,5.54050026277981
0.0333425935593636,5.53402483198712,0.0333425935593636,5.53402483198712
0.0333530138612135,5.52753255621457,0.0333530138612135,5.52753255621457
0.0333634341630634,5.52102388356982,0.0333634341630634,5.52102388356982
0.0333738544649133,5.51449926293862,0.0333738544649133,5.51449926293862
0.0333842747667632,5.50795914398437,0.0333842747667632,5.50795914398437
0.0333946950686131,5.50140397714757,0.0333946950686131,5.50140397714757
0.033405115370463,5.49483421364526,0.033405115370463,5.49483421364526
0.0334155356723129,5.48825030547041,0.0334155356723129,5.48825030547041
0.0334259559741628,5.48165270539121,0.0334259559741628,5.48165270539121
0.0334363762760127,5.47504186695036,0.0334363762760127,5.47504186695036
0.0334467965778625,5.46841824446424,0.0334467965778625,5.46841824446424
0.0334572168797124,5.46178229302206,0.0334572168797124,5.46178229302206
0.0334676371815623,5.45513446848495,0.0334676371815623,5.45513446848495
0.0334780574834122,5.44847522748498,0.0334780574834122,5.44847522748498
0.0334884777852621,5.44180502742413,0.0334884777852621,5.44180502742413
0.033498898087112,5.43512432647318,0.033498898087112,5.43512432647318
0.0335093183889619,5.42843358357056,0.0335093183889619,5.42843358357056
0.0335197386908118,5.42173325842117,0.0335197386908118,5.42173325842117
0.0335301589926617,5.41502381149504,0.0335301589926617,5.41502381149504
0.0335405792945116,5.40830570402608,0.0335405792945116,5.40830570402608
0.0335509995963615,5.40157939801059,0.0335509995963615,5.40157939801059
0.0335614198982114,5.3948453562059,0.0335614198982114,5.3948453562059
0.0335718402000613,5.38810404212877,0.0335718402000613,5.38810404212877
0.0335822605019111,5.38135592005387,0.0335822605019111,5.38135592005387
0.033592680803761,5.37460145501211,0.033592680803761,5.37460145501211
0.0336031011056109,5.36784111278894,0.0336031011056109,5.36784111278894
0.0336135214074608,5.3610753599226,0.0336135214074608,5.3610753599226
0.0336239417093107,5.35430466370229,0.0336239417093107,5.35430466370229
0.0336343620111606,5.34752949216627,0.0336343620111606,5.34752949216627
0.0336447823130105,5.3407503140999,0.0336447823130105,5.3407503140999
0.0336552026148604,5.33396759903367,0.0336552026148604,5.33396759903367
0.0336656229167103,5.32718181724104,0.0336656229167103,5.32718181724104
0.0336760432185602,5.32039343973641,0.0336760432185602,5.32039343973641
0.0336864635204101,5.31360293827278,0.0336864635204101,5.31360293827278
0.03369688382226,5.30681078533961,0.03369688382226,5.30681078533961
0.0337073041241098,5.30001745416039,0.0337073041241098,5.30001745416039
0.0337177244259597,5.29322341869027,0.0337177244259597,5.29322341869027
0.0337281447278096,5.28642915361361,0.0337281447278096,5.28642915361361
0.0337385650296595,5.27963513434145,0.0337385650296595,5.27963513434145
0.0337489853315094,5.27284183700888,0.0337489853315094,5.27284183700888
0.0337594056333593,5.26604973847242,0.0337594056333593,5.26604973847242
0.0337698259352092,5.25925931630726,0.0337698259352092,5.25925931630726
0.0337802462370591,5.2524661849121,0.0337802462370591,5.2524661849121
0.033790666538909,5.24561352612423,0.033790666538909,5.24561352612423
0.0338010868407589,5.23868532129964,0.0338010868407589,5.23868532129964
0.0338115071426088,5.23168322037864,0.0338115071426088,5.23168322037864
0.0338219274444587,5.22460887499925,0.0338219274444587,5.22460887499925
0.0338323477463085,5.21746393844659,0.0338323477463085,5.21746393844659
0.0338427680481584,5.21025006560318,0.0338427680481584,5.21025006560318
0.0338531883500083,5.20296891290045,0.0338531883500083,5.20296891290045
0.0338636086518582,5.19562213827115,0.0338636086518582,5.19562213827115
0.0338740289537081,5.18821140110293,0.0338740289537081,5.18821140110293
0.033884449255558,5.18073836219293,0.033884449255558,5.18073836219293
0.0338948695574079,5.17320468370347,0.0338948695574079,5.17320468370347
0.0339052898592578,5.16561202911881,0.0339052898592578,5.16561202911881
0.0339157101611077,5.15796206320299,0.0339157101611077,5.15796206320299
0.0339261304629576,5.15025645195877,0.0339261304629576,5.15025645195877
0.0339365507648075,5.14249686258766,0.0339365507648075,5.14249686258766
0.0339469710666574,5.13468496345099,0.0339469710666574,5.13468496345099
0.0339573913685072,5.12682242403224,0.0339573913685072,5.12682242403224
0.0339678116703571,5.11891091490024,0.0339678116703571,5.11891091490024
0.033978231972207,5.11095210767373,0.033978231972207,5.11095210767373
0.0339886522740569,5.10294767498684,0.0339886522740569,5.10294767498684
0.0339990725759068,5.09489929045581,0.0339990725759068,5.09489929045581
0.0340094928777567,5.08680862864676,0.0340094928777567,5.08680862864676
0.0340199131796066,5.07867736504467,0.0340199131796066,5.07867736504467
0.0340303334814565,5.07050717602338,0.0340303334814565,5.07050717602338
0.0340407537833064,5.06229973881682,0.0340407537833064,5.06229973881682
0.0340511740851563,5.0540567314914,0.0340511740851563,5.0540567314914
0.0340615943870062,5.04577983291937,0.0340615943870062,5.04577983291937
0.0340720146888561,5.03747072275356,0.0340720146888561,5.03747072275356
0.0340824349907059,5.02913108140312,0.0340824349907059,5.02913108140312
0.0340928552925558,5.02076259001045,0.0340928552925558,5.02076259001045
0.0341032755944057,5.01236693042928,0.0341032755944057,5.01236693042928
0.0341136958962556,5.00394578520396,0.0341136958962556,5.00394578520396
0.0341241161981055,4.99550083754985,0.0341241161981055,4.99550083754985
0.0341345364999554,4.98703377133493,0.0341345364999554,4.98703377133493
0.0341449568018053,4.97854627106251,0.0341449568018053,4.97854627106251
0.0341553771036552,4.97004002185521,0.0341553771036552,4.97004002185521
0.0341657974055051,4.96151670944006,0.0341657974055051,4.96151670944006
0.034176217707355,4.95297802013475,0.034176217707355,4.95297802013475
0.0341866380092049,4.94442564083517,0.0341866380092049,4.94442564083517
0.0341970583110548,4.93586125900399,0.0341970583110548,4.93586125900399
0.0342074786129047,4.92728656266057,0.0342074786129047,4.92728656266057
0.0342178989147545,4.91870324037199,0.0342178989147545,4.91870324037199
0.0342283192166044,4.91011298124525,0.0342283192166044,4.91011298124525
0.0342387395184543,4.90151747492073,0.0342387395184543,4.90151747492073
0.0342491598203042,4.89291841156686,0.0342491598203042,4.89291841156686
0.0342595801221541,4.88431748187588,0.0342595801221541,4.88431748187588
0.034270000424004,4.87571637706096,0.034270000424004,4.87571637706096
0.0342804207258539,4.86711678885444,0.0342804207258539,4.86711678885444
0.0342908410277038,4.85852040950724,0.0342908410277038,4.85852040950724
0.0343012613295537,4.84992893178964,0.0343012613295537,4.84992893178964
0.0343116816314036,4.8413440489931,0.0343116816314036,4.8413440489931
0.0343221019332535,4.83276745493345,0.0343221019332535,4.83276745493345
0.0343325222351034,4.82420084395519,0.0343325222351034,4.82420084395519
0.0343429425369532,4.81564591093709,0.0343429425369532,4.81564591093709
0.0343533628388031,4.80710435129897,0.0343533628388031,4.80710435129897
0.034363783140653,4.79857786100979,0.034363783140653,4.79857786100979
0.0343742034425029,4.79006813659686,0.0343742034425029,4.79006813659686
0.0343846237443528,4.78157687515641,0.0343846237443528,4.78157687515641
0.0343950440462027,4.77310577436529,0.0343950440462027,4.77310577436529
0.0344054643480526,4.76465653249403,0.0344054643480526,4.76465653249403
0.0344158846499025,4.75623084842102,0.0344158846499025,4.75623084842102
0.0344263049517524,4.74783042164808,0.0344263049517524,4.74783042164808
0.0344367252536023,4.73945695231718,0.0344367252536023,4.73945695231718
0.0344471455554522,4.73111214122841,0.0344471455554522,4.73111214122841
0.0344575658573021,4.72279768985932,0.0344575658573021,4.72279768985932
0.034467986159152,4.71451530038542,0.034467986159152,4.71451530038542
0.0344784064610018,4.70626667570201,0.0344784064610018,4.70626667570201
0.0344888267628517,4.69805351944721,0.0344888267628517,4.69805351944721
0.0344992470647016,4.68987753602634,0.0344992470647016,4.68987753602634
0.0345096673665515,4.68174043063758,0.0345096673665515,4.68174043063758
0.0345200876684014,4.67364390929879,0.0345200876684014,4.67364390929879
0.0345305079702513,4.66558967887581,0.0345305079702513,4.66558967887581
0.0345409282721012,4.65757944711189,0.0345409282721012,4.65757944711189
0.0345513485739511,4.64961492265846,0.0345513485739511,4.64961492265846
0.034561768875801,4.64169781510725,0.034561768875801,4.64169781510725
0.0345721891776509,4.63382983502366,0.0345721891776509,4.63382983502366
0.0345826094795008,4.62601269398141,0.0345826094795008,4.62601269398141
0.0345930297813507,4.61824810459861,0.0345930297813507,4.61824810459861
0.0346034500832006,4.61053778057498,0.0346034500832006,4.61053778057498
0.0346138703850504,4.60288343673059,0.0346138703850504,4.60288343673059
0.0346242906869003,4.59528678904575,0.0346242906869003,4.59528678904575
0.0346347109887502,4.58774955470231,0.0346347109887502,4.58774955470231
0.0346451312906001,4.58027345212631,0.0346451312906001,4.58027345212631
0.03465555159245,4.57286020103191,0.03465555159245,4.57286020103191
0.0346659718942999,4.56551152246675,0.0346659718942999,4.56551152246675
0.0346763921961498,4.55822913885856,0.0346763921961498,4.55822913885856
0.0346868124979997,4.55101477406321,0.0346868124979997,4.55101477406321
0.0346972327998496,4.5438701534141,0.0346972327998496,4.5438701534141
0.0347076531016995,4.53679700377286,0.0347076531016995,4.53679700377286
0.0347180734035494,4.52979705358155,0.0347180734035494,4.52979705358155
0.0347284937053993,4.5228720329161,0.0347284937053993,4.5228720329161
0.0347389140072491,4.51602367354124,0.0347389140072491,4.51602367354124
0.034749334309099,4.50925370896676,0.034749334309099,4.50925370896676
0.0347597546109489,4.50256387450524,0.0347597546109489,4.50256387450524
0.0347701749127988,4.4959559073311,0.0347701749127988,4.4959559073311
0.0347805952146487,4.48943154654114,0.0347805952146487,4.48943154654114
0.0347910155164986,4.48299253321646,0.0347910155164986,4.48299253321646
0.0348014358183485,4.47664061048584,0.0348014358183485,4.47664061048584
0.0348118561201984,4.47037752359054,0.0348118561201984,4.47037752359054
0.0348222764220483,4.46420501995051,0.0348222764220483,4.46420501995051
0.0348326967238982,4.45812484923216,0.0348326967238982,4.45812484923216
0.0348431170257481,4.45213876341749,0.0348431170257481,4.45213876341749
0.034853537327598,4.4462485168747,0.034853537327598,4.4462485168747
0.0348639576294478,4.44042049268665,0.0348639576294478,4.44042049268665
0.0348743779312977,4.43459246311416,0.0348743779312977,4.43459246311416
0.0348847982331476,4.42876340280073,0.0348847982331476,4.42876340280073
0.0348952185349975,4.42293352562058,0.0348952185349975,4.42293352562058
0.0349056388368474,4.41710304585933,0.0349056388368474,4.41710304585933
0.0349160591386973,4.41127217821681,0.0349160591386973,4.41127217821681
0.0349264794405472,4.40544113780998,0.0349264794405472,4.40544113780998
0.0349368997423971,4.39961014017572,0.0349368997423971,4.39961014017572
0.034947320044247,4.39377940127368,0.034947320044247,4.39377940127368
0.0349577403460969,4.38794913748911,0.0349577403460969,4.38794913748911
0.0349681606479468,4.3821195656356,0.0349681606479468,4.3821195656356
0.0349785809497967,4.37629090295793,0.0349785809497967,4.37629090295793
0.0349890012516465,4.37046336713482,0.0349890012516465,4.37046336713482
0.0349994215534964,4.36463717628166,0.0349994215534964,4.36463717628166
0.0350098418553463,4.35881254895327,0.0350098418553463,4.35881254895327
0.0350202621571962,4.35298970414661,0.0350202621571962,4.35298970414661
0.0350306824590461,4.34716886130352,0.0350306824590461,4.34716886130352
0.035041102760896,4.34135024031336,0.035041102760896,4.34135024031336
0.0350515230627459,4.33553406151576,0.0350515230627459,4.33553406151576
0.0350619433645958,4.32972054570322,0.0350619433645958,4.32972054570322
0.0350723636664457,4.32390991412378,0.0350723636664457,4.32390991412378
0.0350827839682956,4.31810238848368,0.0350827839682956,4.31810238848368
0.0350932042701455,4.31229819094993,0.0350932042701455,4.31229819094993
0.0351036245719954,4.30649754415295,0.0351036245719954,4.30649754415295
0.0351140448738453,4.30070067118912,0.0351140448738453,4.30070067118912
0.0351244651756951,4.29490779562341,0.0351244651756951,4.29490779562341
0.035134885477545,4.28911914149186,0.035134885477545,4.28911914149186
0.0351453057793949,4.28333493330417,0.0351453057793949,4.28333493330417
0.0351557260812448,4.2775553960462,0.0351557260812448,4.2775553960462
0.0351661463830947,4.27178075518248,0.0351661463830947,4.27178075518248
0.0351765666849446,4.26601123665872,0.0351765666849446,4.26601123665872
0.0351869869867945,4.26024706690425,0.0351869869867945,4.26024706690425
0.0351974072886444,4.25448847283449,0.0351974072886444,4.25448847283449
0.0352078275904943,4.24873568185341,0.0352078275904943,4.24873568185341
0.0352182478923442,4.24298892185593,0.0352182478923442,4.24298892185593
0.0352286681941941,4.23724842123032,0.0352286681941941,4.23724842123032
0.035239088496044,4.23151440886064,0.035239088496044,4.23151440886064
0.0352495087978938,4.22578711412904,0.0352495087978938,4.22578711412904
0.0352599290997437,4.22006676691819,0.0352599290997437,4.22006676691819
0.0352703494015936,4.21435359761354,0.0352703494015936,4.21435359761354
0.0352807697034435,4.20864783710574,0.0352807697034435,4.20864783710574
0.0352911900052934,4.20294971679285,0.0352911900052934,4.20294971679285
0.0353016103071433,4.19725946858269,0.0353016103071433,4.19725946858269
0.0353120306089932,4.19157732489507,0.0353120306089932,4.19157732489507
0.0353224509108431,4.18590351866405,0.0353224509108431,4.18590351866405
0.035332871212693,4.18023828334022,0.035332871212693,4.18023828334022
0.0353432915145429,4.17458185289285,0.0353432915145429,4.17458185289285
0.0353537118163928,4.16893446181211,0.0353537118163928,4.16893446181211
0.0353641321182427,4.16329634511127,0.0353641321182427,4.16329634511127
0.0353745524200925,4.15766773832884,0.0353745524200925,4.15766773832884
0.0353849727219424,4.15204887753071,0.0353849727219424,4.15204887753071
0.0353953930237923,4.14643999931229,0.0353953930237923,4.14643999931229
0.0354058133256422,4.1408413408006,0.0354058133256422,4.1408413408006
0.0354162336274921,4.13525313965638,0.0354162336274921,4.13525313965638
0.035426653929342,4.12967563407612,0.035426653929342,4.12967563407612
0.0354370742311919,4.12410906279413,0.0354370742311919,4.12410906279413
0.0354474945330418,4.11855366508459,0.0354474945330418,4.11855366508459
0.0354579148348917,4.11300968076349,0.0354579148348917,4.11300968076349
0.0354683351367416,4.10747735019073,0.0354683351367416,4.10747735019073
0.0354787554385915,4.10195691427197,0.0354787554385915,4.10195691427197
0.0354891757404414,4.09644861446066,0.0354891757404414,4.09644861446066
0.0354995960422913,4.09095269275995,0.0354995960422913,4.09095269275995
0.0355100163441411,4.08546939172459,0.0355100163441411,4.08546939172459
0.035520436645991,4.07999895446283,0.035520436645991,4.07999895446283
0.0355308569478409,4.0745416246383,0.0355308569478409,4.0745416246383
0.0355412772496908,4.06909764647181,0.0355412772496908,4.06909764647181
0.0355516975515407,4.06366726474326,0.0355516975515407,4.06366726474326
0.0355621178533906,4.05825072479336,0.0355621178533906,4.05825072479336
0.0355725381552405,4.05284827252548,0.0355725381552405,4.05284827252548
0.0355829584570904,4.04746015440741,0.0355829584570904,4.04746015440741
0.0355933787589403,4.04208661747304,0.0355933787589403,4.04208661747304
0.0356037990607902,4.03672790932416,0.0356037990607902,4.03672790932416
0.0356142193626401,4.03138427813214,0.0356142193626401,4.03138427813214
0.03562463966449,4.02605597263958,0.03562463966449,4.02605597263958
0.0356350599663399,4.02074324216198,0.0356350599663399,4.02074324216198
0.0356454802681897,4.01544633658941,0.0356454802681897,4.01544633658941
0.0356559005700396,4.01016550638807,0.0356559005700396,4.01016550638807
0.0356663208718895,4.00490100260189,0.0356663208718895,4.00490100260189
0.0356767411737394,3.99965307685416,0.0356767411737394,3.99965307685416
0.0356871614755893,3.99442198134898,0.0356871614755893,3.99442198134898
0.0356975817774392,3.98920796887284,0.0356975817774392,3.98920796887284
0.0357080020792891,3.98401129279613,0.0357080020792891,3.98401129279613
0.035718422381139,3.97883220707455,0.035718422381139,3.97883220707455
0.0357288426829889,3.97367096625063,0.0357288426829889,3.97367096625063
0.0357392629848388,3.96852782545513,0.0357392629848388,3.96852782545513
0.0357496832866887,3.96340304040843,0.0357496832866887,3.96340304040843
0.0357601035885386,3.95829686742195,0.0357601035885386,3.95829686742195
0.0357705238903884,3.95320956339946,0.0357705238903884,3.95320956339946
0.0357809441922383,3.94814138583843,0.0357809441922383,3.94814138583843
0.0357913644940882,3.94309259283138,0.0357913644940882,3.94309259283138
0.0358017847959381,3.93806344306706,0.0358017847959381,3.93806344306706
0.035812205097788,3.93305419583183,0.035812205097788,3.93305419583183
0.0358226253996379,3.92806511101079,0.0358226253996379,3.92806511101079
0.0358330457014878,3.92309644908904,0.0358330457014878,3.92309644908904
0.0358434660033377,3.91814847115287,0.0358434660033377,3.91814847115287
0.0358538863051876,3.91322143889087,0.0358538863051876,3.91322143889087
0.0358643066070375,3.90831561459511,0.0358643066070375,3.90831561459511
0.0358747269088874,3.90343126116219,0.0358747269088874,3.90343126116219
0.0358851472107373,3.89856864209437,0.0358851472107373,3.89856864209437
0.0358955675125871,3.89372802150058,0.0358955675125871,3.89372802150058
0.035905987814437,3.8889096640975,0.035905987814437,3.8889096640975
0.0359164081162869,3.88411383521046,0.0359164081162869,3.88411383521046
0.0359268284181368,3.87934080077453,0.0359268284181368,3.87934080077453
0.0359372487199867,3.87459082733536,0.0359372487199867,3.87459082733536
0.0359476690218366,3.86986418205015,0.0359476690218366,3.86986418205015
0.0359580893236865,3.86516113268854,0.0359580893236865,3.86516113268854
0.0359685096255364,3.86048194763344,0.0359685096255364,3.86048194763344
0.0359789299273863,3.85582689588189,0.0359789299273863,3.85582689588189
0.0359893502292362,3.85119624704584,0.0359893502292362,3.85119624704584
0.0359997705310861,3.84659027135294,0.0359997705310861,3.84659027135294
0.036010190832936,3.84200923964729,0.036010190832936,3.84200923964729
0.0360206111347859,3.83745342339014,0.0360206111347859,3.83745342339014
0.0360310314366357,3.83292309466059,0.0360310314366357,3.83292309466059
0.0360414517384856,3.82841852615624,0.0360414517384856,3.82841852615624
0.0360518720403355,3.82393999119385,0.0360518720403355,3.82393999119385
0.0360622923421854,3.8194877637099,0.0360622923421854,3.8194877637099
0.0360727126440353,3.81506211826116,0.0360727126440353,3.81506211826116
0.0360831329458852,3.81066333002525,0.0360831329458852,3.81066333002525
0.0360935532477351,3.80629167480117,0.0360935532477351,3.80629167480117
0.036103973549585,3.80194742900972,0.036103973549585,3.80194742900972
0.0361143938514349,3.79763086969398,0.0361143938514349,3.79763086969398
0.0361248141532848,3.79334227451972,0.0361248141532848,3.79334227451972
0.0361352344551347,3.7890819217758,0.0361352344551347,3.7890819217758
0.0361456547569846,3.7848500903745,0.0361456547569846,3.7848500903745
0.0361560750588344,3.78064705985186,0.0361560750588344,3.78064705985186
0.0361664953606843,3.77647311036794,0.0361664953606843,3.77647311036794
0.0361769156625342,3.77232852270711,0.0361769156625342,3.77232852270711
0.0361873359643841,3.76821357827825,0.0361873359643841,3.76821357827825
0.036197756266234,3.76412855911497,0.036197756266234,3.76412855911497
0.0362081765680839,3.76007374787571,0.0362081765680839,3.76007374787571
0.0362185968699338,3.75604942784396,0.0362185968699338,3.75604942784396
0.0362290171717837,3.75205588292824,0.0362290171717837,3.75205588292824
0.0362394374736336,3.74809339766225,0.0362394374736336,3.74809339766225
0.0362498577754835,3.74416225720484,0.0362498577754835,3.74416225720484
0.0362602780773334,3.74026274734001,0.0362602780773334,3.74026274734001
0.0362706983791833,3.73639515447691,0.0362706983791833,3.73639515447691
0.0362811186810331,3.73255976564966,0.0362811186810331,3.73255976564966
0.036291538982883,3.72875686851737,0.036291538982883,3.72875686851737
0.0363019592847329,3.72498675136385,0.0363019592847329,3.72498675136385
0.0363123795865828,3.72124970309754,0.0363123795865828,3.72124970309754
0.0363227998884327,3.71754601325123,0.0363227998884327,3.71754601325123
0.0363332201902826,3.71387597198182,0.0363332201902826,3.71387597198182
0.0363436404921325,3.71023987007,0.0363436404921325,3.71023987007
0.0363540607939824,3.70663799891999,0.0363540607939824,3.70663799891999
0.0363644810958323,3.70307065055908,0.0363644810958323,3.70307065055908
0.0363749013976822,3.69953811763732,0.0363749013976822,3.69953811763732
0.0363853216995321,3.696040693427,0.0363853216995321,3.696040693427
0.036395742001382,3.69257867182224,0.036395742001382,3.69257867182224
0.0364061623032319,3.68915234733843,0.0364061623032319,3.68915234733843
0.0364165826050817,3.6857620151117,0.0364165826050817,3.6857620151117
0.0364270029069316,3.68240797089831,0.0364270029069316,3.68240797089831
0.0364374232087815,3.67909051107405,0.0364374232087815,3.67909051107405
0.0364478435106314,3.67580993263353,0.0364478435106314,3.67580993263353
0.0364582638124813,3.67256653318953,0.0364582638124813,3.67256653318953
0.0364686841143312,3.66936061097219,0.0364686841143312,3.66936061097219
0.0364791044161811,3.66619246482828,0.0364791044161811,3.66619246482828
0.036489524718031,3.66306239422034,0.036489524718031,3.66306239422034
0.0364999450198809,3.65997069922582,0.0364999450198809,3.65997069922582
0.0365103653217308,3.65691768053621,0.0365103653217308,3.65691768053621
0.0365207856235807,3.65390363945602,0.0365207856235807,3.65390363945602
0.0365312059254306,3.65092887790187,0.0365312059254306,3.65092887790187
0.0365416262272804,3.64799369840143,0.0365416262272804,3.64799369840143
0.0365520465291303,3.64509840409234,0.0365520465291303,3.64509840409234
0.0365624668309802,3.64224329872111,0.0365624668309802,3.64224329872111
0.0365728871328301,3.63942868664198,0.0365728871328301,3.63942868664198
0.03658330743468,3.6366548728157,0.03658330743468,3.6366548728157
0.0365937277365299,3.63392216280832,0.0365937277365299,3.63392216280832
0.0366041480383798,3.6312308627899,0.0366041480383798,3.6312308627899
0.0366145683402297,3.62858127953318,0.0366145683402297,3.62858127953318
0.0366249886420796,3.62597372041221,0.0366249886420796,3.62597372041221
0.0366354089439295,3.62340849340098,0.0366354089439295,3.62340849340098
0.0366458292457794,3.62088590707192,0.0366458292457794,3.62088590707192
0.0366562495476293,3.61840627059441,0.0366562495476293,3.61840627059441
0.0366666698494792,3.61596989373329,0.0366666698494792,3.61596989373329
0.036677090151329,3.61357708684722,0.036677090151329,3.61357708684722
0.0366875104531789,3.61122816088705,0.0366875104531789,3.61122816088705
0.0366979307550288,3.60892342739419,0.0366979307550288,3.60892342739419
0.0367083510568787,3.60666319849885,0.0367083510568787,3.60666319849885
0.0367187713587286,3.6044477869183,0.0367187713587286,3.6044477869183
0.0367291916605785,3.60227750595502,0.0367291916605785,3.60227750595502
0.0367396119624284,3.60015266949489,0.0367396119624284,3.60015266949489
0.0367500322642783,3.59807359200526,0.0367500322642783,3.59807359200526
0.0367604525661282,3.59604058853301,0.0367604525661282,3.59604058853301
0.0367708728679781,3.59405397470252,0.0367708728679781,3.59405397470252
0.036781293169828,3.59211406671369,0.036781293169828,3.59211406671369
0.0367917134716779,3.59022118133978,0.0367917134716779,3.59022118133978
0.0368021337735277,3.5883756359253,0.0368021337735277,3.5883756359253
0.0368125540753776,3.58657774838384,0.0368125540753776,3.58657774838384
0.0368229743772275,3.5848278371958,0.0368229743772275,3.5848278371958
0.0368333946790774,3.58312622140612,0.0368333946790774,3.58312622140612
0.0368438149809273,3.58147322062195,0.0368438149809273,3.58147322062195
0.0368542352827772,3.57986915501027,0.0368542352827772,3.57986915501027
0.0368646555846271,3.57831434529544,0.0368646555846271,3.57831434529544
0.036875075886477,3.57680911275674,0.036875075886477,3.57680911275674
0.0368854961883269,3.57535377922582,0.0368854961883269,3.57535377922582
0.0368959164901768,3.57394866708413,0.0368959164901768,3.57394866708413
0.0369063367920267,3.57259409926028,0.0369063367920267,3.57259409926028
0.0369167570938766,3.57129039922736,0.0369167570938766,3.57129039922736
0.0369271773957265,3.57003789100023,0.0369271773957265,3.57003789100023
0.0369375976975763,3.56883689913267,0.0369375976975763,3.56883689913267
0.0369480179994262,3.56768774871462,0.0369480179994262,3.56768774871462
0.0369584383012761,3.56659076536924,0.0369584383012761,3.56659076536924
0.036968858603126,3.56554627525,0.036968858603126,3.56554627525
0.0369792789049759,3.56455534838625,0.0369792789049759,3.56455534838625
0.0369896992068258,3.56359820706987,0.0369896992068258,3.56359820706987
0.0370001195086757,3.56264718725012,0.0370001195086757,3.56264718725012
0.0370105398105256,3.56170219830916,0.0370105398105256,3.56170219830916
0.0370209601123755,3.56076323325115,0.0370209601123755,3.56076323325115
0.0370313804142254,3.55983028509901,0.0370313804142254,3.55983028509901
0.0370418007160753,3.55890334689426,0.0370418007160753,3.55890334689426
0.0370522210179252,3.55798241169692,0.0370522210179252,3.55798241169692
0.037062641319775,3.55706747258539,0.037062641319775,3.55706747258539
0.0370730616216249,3.55615852265632,0.0370730616216249,3.55615852265632
0.0370834819234748,3.55525555502451,0.0370834819234748,3.55525555502451
0.0370939022253247,3.55435856282275,0.0370939022253247,3.55435856282275
0.0371043225271746,3.55346753920177,0.0371043225271746,3.55346753920177
0.0371147428290245,3.55258247733004,0.0371147428290245,3.55258247733004
0.0371251631308744,3.55170337039373,0.0371251631308744,3.55170337039373
0.0371355834327243,3.55083021159653,0.0371355834327243,3.55083021159653
0.0371460037345742,3.54996299415956,0.0371460037345742,3.54996299415956
0.0371564240364241,3.54910171132124,0.0371564240364241,3.54910171132124
0.037166844338274,3.54824635633721,0.037166844338274,3.54824635633721
0.0371772646401239,3.54739692248014,0.0371772646401239,3.54739692248014
0.0371876849419737,3.54655340303967,0.0371876849419737,3.54655340303967
0.0371981052438236,3.54571579132228,0.0371981052438236,3.54571579132228
0.0372085255456735,3.54488408065116,0.0372085255456735,3.54488408065116
0.0372189458475234,3.54405826436611,0.0372189458475234,3.54405826436611
0.0372293661493733,3.54323833582339,0.0372293661493733,3.54323833582339
0.0372397864512232,3.54242428839564,0.0372397864512232,3.54242428839564
0.0372502067530731,3.54161611547175,0.0372502067530731,3.54161611547175
0.037260627054923,3.54081381045672,0.037260627054923,3.54081381045672
0.0372710473567729,3.54001736677159,0.0372710473567729,3.54001736677159
0.0372814676586228,3.53922677785326,0.0372814676586228,3.53922677785326
0.0372918879604727,3.53844203715444,0.0372918879604727,3.53844203715444
0.0373023082623226,3.53766313814348,0.0373023082623226,3.53766313814348
0.0373127285641724,3.53689007430429,0.0373127285641724,3.53689007430429
0.0373231488660223,3.53612283913619,0.0373231488660223,3.53612283913619
0.0373335691678722,3.53536142615381,0.0373335691678722,3.53536142615381
0.0373439894697221,3.53460582888699,0.0373439894697221,3.53460582888699
0.037354409771572,3.53385604088063,0.037354409771572,3.53385604088063
0.0373648300734219,3.53311205569461,0.0373648300734219,3.53311205569461
0.0373752503752718,3.53237386690362,0.0373752503752718,3.53237386690362
0.0373856706771217,3.5316414680971,0.0373856706771217,3.5316414680971
0.0373960909789716,3.5309148528791,0.0373960909789716,3.5309148528791
0.0374065112808215,3.53019401486816,0.0374065112808215,3.53019401486816
0.0374169315826714,3.5294789476972,0.0374169315826714,3.5294789476972
0.0374273518845213,3.52876964501339,0.0374273518845213,3.52876964501339
0.0374377721863712,3.52806610047805,0.0374377721863712,3.52806610047805
0.037448192488221,3.52736830776655,0.037448192488221,3.52736830776655
0.0374586127900709,3.52667626056813,0.0374586127900709,3.52667626056813
0.0374690330919208,3.52598995258587,0.0374690330919208,3.52598995258587
0.0374794533937707,3.5253093775365,0.0374794533937707,3.5253093775365
0.0374898736956206,3.52463452915033,0.0374898736956206,3.52463452915033
0.0375002939974705,3.5239654011711,0.0375002939974705,3.5239654011711
0.0375107142993204,3.52330198735592,0.0375107142993204,3.52330198735592
0.0375211346011703,3.52264428147506,0.0375211346011703,3.52264428147506
0.0375315549030202,3.52199227731195,0.0375315549030202,3.52199227731195
0.0375419752048701,3.52134596866295,0.0375419752048701,3.52134596866295
0.03755239550672,3.52070534933734,0.03755239550672,3.52070534933734
0.0375628158085699,3.5200704131571,0.0375628158085699,3.5200704131571
0.0375732361104198,3.5194411539569,0.0375732361104198,3.5194411539569
0.0375836564122696,3.51881756558388,0.0375836564122696,3.51881756558388
0.0375940767141195,3.51819964189762,0.0375940767141195,3.51819964189762
0.0376044970159694,3.51758737676999,0.0376044970159694,3.51758737676999
0.0376149173178193,3.516980764085,0.0376149173178193,3.516980764085
0.0376253376196692,3.51637979773875,0.0376253376196692,3.51637979773875
0.0376357579215191,3.51578447163927,0.0376357579215191,3.51578447163927
0.037646178223369,3.51519477970642,0.037646178223369,3.51519477970642
0.0376565985252189,3.51461071587177,0.0376565985252189,3.51461071587177
0.0376670188270688,3.51403227407847,0.0376670188270688,3.51403227407847
0.0376774391289187,3.51345944828117,0.0376774391289187,3.51345944828117
0.0376878594307686,3.51289223244588,0.0376878594307686,3.51289223244588
0.0376982797326185,3.51233062054983,0.0376982797326185,3.51233062054983
0.0377087000344683,3.51177460658142,0.0377087000344683,3.51177460658142
0.0377191203363182,3.51122418454004,0.0377191203363182,3.51122418454004
0.0377295406381681,3.51067934843599,0.0377295406381681,3.51067934843599
0.037739960940018,3.51014009229034,0.037739960940018,3.51014009229034
0.0377503812418679,3.50960641013485,0.0377503812418679,3.50960641013485
0.0377608015437178,3.50907829601181,0.0377608015437178,3.50907829601181
0.0377712218455677,3.50855574397396,0.0377712218455677,3.50855574397396
0.0377816421474176,3.50803874808436,0.0377816421474176,3.50803874808436
0.0377920624492675,3.50752730241626,0.0377920624492675,3.50752730241626
0.0378024827511174,3.50702140105301,0.0378024827511174,3.50702140105301
0.0378129030529673,3.50652103808794,0.0378129030529673,3.50652103808794
0.0378233233548172,3.50602620762421,0.0378233233548172,3.50602620762421
0.0378337436566671,3.50553690377474,0.0378337436566671,3.50553690377474
0.0378441639585169,3.50505312066207,0.0378441639585169,3.50505312066207
0.0378545842603668,3.50457485241824,0.0378545842603668,3.50457485241824
0.0378650045622167,3.5041020931847,0.0378650045622167,3.5041020931847
0.0378754248640666,3.50363483711215,0.0378754248640666,3.50363483711215
0.0378858451659165,3.50317307836046,0.0378858451659165,3.50317307836046
0.0378962654677664,3.50271681109855,0.0378962654677664,3.50271681109855
0.0379066857696163,3.50226602950424,0.0379066857696163,3.50226602950424
0.0379171060714662,3.5018207277642,0.0379171060714662,3.5018207277642
0.0379275263733161,3.50138090007375,0.0379275263733161,3.50138090007375
0.037937946675166,3.50094654063682,0.037937946675166,3.50094654063682
0.0379483669770159,3.50051764366578,0.0379483669770159,3.50051764366578
0.0379587872788658,3.50009420338134,0.0379587872788658,3.50009420338134
0.0379692075807156,3.49967621401245,0.0379692075807156,3.49967621401245
0.0379796278825655,3.49926366979617,0.0379796278825655,3.49926366979617
0.0379900481844154,3.49885656497752,0.0379900481844154,3.49885656497752
0.0380004684862653,3.49845489380945,0.0380004684862653,3.49845489380945
0.0380108887881152,3.49805865055262,0.0380108887881152,3.49805865055262
0.0380213090899651,3.49766782947535,0.0380213090899651,3.49766782947535
0.038031729391815,3.49728242485348,0.038031729391815,3.49728242485348
0.0380421496936649,3.49690243097027,0.0380421496936649,3.49690243097027
0.0380525699955148,3.49652784211625,0.0380525699955148,3.49652784211625
0.0380629902973647,3.49615865258913,0.0380629902973647,3.49615865258913
0.0380734105992146,3.49579485669368,0.0380734105992146,3.49579485669368
0.0380838309010645,3.49543644874159,0.0380838309010645,3.49543644874159
0.0380942512029143,3.49508342305138,0.0380942512029143,3.49508342305138
0.0381046715047642,3.49473577394828,0.0381046715047642,3.49473577394828
0.0381150918066141,3.49439349576409,0.0381150918066141,3.49439349576409
0.038125512108464,3.49405658283708,0.038125512108464,3.49405658283708
0.0381359324103139,3.49372502951186,0.0381359324103139,3.49372502951186
0.0381463527121638,3.49339883013928,0.0381463527121638,3.49339883013928
0.0381567730140137,3.49307797907629,0.0381567730140137,3.49307797907629
0.0381671933158636,3.49276247068584,0.0381671933158636,3.49276247068584
0.0381776136177135,3.49245229933676,0.0381776136177135,3.49245229933676
0.0381880339195634,3.49214745940361,0.0381880339195634,3.49214745940361
0.0381984542214133,3.49184794526662,0.0381984542214133,3.49184794526662
0.0382088745232632,3.49155375131151,0.0382088745232632,3.49155375131151
0.038219294825113,3.49126487192942,0.038219294825113,3.49126487192942
0.0382297151269629,3.49098130151676,0.0382297151269629,3.49098130151676
0.0382401354288128,3.49070303447509,0.0382401354288128,3.49070303447509
0.0382505557306627,3.49043006521103,0.0382505557306627,3.49043006521103
0.0382609760325126,3.49016238813611,0.0382609760325126,3.49016238813611
0.0382713963343625,3.48989999766667,0.0382713963343625,3.48989999766667
0.0382818166362124,3.48964288822374,0.0382818166362124,3.48964288822374
0.0382922369380623,3.48939105423289,0.0382922369380623,3.48939105423289
0.0383026572399122,3.48914449012416,0.0383026572399122,3.48914449012416
0.0383130775417621,3.48890319033188,0.0383130775417621,3.48890319033188
0.038323497843612,3.48866714929462,0.038323497843612,3.48866714929462
0.0383339181454619,3.48843636145502,0.0383339181454619,3.48843636145502
0.0383443384473117,3.48821082125967,0.0383443384473117,3.48821082125967
0.0383547587491616,3.48799052315901,0.0383547587491616,3.48799052315901
0.0383651790510115,3.48777546160721,0.0383651790510115,3.48777546160721
0.0383755993528614,3.48756563106203,0.0383755993528614,3.48756563106203
0.0383860196547113,3.48736102598472,0.0383860196547113,3.48736102598472
0.0383964399565612,3.48716164083987,0.0383964399565612,3.48716164083987
0.0384068602584111,3.48696747009532,0.0384068602584111,3.48696747009532
0.038417280560261,3.48677850822204,0.038417280560261,3.48677850822204
0.0384277008621109,3.48659474969397,0.0384277008621109,3.48659474969397
0.0384381211639608,3.48641618898793,0.0384381211639608,3.48641618898793
0.0384485414658107,3.4862428205835,0.0384485414658107,3.4862428205835
0.0384589617676606,3.48607463896288,0.0384589617676606,3.48607463896288
0.0384693820695105,3.48591163861077,0.0384693820695105,3.48591163861077
0.0384798023713603,3.48575381401427,0.0384798023713603,3.48575381401427
0.0384902226732102,3.48560115966274,0.0384902226732102,3.48560115966274
0.0385006429750601,3.48545367004767,0.0385006429750601,3.48545367004767
0.03851106327691,3.48531133966257,0.03851106327691,3.48531133966257
0.0385214835787599,3.48517416300284,0.0385214835787599,3.48517416300284
0.0385319038806098,3.48504213456567,0.0385319038806098,3.48504213456567
0.0385423241824597,3.48491524884986,0.0385423241824597,3.48491524884986
0.0385527444843096,3.48479350035577,0.0385527444843096,3.48479350035577
0.0385631647861595,3.48467688358514,0.0385631647861595,3.48467688358514
0.0385735850880094,3.484565393041,0.0385735850880094,3.484565393041
0.0385840053898593,3.4844590232275,0.0385840053898593,3.4844590232275
0.0385944256917092,3.48435776864987,0.0385944256917092,3.48435776864987
0.0386048459935591,3.48426162381419,0.0386048459935591,3.48426162381419
0.0386152662954089,3.48417058322736,0.0386152662954089,3.48417058322736
0.0386256865972588,3.4840846413969,0.0386256865972588,3.4840846413969
0.0386361068991087,3.48400379283089,0.0386361068991087,3.48400379283089
0.0386465272009586,3.4839280320378,0.0386465272009586,3.4839280320378
0.0386569475028085,3.48385735352637,0.0386569475028085,3.48385735352637
0.0386673678046584,3.48379175180551,0.0386673678046584,3.48379175180551
0.0386777881065083,3.48373122138415,0.0386777881065083,3.48373122138415
0.0386882084083582,3.48367575677112,0.0386882084083582,3.48367575677112
0.0386986287102081,3.48362535247502,0.0386986287102081,3.48362535247502
0.038709049012058,3.48358000300412,0.038709049012058,3.48358000300412
0.0387194693139079,3.48353970286619,0.0387194693139079,3.48353970286619
0.0387298896157578,3.4835044465684,0.0387298896157578,3.4835044465684
0.0387403099176076,3.4834742286172,0.0387403099176076,3.4834742286172
0.0387507302194575,3.48344904351818,0.0387507302194575,3.48344904351818
0.0387611505213074,3.48342888577593,0.0387611505213074,3.48342888577593
0.0387715708231573,3.48341374989395,0.0387715708231573,3.48341374989395
0.0387819911250072,3.48340363037448,0.0387819911250072,3.48340363037448
0.0387924114268571,3.4833985217184,0.0387924114268571,3.4833985217184
0.038802831728707,3.48339841842509,0.038802831728707,3.48339841842509
0.0388132520305569,3.48340331499231,0.0388132520305569,3.48340331499231
0.0388236723324068,3.48341320591607,0.0388236723324068,3.48341320591607
0.0388340926342567,3.48342808569048,0.0388340926342567,3.48342808569048
0.0388445129361066,3.48344794880765,0.0388445129361066,3.48344794880765
0.0388549332379565,3.48347278975755,0.0388549332379565,3.48347278975755
0.0388653535398064,3.48350260302788,0.0388653535398064,3.48350260302788
0.0388757738416562,3.48353738310393,0.0388757738416562,3.48353738310393
0.0388861941435061,3.48357712446848,0.0388861941435061,3.48357712446848
0.038896614445356,3.48362182160163,0.038896614445356,3.48362182160163
0.0389070347472059,3.48367146898069,0.0389070347472059,3.48367146898069
0.0389174550490558,3.48372606108007,0.0389174550490558,3.48372606108007
0.0389278753509057,3.48378559237111,0.0389278753509057,3.48378559237111
0.0389382956527556,3.48385005732196,0.0389382956527556,3.48385005732196
0.0389487159546055,3.48391945039747,0.0389487159546055,3.48391945039747
0.0389591362564554,3.48399376605903,0.0389591362564554,3.48399376605903
0.0389695565583053,3.48407299876448,0.0389695565583053,3.48407299876448
0.0389799768601552,3.48415714296792,0.0389799768601552,3.48415714296792
0.0389903971620051,3.48424619311961,0.0389903971620051,3.48424619311961
0.0390008174638549,3.48434014366585,0.0390008174638549,3.48434014366585
0.0390112377657048,3.48443898904882,0.0390112377657048,3.48443898904882
0.0390216580675547,3.48454272370647,0.0390216580675547,3.48454272370647
0.0390320783694046,3.48465134207236,0.0390320783694046,3.48465134207236
0.0390424986712545,3.48476483857555,0.0390424986712545,3.48476483857555
0.0390529189731044,3.48488320764046,0.0390529189731044,3.48488320764046
0.0390633392749543,3.48500644368674,0.0390633392749543,3.48500644368674
0.0390737595768042,3.48513454112911,0.0390737595768042,3.48513454112911
0.0390841798786541,3.48526749437726,0.0390841798786541,3.48526749437726
0.039094600180504,3.4854052978357,0.039094600180504,3.4854052978357
0.0391050204823539,3.48554794590362,0.0391050204823539,3.48554794590362
0.0391154407842038,3.48569543297475,0.0391154407842038,3.48569543297475
0.0391258610860536,3.48584775343726,0.0391258610860536,3.48584775343726
0.0391362813879035,3.48600490167357,0.0391362813879035,3.48600490167357
0.0391467016897534,3.48616687206025,0.0391467016897534,3.48616687206025
0.0391571219916033,3.4863336589679,0.0391571219916033,3.4863336589679
0.0391675422934532,3.48650525676094,0.0391675422934532,3.48650525676094
0.0391779625953031,3.48668165979757,0.0391779625953031,3.48668165979757
0.039188382897153,3.48686286242954,0.039188382897153,3.48686286242954
0.0391988031990029,3.48704885900209,0.0391988031990029,3.48704885900209
0.0392092235008528,3.48723964385377,0.0392092235008528,3.48723964385377
0.0392196438027027,3.4874352113163,0.0392196438027027,3.4874352113163
0.0392300641045526,3.48763555571445,0.0392300641045526,3.48763555571445
0.0392404844064025,3.48784067136588,0.0392404844064025,3.48784067136588
0.0392509047082523,3.48805055258104,0.0392509047082523,3.48805055258104
0.0392613250101022,3.48826519366299,0.0392613250101022,3.48826519366299
0.0392717453119521,3.48848458890726,0.0392717453119521,3.48848458890726
0.039282165613802,3.48870873260175,0.039282165613802,3.48870873260175
0.0392925859156519,3.48893761902655,0.0392925859156519,3.48893761902655
0.0393030062175018,3.48917124245382,0.0393030062175018,3.48917124245382
0.0393134265193517,3.48940959714764,0.0393134265193517,3.48940959714764
0.0393238468212016,3.48965267736388,0.0393238468212016,3.48965267736388
0.0393342671230515,3.48990047735006,0.0393342671230515,3.48990047735006
0.0393446874249014,3.49015299134516,0.0393446874249014,3.49015299134516
0.0393551077267513,3.49041021357956,0.0393551077267513,3.49041021357956
0.0393655280286012,3.49067213827483,0.0393655280286012,3.49067213827483
0.0393759483304511,3.49093875964364,0.0393759483304511,3.49093875964364
0.0393863686323009,3.49121007188956,0.0393863686323009,3.49121007188956
0.0393967889341508,3.49148606920696,0.0393967889341508,3.49148606920696
0.0394072092360007,3.49176674578085,0.0394072092360007,3.49176674578085
0.0394176295378506,3.49205209578676,0.0394176295378506,3.49205209578676
0.0394280498397005,3.49234211339054,0.0394280498397005,3.49234211339054
0.0394384701415504,3.49263679274827,0.0394384701415504,3.49263679274827
0.0394488904434003,3.4929361280061,0.0394488904434003,3.4929361280061
0.0394593107452502,3.4932401133001,0.0394593107452502,3.4932401133001
0.0394697310471001,3.49354874275611,0.0394697310471001,3.49354874275611
0.03948015134895,3.49386201048961,0.03948015134895,3.49386201048961
0.0394905716507999,3.49417991060555,0.0394905716507999,3.49417991060555
0.0395009919526498,3.49450243719823,0.0395009919526498,3.49450243719823
0.0395114122544996,3.49482958435113,0.0395114122544996,3.49482958435113
0.0395218325563495,3.49516134613679,0.0395218325563495,3.49516134613679
0.0395322528581994,3.49549771661663,0.0395322528581994,3.49549771661663
0.0395426731600493,3.49583868984084,0.0395426731600493,3.49583868984084
0.0395530934618992,3.4961842598482,0.0395530934618992,3.4961842598482
0.0395635137637491,3.49653442066594,0.0395635137637491,3.49653442066594
0.039573934065599,3.49688916630959,0.039573934065599,3.49688916630959
0.0395843543674489,3.49724849078286,0.0395843543674489,3.49724849078286
0.0395947746692988,3.49761238807745,0.0395947746692988,3.49761238807745
0.0396051949711487,3.49798085217291,0.0396051949711487,3.49798085217291
0.0396156152729986,3.49835387703651,0.0396156152729986,3.49835387703651
0.0396260355748485,3.49873145662308,0.0396260355748485,3.49873145662308
0.0396364558766984,3.49911358487484,0.0396364558766984,3.49911358487484
0.0396468761785482,3.49950025572129,0.0396468761785482,3.49950025572129
0.0396572964803981,3.49989146307901,0.0396572964803981,3.49989146307901
0.039667716782248,3.50028720085155,0.039667716782248,3.50028720085155
0.0396781370840979,3.50068746292924,0.0396781370840979,3.50068746292924
0.0396885573859478,3.50109224318909,0.0396885573859478,3.50109224318909
0.0396989776877977,3.50150153549458,0.0396989776877977,3.50150153549458
0.0397093979896476,3.50191533369554,0.0397093979896476,3.50191533369554
0.0397198182914975,3.50233363162801,0.0397198182914975,3.50233363162801
0.0397302385933474,3.50275642311403,0.0397302385933474,3.50275642311403
0.0397406588951973,3.50318370196154,0.0397406588951973,3.50318370196154
0.0397510791970472,3.50361546196422,0.0397510791970472,3.50361546196422
0.0397614994988971,3.50405169690131,0.0397614994988971,3.50405169690131
0.0397719198007469,3.50449240053747,0.0397719198007469,3.50449240053747
0.0397823401025968,3.50493756662262,0.0397823401025968,3.50493756662262
0.0397927604044467,3.50538718889179,0.0397927604044467,3.50538718889179
0.0398031807062966,3.50584126106496,0.0398031807062966,3.50584126106496
0.0398136010081465,3.50629977684692,0.0398136010081465,3.50629977684692
0.0398240213099964,3.50676272992707,0.0398240213099964,3.50676272992707
0.0398344416118463,3.50723011397932,0.0398344416118463,3.50723011397932
0.0398448619136962,3.50770192266187,0.0398448619136962,3.50770192266187
0.0398552822155461,3.50817814961711,0.0398552822155461,3.50817814961711
0.039865702517396,3.50865878847145,0.039865702517396,3.50865878847145
0.0398761228192459,3.5091438328351,0.0398761228192459,3.5091438328351
0.0398865431210958,3.50963327630202,0.0398865431210958,3.50963327630202
0.0398969634229457,3.51012711244964,0.0398969634229457,3.51012711244964
0.0399073837247955,3.51062533483882,0.0399073837247955,3.51062533483882
0.0399178040266454,3.51112793701359,0.0399178040266454,3.51112793701359
0.0399282243284953,3.51163491250103,0.0399282243284953,3.51163491250103
0.0399386446303452,3.51214625481115,0.0399386446303452,3.51214625481115
0.0399490649321951,3.51266195743663,0.0399490649321951,3.51266195743663
0.039959485234045,3.51318201385278,0.039959485234045,3.51318201385278
0.0399699055358949,3.51370641751726,0.0399699055358949,3.51370641751726
0.0399803258377448,3.51423516187,0.0399803258377448,3.51423516187
0.0399907461395947,3.51476824033302,0.0399907461395947,3.51476824033302
0.0400011664414446,3.51530564631023,0.0400011664414446,3.51530564631023
0.0400115867432945,3.51584737318732,0.0400115867432945,3.51584737318732
0.0400220070451444,3.51639341433156,0.0400220070451444,3.51639341433156
0.0400324273469942,3.51694376309164,0.0400324273469942,3.51694376309164
0.0400428476488441,3.51749841279752,0.0400428476488441,3.51749841279752
0.040053267950694,3.51805735676026,0.040053267950694,3.51805735676026
0.0400636882525439,3.51862058827185,0.0400636882525439,3.51862058827185
0.0400741085543938,3.51918810060505,0.0400741085543938,3.51918810060505
0.0400845288562437,3.5197598870132,0.0400845288562437,3.5197598870132
0.0400949491580936,3.52033594073011,0.0400949491580936,3.52033594073011
0.0401053694599435,3.52091625496982,0.0401053694599435,3.52091625496982
0.0401157897617934,3.52150082292651,0.0401157897617934,3.52150082292651
0.0401262100636433,3.52208963777425,0.0401262100636433,3.52208963777425
0.0401366303654932,3.52268269266692,0.0401366303654932,3.52268269266692
0.0401470506673431,3.52327998073797,0.0401470506673431,3.52327998073797
0.0401574709691929,3.52388149510028,0.0401574709691929,3.52388149510028
0.0401678912710428,3.524487228846,0.0401678912710428,3.524487228846
0.0401783115728927,3.52509717504637,0.0401783115728927,3.52509717504637
0.0401887318747426,3.52571132675154,0.0401887318747426,3.52571132675154
0.0401991521765925,3.52632967699043,0.0401991521765925,3.52632967699043
0.0402095724784424,3.52695221877051,0.0402095724784424,3.52695221877051
0.0402199927802923,3.52757894507769,0.0402199927802923,3.52757894507769
0.0402304130821422,3.52820984887612,0.0402304130821422,3.52820984887612
0.0402408333839921,3.52884492310798,0.0402408333839921,3.52884492310798
0.040251253685842,3.52948416069339,0.040251253685842,3.52948416069339
0.0402616739876919,3.53012755453016,0.0402616739876919,3.53012755453016
0.0402720942895418,3.53077509749367,0.0402720942895418,3.53077509749367
0.0402825145913916,3.53142678243667,0.0402825145913916,3.53142678243667
0.0402929348932415,3.5320826021891,0.0402929348932415,3.5320826021891
0.0403033551950914,3.53274254955796,0.0403033551950914,3.53274254955796
0.0403137754969413,3.53340661732709,0.0403137754969413,3.53340661732709
0.0403241957987912,3.53407479825699,0.0403241957987912,3.53407479825699
0.0403346161006411,3.53474708508469,0.0403346161006411,3.53474708508469
0.040345036402491,3.53542347052356,0.040345036402491,3.53542347052356
0.0403554567043409,3.53610394726309,0.0403554567043409,3.53610394726309
0.0403658770061908,3.53678850796878,0.0403658770061908,3.53678850796878
0.0403762973080407,3.53747714528192,0.0403762973080407,3.53747714528192
0.0403867176098906,3.53816985181942,0.0403867176098906,3.53816985181942
0.0403971379117405,3.53886662017364,0.0403971379117405,3.53886662017364
0.0404075582135904,3.53956744291222,0.0404075582135904,3.53956744291222
0.0404179785154402,3.54027231257787,0.0404179785154402,3.54027231257787
0.0404283988172901,3.54098122168824,0.0404283988172901,3.54098122168824
0.04043881911914,3.5416941627357,0.04043881911914,3.5416941627357
0.0404492394209899,3.54241112818718,0.0404492394209899,3.54241112818718
0.0404596597228398,3.54313211048397,0.0404596597228398,3.54313211048397
0.0404700800246897,3.54385710204159,0.0404700800246897,3.54385710204159
0.0404805003265396,3.54458609524953,0.0404805003265396,3.54458609524953
0.0404909206283895,3.54531908247115,0.0404909206283895,3.54531908247115
0.0405013409302394,3.54605605604346,0.0405013409302394,3.54605605604346
0.0405117612320893,3.54679700827692,0.0405117612320893,3.54679700827692
0.0405221815339392,3.5475419314553,0.0405221815339392,3.5475419314553
0.0405326018357891,3.54829081783547,0.0405326018357891,3.54829081783547
0.040543022137639,3.54904365964723,0.040543022137639,3.54904365964723
0.0405534424394888,3.54980044909312,0.0405534424394888,3.54980044909312
0.0405638627413387,3.55056117834823,0.0405638627413387,3.55056117834823
0.0405742830431886,3.55132583956003,0.0405742830431886,3.55132583956003
0.0405847033450385,3.55209442484819,0.0405847033450385,3.55209442484819
0.0405951236468884,3.55286692630438,0.0405951236468884,3.55286692630438
0.0406055439487383,3.55364333599209,0.0406055439487383,3.55364333599209
0.0406159642505882,3.55442364594644,0.0406159642505882,3.55442364594644
0.0406263845524381,3.55520784817401,0.0406263845524381,3.55520784817401
0.040636804854288,3.55599593465263,0.040636804854288,3.55599593465263
0.0406472251561379,3.55678789733123,0.0406472251561379,3.55678789733123
0.0406576454579878,3.55758372812961,0.0406576454579878,3.55758372812961
0.0406680657598377,3.55838341893828,0.0406680657598377,3.55838341893828
0.0406784860616875,3.55918696161826,0.0406784860616875,3.55918696161826
0.0406889063635374,3.55999434800093,0.0406889063635374,3.55999434800093
0.0406993266653873,3.56080556988775,0.0406993266653873,3.56080556988775
0.0407097469672372,3.56162061905019,0.0407097469672372,3.56162061905019
0.0407201672690871,3.56243948722945,0.0407201672690871,3.56243948722945
0.040730587570937,3.5632621661363,0.040730587570937,3.5632621661363
0.0407410078727869,3.56408864745092,0.0407410078727869,3.56408864745092
0.0407514281746368,3.56491892282264,0.0407514281746368,3.56491892282264
0.0407618484764867,3.56575298386984,0.0407618484764867,3.56575298386984
0.0407722687783366,3.56659082217967,0.0407722687783366,3.56659082217967
0.0407826890801865,3.56743242930791,0.0407826890801865,3.56743242930791
0.0407931093820364,3.56827779677879,0.0407931093820364,3.56827779677879
0.0408035296838863,3.56912691608475,0.0408035296838863,3.56912691608475
0.0408139499857361,3.56997977868629,0.0408139499857361,3.56997977868629
0.040824370287586,3.57083637601174,0.040824370287586,3.57083637601174
0.0408347905894359,3.57169669945712,0.0408347905894359,3.57169669945712
0.0408452108912858,3.57256074038587,0.0408452108912858,3.57256074038587
0.0408556311931357,3.57342849012874,0.0408556311931357,3.57342849012874
0.0408660514949856,3.57429993998355,0.0408660514949856,3.57429993998355
0.0408764717968355,3.57517508121497,0.0408764717968355,3.57517508121497
0.0408868920986854,3.57605390505439,0.0408868920986854,3.57605390505439
0.0408973124005353,3.57693640269968,0.0408973124005353,3.57693640269968
0.0409077327023852,3.577822565315,0.0409077327023852,3.577822565315
0.0409181530042351,3.57871238403062,0.0409181530042351,3.57871238403062
0.040928573306085,3.57960584994272,0.040928573306085,3.57960584994272
0.0409389936079348,3.58050295411315,0.0409389936079348,3.58050295411315
0.0409494139097847,3.58140368756931,0.0409494139097847,3.58140368756931
0.0409598342116346,3.5823080413039,0.0409598342116346,3.5823080413039
0.0409702545134845,3.58321600627472,0.0409702545134845,3.58321600627472
0.0409806748153344,3.58412757340451,0.0409806748153344,3.58412757340451
0.0409910951171843,3.58504273358071,0.0409910951171843,3.58504273358071
0.0410015154190342,3.58596147765527,0.0410015154190342,3.58596147765527
0.0410119357208841,3.5868837964445,0.0410119357208841,3.5868837964445
0.041022356022734,3.5878096807288,0.041022356022734,3.5878096807288
0.0410327763245839,3.58873912125249,0.0410327763245839,3.58873912125249
0.0410431966264338,3.58967210872362,0.0410431966264338,3.58967210872362
0.0410536169282837,3.59060863381375,0.0410536169282837,3.59060863381375
0.0410640372301335,3.59154868715779,0.0410640372301335,3.59154868715779
0.0410744575319834,3.59249225935373,0.0410744575319834,3.59249225935373
0.0410848778338333,3.5934393409625,0.0410848778338333,3.5934393409625
0.0410952981356832,3.59438992250774,0.0410952981356832,3.59438992250774
0.0411057184375331,3.5953439944756,0.0411057184375331,3.5953439944756
0.041116138739383,3.59630154731454,0.041116138739383,3.59630154731454
0.0411265590412329,3.59726257143515,0.0411265590412329,3.59726257143515
0.0411369793430828,3.59822705720989,0.0411369793430828,3.59822705720989
0.0411473996449327,3.59919499497296,0.0411473996449327,3.59919499497296
0.0411578199467826,3.60016637502002,0.0411578199467826,3.60016637502002
0.0411682402486325,3.60114118760805,0.0411682402486325,3.60114118760805
0.0411786605504824,3.60211942295512,0.0411786605504824,3.60211942295512
0.0411890808523322,3.60310107124018,0.0411890808523322,3.60310107124018
0.0411995011541821,3.60408612260284,0.0411995011541821,3.60408612260284
0.041209921456032,3.60507456714324,0.041209921456032,3.60507456714324
0.0412203417578819,3.60606639492172,0.0412203417578819,3.60606639492172
0.0412307620597318,3.60706159595876,0.0412307620597318,3.60706159595876
0.0412411823615817,3.60806016023462,0.0412411823615817,3.60806016023462
0.0412516026634316,3.60906207768928,0.0412516026634316,3.60906207768928
0.0412620229652815,3.61006733822213,0.0412620229652815,3.61006733822213
0.0412724432671314,3.61107593169181,0.0412724432671314,3.61107593169181
0.0412828635689813,3.61208784791597,0.0412828635689813,3.61208784791597
0.0412932838708312,3.61310307667112,0.0412932838708312,3.61310307667112
0.0413037041726811,3.61412160769236,0.0413037041726811,3.61412160769236
0.0413141244745309,3.61514343067321,0.0413141244745309,3.61514343067321
0.0413245447763808,3.61616853526538,0.0413245447763808,3.61616853526538
0.0413349650782307,3.61719691107858,0.0413349650782307,3.61719691107858
0.0413453853800806,3.61822854768031,0.0413453853800806,3.61822854768031
0.0413558056819305,3.61926343459562,0.0413558056819305,3.61926343459562
0.0413662259837804,3.62030156130694,0.0413662259837804,3.62030156130694
0.0413766462856303,3.62134291725386,0.0413766462856303,3.62134291725386
0.0413870665874802,3.6223874918329,0.0413870665874802,3.6223874918329
0.0413974868893301,3.62343527439732,0.0413974868893301,3.62343527439732
0.04140790719118,3.62448625425692,0.04140790719118,3.62448625425692
0.0414183274930299,3.62554042067778,0.0414183274930299,3.62554042067778
0.0414287477948798,3.62659776288211,0.0414287477948798,3.62659776288211
0.0414391680967297,3.62765827004802,0.0414391680967297,3.62765827004802
0.0414495883985795,3.62872193130926,0.0414495883985795,3.62872193130926
0.0414600087004294,3.62978873575509,0.0414600087004294,3.62978873575509
0.0414704290022793,3.63085867243001,0.0414704290022793,3.63085867243001
0.0414808493041292,3.63193173033356,0.0414808493041292,3.63193173033356
0.0414912696059791,3.63300789842013,0.0414912696059791,3.63300789842013
0.041501689907829,3.63408716559871,0.041501689907829,3.63408716559871
0.0415121102096789,3.63516952073271,0.0415121102096789,3.63516952073271
0.0415225305115288,3.63625495263974,0.0415225305115288,3.63625495263974
0.0415329508133787,3.63734345009138,0.0415329508133787,3.63734345009138
0.0415433711152286,3.63843500181299,0.0415433711152286,3.63843500181299
0.0415537914170785,3.63952959648348,0.0415537914170785,3.63952959648348
0.0415642117189284,3.6406272227351,0.0415642117189284,3.6406272227351
0.0415746320207782,3.64172786915323,0.0415746320207782,3.64172786915323
0.0415850523226281,3.64283152427617,0.0415850523226281,3.64283152427617
0.041595472624478,3.64393817659491,0.041595472624478,3.64393817659491
0.0416058929263279,3.64504781455293,0.0416058929263279,3.64504781455293
0.0416163132281778,3.64616042654599,0.0416163132281778,3.64616042654599
0.0416267335300277,3.6472760009219,0.0416267335300277,3.6472760009219
0.0416371538318776,3.6483945259803,0.0416371538318776,3.6483945259803
0.0416475741337275,3.64951598997247,0.0416475741337275,3.64951598997247
0.0416579944355774,3.6506403811011,0.0416579944355774,3.6506403811011
0.0416684147374273,3.65176768752007,0.0416684147374273,3.65176768752007
0.0416788350392772,3.65289789733426,0.0416788350392772,3.65289789733426
0.0416892553411271,3.65403099859929,0.0416892553411271,3.65403099859929
0.041699675642977,3.65516697932134,0.041699675642977,3.65516697932134
0.0417100959448268,3.65630582745693,0.0417100959448268,3.65630582745693
0.0417205162466767,3.65744753091269,0.0417205162466767,3.65744753091269
0.0417309365485266,3.65859207754515,0.0417309365485266,3.65859207754515
0.0417413568503765,3.65973945516053,0.0417413568503765,3.65973945516053
0.0417517771522264,3.66088965151453,0.0417517771522264,3.66088965151453
0.0417621974540763,3.66204265431208,0.0417621974540763,3.66204265431208
0.0417726177559262,3.66319845120715,0.0417726177559262,3.66319845120715
0.0417830380577761,3.66435702980256,0.0417830380577761,3.66435702980256
0.041793458359626,3.66551837764969,0.041793458359626,3.66551837764969
0.0418038786614759,3.66668248224833,0.0418038786614759,3.66668248224833
0.0418142989633258,3.66784933104645,0.0418142989633258,3.66784933104645
0.0418247192651757,3.66901891143994,0.0418247192651757,3.66901891143994
0.0418351395670256,3.67019121077245,0.0418351395670256,3.67019121077245
0.0418455598688754,3.67136621633515,0.0418455598688754,3.67136621633515
0.0418559801707253,3.67254391536649,0.0418559801707253,3.67254391536649
0.0418664004725752,3.67372429505202,0.0418664004725752,3.67372429505202
0.0418768207744251,3.67490734252416,0.0418768207744251,3.67490734252416
0.041887241076275,3.67609304486197,0.041887241076275,3.67609304486197
0.0418976613781249,3.67728138909094,0.0418976613781249,3.67728138909094
0.0419080816799748,3.67847236218279,0.0419080816799748,3.67847236218279
0.0419185019818247,3.67966595105522,0.0419185019818247,3.67966595105522
0.0419289222836746,3.68086214257173,0.0419289222836746,3.68086214257173
0.0419393425855245,3.68206092354136,0.0419393425855245,3.68206092354136
0.0419497628873744,3.68326228071852,0.0419497628873744,3.68326228071852
0.0419601831892243,3.68446620080272,0.0419601831892243,3.68446620080272
0.0419706034910741,3.68567267043841,0.0419706034910741,3.68567267043841
0.041981023792924,3.68688167621471,0.041981023792924,3.68688167621471
0.0419914440947739,3.68809320466524,0.0419914440947739,3.68809320466524
0.0420018643966238,3.68930724226785,0.0420018643966238,3.68930724226785
0.0420122846984737,3.69052377544445,0.0420122846984737,3.69052377544445
0.0420227050003236,3.69174279056078,0.0420227050003236,3.69174279056078
0.0420331253021735,3.69296427392617,0.0420331253021735,3.69296427392617
0.0420435456040234,3.69418821179336,0.0420435456040234,3.69418821179336
0.0420539659058733,3.69541459035825,0.0420539659058733,3.69541459035825
0.0420643862077232,3.69664339575969,0.0420643862077232,3.69664339575969
0.0420748065095731,3.69787461407928,0.0420748065095731,3.69787461407928
0.042085226811423,3.69910823134115,0.042085226811423,3.69910823134115
0.0420956471132728,3.70034423351173,0.0420956471132728,3.70034423351173
0.0421060674151227,3.70158260649952,0.0421060674151227,3.70158260649952
0.0421164877169726,3.70282333615493,0.0421164877169726,3.70282333615493
0.0421269080188225,3.70406640826999,0.0421269080188225,3.70406640826999
0.0421373283206724,3.70531180857819,0.0421373283206724,3.70531180857819
0.0421477486225223,3.70655952275424,0.0421477486225223,3.70655952275424
0.0421581689243722,3.70780953641387,0.0421581689243722,3.70780953641387
0.0421685892262221,3.70906183511357,0.0421685892262221,3.70906183511357
0.042179009528072,3.71031640435045,0.042179009528072,3.71031640435045
0.0421894298299219,3.71157322956194,0.0421894298299219,3.71157322956194
0.0421998501317718,3.71283229612564,0.0421998501317718,3.71283229612564
0.0422102704336217,3.71409358935908,0.0422102704336217,3.71409358935908
0.0422206907354715,3.71535709451949,0.0422206907354715,3.71535709451949
0.0422311110373214,3.71662279680362,0.0422311110373214,3.71662279680362
0.0422415313391713,3.71789068134748,0.0422415313391713,3.71789068134748
0.0422519516410212,3.71916073322619,0.0422519516410212,3.71916073322619
0.0422623719428711,3.72043293745369,0.0422623719428711,3.72043293745369
0.042272792244721,3.72170727898257,0.042272792244721,3.72170727898257
0.0422832125465709,3.72298374270388,0.0422832125465709,3.72298374270388
0.0422936328484208,3.72426231344685,0.0422936328484208,3.72426231344685
0.0423040531502707,3.72554297597873,0.0423040531502707,3.72554297597873
0.0423144734521206,3.72682571500455,0.0423144734521206,3.72682571500455
0.0423248937539705,3.72811051516694,0.0423248937539705,3.72811051516694
0.0423353140558204,3.72939736104586,0.0423353140558204,3.72939736104586
0.0423457343576703,3.73068623715844,0.0423457343576703,3.73068623715844
0.0423561546595201,3.73197712795877,0.0423561546595201,3.73197712795877
0.04236657496137,3.73327001783764,0.04236657496137,3.73327001783764
0.0423769952632199,3.73456489112236,0.0423769952632199,3.73456489112236
0.0423874155650698,3.73586173207657,0.0423874155650698,3.73586173207657
0.0423978358669197,3.73716052489998,0.0423978358669197,3.73716052489998
0.0424082561687696,3.73846125372819,0.0424082561687696,3.73846125372819
0.0424186764706195,3.73976390263251,0.0424186764706195,3.73976390263251
0.0424290967724694,3.74106845561966,0.0424290967724694,3.74106845561966
0.0424395170743193,3.74237489663167,0.0424395170743193,3.74237489663167
0.0424499373761692,3.74368320954558,0.0424499373761692,3.74368320954558
0.0424603576780191,3.74499337817329,0.0424603576780191,3.74499337817329
0.042470777979869,3.74630538626133,0.042470777979869,3.74630538626133
0.0424811982817188,3.74761921749065,0.0424811982817188,3.74761921749065
0.0424916185835687,3.74893485547643,0.0424916185835687,3.74893485547643
0.0425020388854186,3.75025228376783,0.0425020388854186,3.75025228376783
0.0425124591872685,3.75157148584786,0.0425124591872685,3.75157148584786
0.0425228794891184,3.75289244513308,0.0425228794891184,3.75289244513308
0.0425332997909683,3.75421514497348,0.0425332997909683,3.75421514497348
0.0425437200928182,3.75553956865222,0.0425437200928182,3.75553956865222
0.0425541403946681,3.75686569938545,0.0425541403946681,3.75686569938545
0.042564560696518,3.7581935203221,0.042564560696518,3.7581935203221
0.0425749809983679,3.75952301454366,0.0425749809983679,3.75952301454366
0.0425854013002178,3.76085416506403,0.0425854013002178,3.76085416506403
0.0425958216020677,3.76218695482924,0.0425958216020677,3.76218695482924
0.0426062419039176,3.76352136671732,0.0426062419039176,3.76352136671732
0.0426166622057674,3.76485738353805,0.0426166622057674,3.76485738353805
0.0426270825076173,3.76619498803278,0.0426270825076173,3.76619498803278
0.0426375028094672,3.76753416287423,0.0426375028094672,3.76753416287423
0.0426479231113171,3.7688748906663,0.0426479231113171,3.7688748906663
0.042658343413167,3.77021715394382,0.042658343413167,3.77021715394382
0.0426687637150169,3.77156093517243,0.0426687637150169,3.77156093517243
0.0426791840168668,3.77290621674833,0.0426791840168668,3.77290621674833
0.0426896043187167,3.77425298099808,0.0426896043187167,3.77425298099808
0.0427000246205666,3.77560121017844,0.0427000246205666,3.77560121017844
0.0427104449224165,3.77695088647614,0.0427104449224165,3.77695088647614
0.0427208652242664,3.7783019920077,0.0427208652242664,3.7783019920077
0.0427312855261163,3.77965450881922,0.0427312855261163,3.77965450881922
0.0427417058279661,3.78100841888622,0.0427417058279661,3.78100841888622
0.042752126129816,3.78236370411342,0.042752126129816,3.78236370411342
0.0427625464316659,3.78372034633455,0.0427625464316659,3.78372034633455
0.0427729667335158,3.78507832731215,0.0427729667335158,3.78507832731215
0.0427833870353657,3.78643762873742,0.0427833870353657,3.78643762873742
0.0427938073372156,3.78779823222996,0.0427938073372156,3.78779823222996
0.0428042276390655,3.78916011933766,0.0428042276390655,3.78916011933766
0.0428146479409154,3.79052327153645,0.0428146479409154,3.79052327153645
0.0428250682427653,3.79188767023015,0.0428250682427653,3.79188767023015
0.0428354885446152,3.79325329675024,0.0428354885446152,3.79325329675024
0.0428459088464651,3.79462013235572,0.0428459088464651,3.79462013235572
0.042856329148315,3.79598815823291,0.042856329148315,3.79598815823291
0.0428667494501649,3.79735735549526,0.0428667494501649,3.79735735549526
0.0428771697520147,3.79872770518315,0.0428771697520147,3.79872770518315
0.0428875900538646,3.80009918826374,0.0428875900538646,3.80009918826374
0.0428980103557145,3.80147178563076,0.0428980103557145,3.80147178563076
0.0429084306575644,3.80284547810436,0.0429084306575644,3.80284547810436
0.0429188509594143,3.8042202464309,0.0429188509594143,3.8042202464309
0.0429292712612642,3.80559607128278,0.0429292712612642,3.80559607128278
0.0429396915631141,3.80697293325825,0.0429396915631141,3.80697293325825
0.042950111864964,3.80835081288129,0.042950111864964,3.80835081288129
0.0429605321668139,3.80972969060133,0.0429605321668139,3.80972969060133
0.0429709524686638,3.81110954679318,0.0429709524686638,3.81110954679318
0.0429813727705137,3.81249036175679,0.0429813727705137,3.81249036175679
0.0429917930723636,3.8138721157171,0.0429917930723636,3.8138721157171
0.0430022133742134,3.81525478882387,0.0430022133742134,3.81525478882387
0.0430126336760633,3.81663836115149,0.0430126336760633,3.81663836115149
0.0430230539779132,3.81802281269882,0.0430230539779132,3.81802281269882
0.0430334742797631,3.81940812338904,0.0430334742797631,3.81940812338904
0.043043894581613,3.82079427306946,0.043043894581613,3.82079427306946
0.0430543148834629,3.82218124151134,0.0430543148834629,3.82218124151134
0.0430647351853128,3.82356900840975,0.0430647351853128,3.82356900840975
0.0430751554871627,3.82495755338342,0.0430751554871627,3.82495755338342
0.0430855757890126,3.82634685597452,0.0430855757890126,3.82634685597452
0.0430959960908625,3.82773689564854,0.0430959960908625,3.82773689564854
0.0431064163927124,3.82912765179413,0.0431064163927124,3.82912765179413
0.0431168366945623,3.83051910372291,0.0431168366945623,3.83051910372291
0.0431272569964121,3.83191123066935,0.0431272569964121,3.83191123066935
0.043137677298262,3.83330401179058,0.043137677298262,3.83330401179058
0.0431480976001119,3.83469742616624,0.0431480976001119,3.83469742616624
0.0431585179019618,3.83609145279835,0.0431585179019618,3.83609145279835
0.0431689382038117,3.83748607061111,0.0431689382038117,3.83748607061111
0.0431793585056616,3.83888125845079,0.0431793585056616,3.83888125845079
0.0431897788075115,3.84027699508556,0.0431897788075115,3.84027699508556
0.0432001991093614,3.84167325920534,0.0432001991093614,3.84167325920534
0.0432106194112113,3.84307002942164,0.0432106194112113,3.84307002942164
0.0432210397130612,3.84446728426745,0.0432210397130612,3.84446728426745
0.0432314600149111,3.84586500219706,0.0432314600149111,3.84586500219706
0.043241880316761,3.8472631615859,0.043241880316761,3.8472631615859
0.0432523006186109,3.84866174073045,0.0432523006186109,3.84866174073045
0.0432627209204607,3.85006071784807,0.0432627209204607,3.85006071784807
0.0432731412223106,3.85146007107684,0.0432731412223106,3.85146007107684
0.0432835615241605,3.85285977847545,0.0432835615241605,3.85285977847545
0.0432939818260104,3.85425981802305,0.0432939818260104,3.85425981802305
0.0433044021278603,3.85566016761911,0.0433044021278603,3.85566016761911
0.0433148224297102,3.85706080508331,0.0433148224297102,3.85706080508331
0.0433252427315601,3.85846170815536,0.0433252427315601,3.85846170815536
0.04333566303341,3.85986285449492,0.04333566303341,3.85986285449492
0.0433460833352599,3.86126422168143,0.0433460833352599,3.86126422168143
0.0433565036371098,3.86266578721402,0.0433565036371098,3.86266578721402
0.0433669239389597,3.86406752851133,0.0433669239389597,3.86406752851133
0.0433773442408096,3.86546942291145,0.0433773442408096,3.86546942291145
0.0433877645426594,3.86687144767173,0.0433877645426594,3.86687144767173
0.0433981848445093,3.86827357996871,0.0433981848445093,3.86827357996871
0.0434086051463592,3.86967579689797,0.0434086051463592,3.86967579689797
0.0434190254482091,3.87107807547404,0.0434190254482091,3.87107807547404
0.043429445750059,3.87248039263024,0.043429445750059,3.87248039263024
0.0434398660519089,3.8738827252186,0.0434398660519089,3.8738827252186
0.0434502863537588,3.87528505000973,0.0434502863537588,3.87528505000973
0.0434607066556087,3.87668734369272,0.0434607066556087,3.87668734369272
0.0434711269574586,3.87808958287503,0.0434711269574586,3.87808958287503
0.0434815472593085,3.87949174408235,0.0434815472593085,3.87949174408235
0.0434919675611584,3.88089380375855,0.0434919675611584,3.88089380375855
0.0435023878630083,3.88229573826553,0.0435023878630083,3.88229573826553
0.0435128081648582,3.88369752388311,0.0435128081648582,3.88369752388311
0.043523228466708,3.885099136809,0.043523228466708,3.885099136809
0.0435336487685579,3.88650055315859,0.0435336487685579,3.88650055315859
0.0435440690704078,3.88790174896497,0.0435440690704078,3.88790174896497
0.0435544893722577,3.88930270017875,0.0435544893722577,3.88930270017875
0.0435649096741076,3.89070338266799,0.0435649096741076,3.89070338266799
0.0435753299759575,3.89210377221813,0.0435753299759575,3.89210377221813
0.0435857502778074,3.89350384453189,0.0435857502778074,3.89350384453189
0.0435961705796573,3.89490357522915,0.0435961705796573,3.89490357522915
0.0436065908815072,3.89630293984692,0.0436065908815072,3.89630293984692
0.0436170111833571,3.89770191383922,0.0436170111833571,3.89770191383922
0.043627431485207,3.89910047257699,0.043627431485207,3.89910047257699
0.0436378517870569,3.90049859134806,0.0436378517870569,3.90049859134806
0.0436482720889067,3.90189624535701,0.0436482720889067,3.90189624535701
0.0436586923907566,3.90329340972515,0.0436586923907566,3.90329340972515
0.0436691126926065,3.90469005949041,0.0436691126926065,3.90469005949041
0.0436795329944564,3.90608616960728,0.0436795329944564,3.90608616960728
0.0436899532963063,3.90748171494676,0.0436899532963063,3.90748171494676
0.0437003735981562,3.90887667029625,0.0437003735981562,3.90887667029625
0.0437107939000061,3.91027101035955,0.0437107939000061,3.91027101035955
0.043721214201856,3.91166470975674,0.043721214201856,3.91166470975674
0.0437316345037059,3.91305774302412,0.0437316345037059,3.91305774302412
0.0437420548055558,3.91445008461422,0.0437420548055558,3.91445008461422
0.0437524751074057,3.91584170889567,0.0437524751074057,3.91584170889567
0.0437628954092556,3.91723259015317,0.0437628954092556,3.91723259015317
0.0437733157111054,3.91862270258748,0.0437733157111054,3.91862270258748
0.0437837360129553,3.9200120203153,0.0437837360129553,3.9200120203153
0.0437941563148052,3.92140051736929,0.0437941563148052,3.92140051736929
0.0438045766166551,3.92278816769798,0.0438045766166551,3.92278816769798
0.043814996918505,3.92417494516575,0.043814996918505,3.92417494516575
0.0438254172203549,3.9255608235528,0.0438254172203549,3.9255608235528
0.0438358375222048,3.9269457765551,0.0438358375222048,3.9269457765551
0.0438462578240547,3.92832977778435,0.0438462578240547,3.92832977778435
0.0438566781259046,3.92971280076798,0.0438566781259046,3.92971280076798
0.0438670984277545,3.93109481894907,0.0438670984277545,3.93109481894907
0.0438775187296044,3.93247580568638,0.0438775187296044,3.93247580568638
0.0438879390314543,3.93385573425428,0.0438879390314543,3.93385573425428
0.0438983593333042,3.93523457784278,0.0438983593333042,3.93523457784278
0.043908779635154,3.93661230955744,0.043908779635154,3.93661230955744
0.0439191999370039,3.93798890241944,0.0439191999370039,3.93798890241944
0.0439296202388538,3.9393643293655,0.0439296202388538,3.9393643293655
0.0439400405407037,3.94073856324789,0.0439400405407037,3.94073856324789
0.0439504608425536,3.94211157683443,0.0439504608425536,3.94211157683443
0.0439608811444035,3.94348334280849,0.0439608811444035,3.94348334280849
0.0439713014462534,3.94485383376898,0.0439713014462534,3.94485383376898
0.0439817217481033,3.94622302223032,0.0439817217481033,3.94622302223032
0.0439921420499532,3.94759088062252,0.0439921420499532,3.94759088062252
0.0440025623518031,3.94895738129109,0.0440025623518031,3.94895738129109
0.044012982653653,3.95032249649713,0.044012982653653,3.95032249649713
0.0440234029555029,3.95168619841731,0.0440234029555029,3.95168619841731
0.0440338232573527,3.95304845914388,0.0440338232573527,3.95304845914388
0.0440442435592026,3.95440925068468,0.0440442435592026,3.95440925068468
0.0440546638610525,3.95576854496318,0.0440546638610525,3.95576854496318
0.0440650841629024,3.95712631381852,0.0440650841629024,3.95712631381852
0.0440755044647523,3.95848252900549,0.0440755044647523,3.95848252900549
0.0440859247666022,3.95983716219458,0.0440859247666022,3.95983716219458
0.0440963450684521,3.96119018497203,0.0440963450684521,3.96119018497203
0.044106765370302,3.96254156883985,0.044106765370302,3.96254156883985
0.0441171856721519,3.96389128521585,0.0441171856721519,3.96389128521585
0.0441276059740018,3.9652393054337,0.0441276059740018,3.9652393054337
0.0441380262758517,3.96658560074297,0.0441380262758517,3.96658560074297
0.0441484465777016,3.96793014230916,0.0441484465777016,3.96793014230916
0.0441588668795515,3.96927290121378,0.0441588668795515,3.96927290121378
0.0441692871814013,3.97061384845438,0.0441692871814013,3.97061384845438
0.0441797074832512,3.97195295494463,0.0441797074832512,3.97195295494463
0.0441901277851011,3.97329019151434,0.0441901277851011,3.97329019151434
0.044200548086951,3.9746255289096,0.044200548086951,3.9746255289096
0.0442109683888009,3.97595893779274,0.0442109683888009,3.97595893779274
0.0442213886906508,3.97729038874251,0.0442213886906508,3.97729038874251
0.0442318089925007,3.97861985225407,0.0442318089925007,3.97861985225407
0.0442422292943506,3.97994729873912,0.0442422292943506,3.97994729873912
0.0442526495962005,3.98127269852594,0.0442526495962005,3.98127269852594
0.0442630698980504,3.98259602185952,0.0442630698980504,3.98259602185952
0.0442734901999003,3.98391723890159,0.0442734901999003,3.98391723890159
0.0442839105017502,3.98523631973077,0.0442839105017502,3.98523631973077
0.0442943308036,3.98655323434261,0.0442943308036,3.98655323434261
0.0443047511054499,3.98786795264974,0.0443047511054499,3.98786795264974
0.0443151714072998,3.98918044448193,0.0443151714072998,3.98918044448193
0.0443255917091497,3.9904906795862,0.0443255917091497,3.9904906795862
0.0443360120109996,3.99179862762695,0.0443360120109996,3.99179862762695
0.0443464323128495,3.99310425818604,0.0443464323128495,3.99310425818604
0.0443568526146994,3.99440754076296,0.0443568526146994,3.99440754076296
0.0443672729165493,3.99570844477486,0.0443672729165493,3.99570844477486
0.0443776932183992,3.99700693955676,0.0443776932183992,3.99700693955676
0.0443881135202491,3.99830299436164,0.0443881135202491,3.99830299436164
0.044398533822099,3.99959657836054,0.044398533822099,3.99959657836054
0.0444089541239489,4.00088766064276,0.0444089541239489,4.00088766064276
0.0444193744257987,4.00217621021592,0.0444193744257987,4.00217621021592
0.0444297947276486,4.00346219600619,0.0444297947276486,4.00346219600619
0.0444402150294985,4.00474558685833,0.0444402150294985,4.00474558685833
0.0444506353313484,4.00602635153592,0.0444506353313484,4.00602635153592
0.0444610556331983,4.0073044587215,0.0444610556331983,4.0073044587215
0.0444714759350482,4.00857987701669,0.0444714759350482,4.00857987701669
0.0444818962368981,4.00985257494237,0.0444818962368981,4.00985257494237
0.044492316538748,4.01112252093885,0.044492316538748,4.01112252093885
0.0445027368405979,4.01238968336604,0.0445027368405979,4.01238968336604
0.0445131571424478,4.0136540305036,0.0445131571424478,4.0136540305036
0.0445235774442977,4.01491553055113,0.0445235774442977,4.01491553055113
0.0445339977461476,4.01617415162835,0.0445339977461476,4.01617415162835
0.0445444180479975,4.01742986177529,0.0445444180479975,4.01742986177529
0.0445548383498473,4.01868262895246,0.0445548383498473,4.01868262895246
0.0445652586516972,4.01993242104105,0.0445652586516972,4.01993242104105
0.0445756789535471,4.02117920584313,0.0445756789535471,4.02117920584313
0.044586099255397,4.02242295108184,0.044586099255397,4.02242295108184
0.0445965195572469,4.02366362440159,0.0445965195572469,4.02366362440159
0.0446069398590968,4.0249011933683,0.0446069398590968,4.0249011933683
0.0446173601609467,4.02613562546956,0.0446173601609467,4.02613562546956
0.0446277804627966,4.0273668881149,0.0446277804627966,4.0273668881149
0.0446382007646465,4.02859494863596,0.0446382007646465,4.02859494863596
0.0446486210664964,4.02981977428676,0.0446486210664964,4.02981977428676
0.0446590413683463,4.03104133224388,0.0446590413683463,4.03104133224388
0.0446694616701962,4.03225958960675,0.0446694616701962,4.03225958960675
0.044679881972046,4.03347451339784,0.044679881972046,4.03347451339784
0.0446903022738959,4.03468607056292,0.0446903022738959,4.03468607056292
0.0447007225757458,4.03589422797131,0.0447007225757458,4.03589422797131
0.0447111428775957,4.03709895241611,0.0447111428775957,4.03709895241611
0.0447215631794456,4.03830021061447,0.0447215631794456,4.03830021061447
0.0447319834812955,4.03949796920788,0.0447319834812955,4.03949796920788
0.0447424037831454,4.04069219476236,0.0447424037831454,4.04069219476236
0.0447528240849953,4.04188285376878,0.0447528240849953,4.04188285376878
0.0447632443868452,4.04306991264313,0.0447632443868452,4.04306991264313
0.0447736646886951,4.04425333772678,0.0447736646886951,4.04425333772678
0.044784084990545,4.04543309528676,0.044784084990545,4.04543309528676
0.0447945052923949,4.04660915151607,0.0447945052923949,4.04660915151607
0.0448049255942447,4.04778147253395,0.0448049255942447,4.04778147253395
0.0448153458960946,4.04895002438616,0.0448153458960946,4.04895002438616
0.0448257661979445,4.05011477304532,0.0448257661979445,4.05011477304532
0.0448361864997944,4.05127568441118,0.0448361864997944,4.05127568441118
0.0448466068016443,4.05243272431093,0.0448466068016443,4.05243272431093
0.0448570271034942,4.05358585849953,0.0448570271034942,4.05358585849953
0.0448674474053441,4.05473505266004,0.0448674474053441,4.05473505266004
0.044877867707194,4.05588027240389,0.044877867707194,4.05588027240389
0.0448882880090439,4.05702148327126,0.0448882880090439,4.05702148327126
0.0448987083108938,4.05815865073139,0.0448987083108938,4.05815865073139
0.0449091286127437,4.0592917401829,0.0449091286127437,4.0592917401829
0.0449195489145936,4.06042071695416,0.0449195489145936,4.06042071695416
0.0449299692164435,4.06154554630364,0.0449299692164435,4.06154554630364
0.0449403895182933,4.06266619342022,0.0449403895182933,4.06266619342022
0.0449508098201432,4.06378262342358,0.0449508098201432,4.06378262342358
0.0449612301219931,4.06489480136457,0.0449612301219931,4.06489480136457
0.044971650423843,4.06600269222552,0.044971650423843,4.06600269222552
0.0449820707256929,4.06710626092068,0.0449820707256929,4.06710626092068
0.0449924910275428,4.06820547229654,0.0449924910275428,4.06820547229654
0.0450029113293927,4.06930029113225,0.0450029113293927,4.06930029113225
0.0450133316312426,4.07039068213998,0.0450133316312426,4.07039068213998
0.0450237519330925,4.0714766099653,0.0450237519330925,4.0714766099653
0.0450341722349424,4.07255803918761,0.0450341722349424,4.07255803918761
0.0450445925367923,4.07363493432053,0.0450445925367923,4.07363493432053
0.0450550128386422,4.07470725981226,0.0450550128386422,4.07470725981226
0.0450654331404921,4.07577498004606,0.0450654331404921,4.07577498004606
0.0450758534423419,4.07683805934062,0.0450758534423419,4.07683805934062
0.0450862737441918,4.07789646195047,0.0450862737441918,4.07789646195047
0.0450966940460417,4.07895015206646,0.0450966940460417,4.07895015206646
0.0451071143478916,4.07999909381613,0.0451071143478916,4.07999909381613
0.0451175346497415,4.08104325126416,0.0451175346497415,4.08104325126416
0.0451279549515914,4.08208258841286,0.0451279549515914,4.08208258841286
0.0451383752534413,4.08311706920254,0.0451383752534413,4.08311706920254
0.0451487955552912,4.084146657512,0.0451487955552912,4.084146657512
0.0451592158571411,4.085171317159,0.0451592158571411,4.085171317159
0.045169636158991,4.08619101190067,0.045169636158991,4.08619101190067
0.0451800564608409,4.08720570543405,0.0451800564608409,4.08720570543405
0.0451904767626908,4.08821536139648,0.0451904767626908,4.08821536139648
0.0452008970645406,4.08921994336613,0.0452008970645406,4.08921994336613
0.0452113173663905,4.09021941486247,0.0452113173663905,4.09021941486247
0.0452217376682404,4.09121373934676,0.0452217376682404,4.09121373934676
0.0452321579700903,4.09220288022252,0.0452321579700903,4.09220288022252
0.0452425782719402,4.09318680083605,0.0452425782719402,4.09318680083605
0.0452529985737901,4.09416546447693,0.0452529985737901,4.09416546447693
0.04526341887564,4.09513883437852,0.04526341887564,4.09513883437852
0.0452738391774899,4.09610687371848,0.0452738391774899,4.09610687371848
0.0452842594793398,4.09706954561929,0.0452842594793398,4.09706954561929
0.0452946797811897,4.09802681314875,0.0452946797811897,4.09802681314875
0.0453051000830396,4.09897863932056,0.0453051000830396,4.09897863932056
0.0453155203848895,4.0999249870948,0.0453155203848895,4.0999249870948
0.0453259406867393,4.10086581937852,0.0453259406867393,4.10086581937852
0.0453363609885892,4.10180109902622,0.0453363609885892,4.10180109902622
0.0453467812904391,4.10273078884049,0.0453467812904391,4.10273078884049
0.045357201592289,4.10365485157247,0.045357201592289,4.10365485157247
0.0453676218941389,4.1045732499225,0.0453676218941389,4.1045732499225
0.0453780421959888,4.10548594654063,0.0453780421959888,4.10548594654063
0.0453884624978387,4.10639290402719,0.0453884624978387,4.10639290402719
0.0453988827996886,4.10729408493342,0.0453988827996886,4.10729408493342
0.0454093031015385,4.10818945176201,0.0454093031015385,4.10818945176201
0.0454197234033884,4.1090789669677,0.0454197234033884,4.1090789669677
0.0454301437052383,4.10996259295786,0.0454301437052383,4.10996259295786
0.0454405640070882,4.11084029209313,0.0454405640070882,4.11084029209313
0.045450984308938,4.11171202668798,0.045450984308938,4.11171202668798
0.0454614046107879,4.11257775901137,0.0454614046107879,4.11257775901137
0.0454718249126378,4.11343745128731,0.0454718249126378,4.11343745128731
0.0454822452144877,4.11429106569553,0.0454822452144877,4.11429106569553
0.0454926655163376,4.11513856437207,0.0454926655163376,4.11513856437207
0.0455030858181875,4.11597990940996,0.0455030858181875,4.11597990940996
0.0455135061200374,4.11681506285981,0.0455135061200374,4.11681506285981
0.0455239264218873,4.11764398673048,0.0455239264218873,4.11764398673048
0.0455343467237372,4.11846664298973,0.0455343467237372,4.11846664298973
0.0455447670255871,4.11928299356488,0.0455447670255871,4.11928299356488
0.045555187327437,4.12009300034346,0.045555187327437,4.12009300034346
0.0455656076292869,4.12089662517386,0.0455656076292869,4.12089662517386
0.0455760279311368,4.12169382986604,0.0455760279311368,4.12169382986604
0.0455864482329866,4.1224845761922,0.0455864482329866,4.1224845761922
0.0455968685348365,4.12326882588745,0.0455968685348365,4.12326882588745
0.0456072888366864,4.12404654065047,0.0456072888366864,4.12404654065047
0.0456177091385363,4.1248176821443,0.0456177091385363,4.1248176821443
0.0456281294403862,4.12558221199693,0.0456281294403862,4.12558221199693
0.0456385497422361,4.12634009180207,0.0456385497422361,4.12634009180207
0.045648970044086,4.12709128311986,0.045648970044086,4.12709128311986
0.0456593903459359,4.12783574747756,0.0456593903459359,4.12783574747756
0.0456698106477858,4.1285734463703,0.0456698106477858,4.1285734463703
0.0456802309496357,4.12930434126179,0.0456802309496357,4.12930434126179
0.0456906512514856,4.13002839358506,0.0456906512514856,4.13002839358506
0.0457010715533355,4.1307455647432,0.0457010715533355,4.1307455647432
0.0457114918551853,4.13145581611013,0.0457114918551853,4.13145581611013
0.0457219121570352,4.13215910903129,0.0457219121570352,4.13215910903129
0.0457323324588851,4.13285540482447,0.0457323324588851,4.13285540482447
0.045742752760735,4.13354466478052,0.045742752760735,4.13354466478052
0.0457531730625849,4.13422685016415,0.0457531730625849,4.13422685016415
0.0457635933644348,4.13490192221466,0.0457635933644348,4.13490192221466
0.0457740136662847,4.13556984214679,0.0457740136662847,4.13556984214679
0.0457844339681346,4.13623057115144,0.0457844339681346,4.13623057115144
0.0457948542699845,4.13688407039649,0.0457948542699845,4.13688407039649
0.0458052745718344,4.13753030102761,0.0458052745718344,4.13753030102761
0.0458156948736843,4.138169224169,0.0458156948736843,4.138169224169
0.0458261151755342,4.13880080092431,0.0458261151755342,4.13880080092431
0.045836535477384,4.13942499237731,0.045836535477384,4.13942499237731
0.0458469557792339,4.14004175959285,0.0458469557792339,4.14004175959285
0.0458573760810838,4.14065106361757,0.0458573760810838,4.14065106361757
0.0458677963829337,4.14125286548082,0.0458677963829337,4.14125286548082
0.0458782166847836,4.14184712619542,0.0458782166847836,4.14184712619542
0.0458886369866335,4.14243380675856,0.0458886369866335,4.14243380675856
0.0458990572884834,4.1430128681526,0.0458990572884834,4.1430128681526
0.0459094775903333,4.14358427134598,0.0459094775903333,4.14358427134598
0.0459198978921832,4.14414797729402,0.0459198978921832,4.14414797729402
0.0459303181940331,4.1447039469398,0.0459303181940331,4.1447039469398
0.045940738495883,4.14525214121505,0.045940738495883,4.14525214121505
0.0459511587977329,4.14579252104103,0.0459511587977329,4.14579252104103
0.0459615790995828,4.14632504732935,0.0459615790995828,4.14632504732935
0.0459719994014327,4.14684968098294,0.0459719994014327,4.14684968098294
0.0459824197032825,4.14736638289686,0.0459824197032825,4.14736638289686
0.0459928400051324,4.14787511395927,0.0459928400051324,4.14787511395927
0.0460032603069823,4.14837583505229,0.0460032603069823,4.14837583505229
0.0460136806088322,4.14886850705289,0.0460136806088322,4.14886850705289
0.0460241009106821,4.14935309083386,0.0460241009106821,4.14935309083386
0.046034521212532,4.14982954726469,0.046034521212532,4.14982954726469
0.0460449415143819,4.15029783721251,0.0460449415143819,4.15029783721251
0.0460553618162318,4.15075792154299,0.0460553618162318,4.15075792154299
0.0460657821180817,4.15120976112133,0.0460657821180817,4.15120976112133
0.0460762024199316,4.15165331681313,0.0460762024199316,4.15165331681313
0.0460866227217815,4.15208854948541,0.0460866227217815,4.15208854948541
0.0460970430236314,4.1525154200075,0.0460970430236314,4.1525154200075
0.0461074633254812,4.15293388925204,0.0461074633254812,4.15293388925204
0.0461178836273311,4.15334391809592,0.0461178836273311,4.15334391809592
0.046128303929181,4.15374546742124,0.046128303929181,4.15374546742124
0.0461387242310309,4.15413849811631,0.0461387242310309,4.15413849811631
0.0461491445328808,4.15452297107659,0.0461491445328808,4.15452297107659
0.0461595648347307,4.15489884720573,0.0461595648347307,4.15489884720573
0.0461699851365806,4.1552660874165,0.0461699851365806,4.1552660874165
0.0461804054384305,4.1556246526318,0.0461804054384305,4.1556246526318
0.0461908257402804,4.15597450378569,0.0461908257402804,4.15597450378569
0.0462012460421303,4.15631560182436,0.0462012460421303,4.15631560182436
0.0462116663439802,4.15664790770714,0.0462116663439802,4.15664790770714
0.0462220866458301,4.15697138240755,0.0462220866458301,4.15697138240755
0.0462325069476799,4.15728598691426,0.0462325069476799,4.15728598691426
0.0462429272495298,4.15759168223219,0.0462429272495298,4.15759168223219
0.0462533475513797,4.15788842938346,0.0462533475513797,4.15788842938346
0.0462637678532296,4.15817618940849,0.0462637678532296,4.15817618940849
0.0462741881550795,4.158454923367,0.0462741881550795,4.158454923367
0.0462846084569294,4.15872459233907,0.0462846084569294,4.15872459233907
0.0462950287587793,4.1589851574262,0.0462950287587793,4.1589851574262
0.0463054490606292,4.15923657975234,0.0463054490606292,4.15923657975234
0.0463158693624791,4.15947882046497,0.0463158693624791,4.15947882046497
0.046326289664329,4.15971184073615,0.046326289664329,4.15971184073615
0.0463367099661789,4.15993560176362,0.0463367099661789,4.15993560176362
0.0463471302680288,4.16015006477181,0.0463471302680288,4.16015006477181
0.0463575505698786,4.16035519101302,0.0463575505698786,4.16035519101302
0.0463679708717285,4.16055094176838,0.0463679708717285,4.16055094176838
0.0463783911735784,4.16073727834906,0.0463783911735784,4.16073727834906
0.0463888114754283,4.16091416209729,0.0463888114754283,4.16091416209729
0.0463992317772782,4.16108155438745,0.0463992317772782,4.16108155438745
0.0464096520791281,4.16123941662724,0.0464096520791281,4.16123941662724
0.046420072380978,4.16138771025872,0.046420072380978,4.16138771025872
0.0464304926828279,4.16152639675946,0.0464304926828279,4.16152639675946
0.0464409129846778,4.16165614866116,0.0464409129846778,4.16165614866116
0.0464513332865277,4.161780915081,0.0464513332865277,4.161780915081
0.0464617535883776,4.1619012990618,0.0464617535883776,4.1619012990618
0.0464721738902275,4.16201728747521,0.0464721738902275,4.16201728747521
0.0464825941920773,4.16212886718567,0.0464825941920773,4.16212886718567
0.0464930144939272,4.16223602505041,0.0464930144939272,4.16223602505041
0.0465034347957771,4.16233999999184,0.0465034347957771,4.16233999999184
0.046513855097627,4.16244353867275,0.046513855097627,4.16244353867275
0.0465242753994769,4.16254673795372,0.0465242753994769,4.16254673795372
0.0465346957013268,4.16264959650248,0.0465346957013268,4.16264959650248
0.0465451160031767,4.16275211298602,0.0465451160031767,4.16275211298602
0.0465555363050266,4.16285428607055,0.0465555363050266,4.16285428607055
0.0465659566068765,4.16295611442151,0.0465659566068765,4.16295611442151
0.0465763769087264,4.16305759670362,0.0465763769087264,4.16305759670362
0.0465867972105763,4.16315873158083,0.0465867972105763,4.16315873158083
0.0465972175124262,4.16325951771635,0.0465972175124262,4.16325951771635
0.0466076378142761,4.16335995377265,0.0466076378142761,4.16335995377265
0.0466180581161259,4.16346003841145,0.0466180581161259,4.16346003841145
0.0466284784179758,4.16355977029374,0.0466284784179758,4.16355977029374
0.0466388987198257,4.16365914807977,0.0466388987198257,4.16365914807977
0.0466493190216756,4.16375817042906,0.0466493190216756,4.16375817042906
0.0466597393235255,4.16385683600039,0.0466597393235255,4.16385683600039
0.0466701596253754,4.16395514345184,0.0466701596253754,4.16395514345184
0.0466805799272253,4.16405309144074,0.0466805799272253,4.16405309144074
0.0466910002290752,4.16415067862371,0.0466910002290752,4.16415067862371
0.0467014205309251,4.16424790365665,0.0467014205309251,4.16424790365665
0.046711840832775,4.16434476519475,0.046711840832775,4.16434476519475
0.0467222611346249,4.16444126189247,0.0467222611346249,4.16444126189247
0.0467326814364748,4.1645373924036,0.0467326814364748,4.1645373924036
0.0467431017383246,4.16463315538117,0.0467431017383246,4.16463315538117
0.0467535220401745,4.16472854947754,0.0467535220401745,4.16472854947754
0.0467639423420244,4.16482357334436,0.0467639423420244,4.16482357334436
0.0467743626438743,4.16491822563259,0.0467743626438743,4.16491822563259
0.0467847829457242,4.16501250499248,0.0467847829457242,4.16501250499248
0.0467952032475741,4.16510641007359,0.0467952032475741,4.16510641007359
0.046805623549424,4.1651999395248,0.046805623549424,4.1651999395248
0.0468160438512739,4.16529309199428,0.0468160438512739,4.16529309199428
0.0468264641531238,4.16538586612955,0.0468264641531238,4.16538586612955
0.0468368844549737,4.16547826057741,0.0468368844549737,4.16547826057741
0.0468473047568236,4.16557027398399,0.0468473047568236,4.16557027398399
0.0468577250586735,4.16566190499477,0.0468577250586735,4.16566190499477
0.0468681453605234,4.16575315225452,0.0468681453605234,4.16575315225452
0.0468785656623732,4.16584401440735,0.0468785656623732,4.16584401440735
0.0468889859642231,4.16593449009671,0.0468889859642231,4.16593449009671
0.046899406266073,4.16602457796537,0.046899406266073,4.16602457796537
0.0469098265679229,4.16611427665544,0.0469098265679229,4.16611427665544
0.0469202468697728,4.16620358480837,0.0469202468697728,4.16620358480837
0.0469306671716227,4.16629250106495,0.0469306671716227,4.16629250106495
0.0469410874734726,4.16638102406532,0.0469410874734726,4.16638102406532
0.0469515077753225,4.16646915244894,0.0469515077753225,4.16646915244894
0.0469619280771724,4.16655688485464,0.0469619280771724,4.16655688485464
0.0469723483790223,4.16664421992061,0.0469723483790223,4.16664421992061
0.0469827686808722,4.16673115628437,0.0469827686808722,4.16673115628437
0.0469931889827221,4.16681769258281,0.0469931889827221,4.16681769258281
0.047003609284572,4.16690382745216,0.047003609284572,4.16690382745216
0.0470140295864218,4.16698955952804,0.0470140295864218,4.16698955952804
0.0470244498882717,4.1670748874454,0.0470244498882717,4.1670748874454
0.0470348701901216,4.16715980983859,0.0470348701901216,4.16715980983859
0.0470452904919715,4.16724432534129,0.0470452904919715,4.16724432534129
0.0470557107938214,4.16732843258657,0.0470557107938214,4.16732843258657
0.0470661310956713,4.16741213020688,0.0470661310956713,4.16741213020688
0.0470765513975212,4.16749541683403,0.0470765513975212,4.16749541683403
0.0470869716993711,4.16757829109921,0.0470869716993711,4.16757829109921
0.047097392001221,4.167660751633,0.047097392001221,4.167660751633
0.0471078123030709,4.16774279706533,0.0471078123030709,4.16774279706533
0.0471182326049208,4.16782442602556,0.0471182326049208,4.16782442602556
0.0471286529067707,4.1679056371424,0.0471286529067707,4.1679056371424
0.0471390732086205,4.16798642904395,0.0471390732086205,4.16798642904395
0.0471494935104704,4.16806680035773,0.0471494935104704,4.16806680035773
0.0471599138123203,4.16814674971062,0.0471599138123203,4.16814674971062
0.0471703341141702,4.16822627572891,0.0471703341141702,4.16822627572891
0.0471807544160201,4.16830537703829,0.0471807544160201,4.16830537703829
0.04719117471787,4.16838405226383,0.04719117471787,4.16838405226383
0.0472015950197199,4.16846230003002,0.0472015950197199,4.16846230003002
0.0472120153215698,4.16854011896075,0.0472120153215698,4.16854011896075
0.0472224356234197,4.16861750767931,0.0472224356234197,4.16861750767931
0.0472328559252696,4.1686944648084,0.0472328559252696,4.1686944648084
0.0472432762271195,4.16877098897013,0.0472432762271195,4.16877098897013
0.0472536965289694,4.16884707878603,0.0472536965289694,4.16884707878603
0.0472641168308192,4.16892273287702,0.0472641168308192,4.16892273287702
0.0472745371326691,4.16899794986347,0.0472745371326691,4.16899794986347
0.047284957434519,4.16907272836513,0.047284957434519,4.16907272836513
0.0472953777363689,4.16914706700119,0.0472953777363689,4.16914706700119
0.0473057980382188,4.16922096439027,0.0473057980382188,4.16922096439027
0.0473162183400687,4.1692944191504,0.0473162183400687,4.1692944191504
0.0473266386419186,4.16936742989904,0.0473266386419186,4.16936742989904
0.0473370589437685,4.16943999525307,0.0473370589437685,4.16943999525307
0.0473474792456184,4.16951211382881,0.0473474792456184,4.16951211382881
0.0473578995474683,4.169583784242,0.0473578995474683,4.169583784242
0.0473683198493182,4.16965500510784,0.0473683198493182,4.16965500510784
0.0473787401511681,4.16972577504093,0.0473787401511681,4.16972577504093
0.0473891604530179,4.16979609265532,0.0473891604530179,4.16979609265532
0.0473995807548678,4.1698659565645,0.0473995807548678,4.1698659565645
0.0474100010567177,4.16993536538141,0.0474100010567177,4.16993536538141
0.0474204213585676,4.17000431771842,0.0474204213585676,4.17000431771842
0.0474308416604175,4.17007281218734,0.0474308416604175,4.17007281218734
0.0474412619622674,4.17014084739944,0.0474412619622674,4.17014084739944
0.0474516822641173,4.17020842196542,0.0474516822641173,4.17020842196542
0.0474621025659672,4.17027553449546,0.0474621025659672,4.17027553449546
0.0474725228678171,4.17034218359915,0.0474725228678171,4.17034218359915
0.047482943169667,4.17040836788556,0.047482943169667,4.17040836788556
0.0474933634715169,4.17047408596321,0.0474933634715169,4.17047408596321
0.0475037837733668,4.17053933644006,0.0475037837733668,4.17053933644006
0.0475142040752167,4.17060411792355,0.0475142040752167,4.17060411792355
0.0475246243770665,4.17066842902057,0.0475246243770665,4.17066842902057
0.0475350446789164,4.17073226833746,0.0475350446789164,4.17073226833746
0.0475454649807663,4.17079563448004,0.0475454649807663,4.17079563448004
0.0475558852826162,4.17085852605358,0.0475558852826162,4.17085852605358
0.0475663055844661,4.17092094166282,0.0475663055844661,4.17092094166282
0.047576725886316,4.17098287991196,0.047576725886316,4.17098287991196
0.0475871461881659,4.17104433940469,0.0475871461881659,4.17104433940469
0.0475975664900158,4.17110531874414,0.0475975664900158,4.17110531874414
0.0476079867918657,4.17116581653294,0.0476079867918657,4.17116581653294
0.0476184070937156,4.17122583137316,0.0476184070937156,4.17122583137316
0.0476288273955655,4.17128536186637,0.0476288273955655,4.17128536186637
0.0476392476974154,4.1713444066136,0.0476392476974154,4.1713444066136
0.0476496679992652,4.17140296421538,0.0476496679992652,4.17140296421538
0.0476600883011151,4.17146103327168,0.0476600883011151,4.17146103327168
0.047670508602965,4.17151861238199,0.047670508602965,4.17151861238199
0.0476809289048149,4.17157570014524,0.0476809289048149,4.17157570014524
0.0476913492066648,4.17163229515988,0.0476913492066648,4.17163229515988
0.0477017695085147,4.17168839602381,0.0477017695085147,4.17168839602381
0.0477121898103646,4.17174400133444,0.0477121898103646,4.17174400133444
0.0477226101122145,4.17179910968865,0.0477226101122145,4.17179910968865
0.0477330304140644,4.17185371968282,0.0477330304140644,4.17185371968282
0.0477434507159143,4.1719078299128,0.0477434507159143,4.1719078299128
0.0477538710177642,4.17196143897394,0.0477538710177642,4.17196143897394
0.0477642913196141,4.17201454546108,0.0477642913196141,4.17201454546108
0.0477747116214639,4.17206714796855,0.0477747116214639,4.17206714796855
0.0477851319233138,4.17211924509018,0.0477851319233138,4.17211924509018
0.0477955522251637,4.17217083541927,0.0477955522251637,4.17217083541927
0.0478059725270136,4.17222191754864,0.0478059725270136,4.17222191754864
0.0478163928288635,4.17227249007059,0.0478163928288635,4.17227249007059
0.0478268131307134,4.17232255157693,0.0478268131307134,4.17232255157693
0.0478372334325633,4.17237210065896,0.0478372334325633,4.17237210065896
0.0478476537344132,4.17242113590746,0.0478476537344132,4.17242113590746
0.0478580740362631,4.17246965591275,0.0478580740362631,4.17246965591275
0.047868494338113,4.17251765926461,0.047868494338113,4.17251765926461
0.0478789146399629,4.17256514455235,0.0478789146399629,4.17256514455235
0.0478893349418128,4.17261211036477,0.0478893349418128,4.17261211036477
0.0478997552436627,4.17265855529016,0.0478997552436627,4.17265855529016
0.0479101755455125,4.17270447791634,0.0479101755455125,4.17270447791634
0.0479205958473624,4.17274987683063,0.0479205958473624,4.17274987683063
0.0479310161492123,4.17279475061982,0.0479310161492123,4.17279475061982
0.0479414364510622,4.17283909787026,0.0479414364510622,4.17283909787026
0.0479518567529121,4.17288291716776,0.0479518567529121,4.17288291716776
0.047962277054762,4.17292620709767,0.047962277054762,4.17292620709767
0.0479726973566119,4.17296896624483,0.0479726973566119,4.17296896624483
0.0479831176584618,4.17301119319359,0.0479831176584618,4.17301119319359
0.0479935379603117,4.17305288652783,0.0479935379603117,4.17305288652783
0.0480039582621616,4.17309404483091,0.0480039582621616,4.17309404483091
0.0480143785640115,4.17313466668572,0.0480143785640115,4.17313466668572
0.0480247988658614,4.17317475067465,0.0480247988658614,4.17317475067465
0.0480352191677113,4.17321429537962,0.0480352191677113,4.17321429537962
0.0480456394695611,4.17325329938204,0.0480456394695611,4.17325329938204
0.048056059771411,4.17329176126284,0.048056059771411,4.17329176126284
0.0480664800732609,4.17332967960248,0.0480664800732609,4.17332967960248
0.0480769003751108,4.17336705298092,0.0480769003751108,4.17336705298092
0.0480873206769607,4.17340387997762,0.0480873206769607,4.17340387997762
0.0480977409788106,4.17344015917158,0.0480977409788106,4.17344015917158
0.0481081612806605,4.17347588914131,0.0481081612806605,4.17347588914131
0.0481185815825104,4.17351106846482,0.0481185815825104,4.17351106846482
0.0481290018843603,4.17354569571965,0.0481290018843603,4.17354569571965
0.0481394221862102,4.17357976948285,0.0481394221862102,4.17357976948285
0.0481498424880601,4.173613288331,0.0481498424880601,4.173613288331
0.04816026278991,4.17364625084016,0.04816026278991,4.17364625084016
0.0481706830917598,4.17367865558596,0.0481706830917598,4.17367865558596
0.0481811033936097,4.17371050114351,0.0481811033936097,4.17371050114351
0.0481915236954596,4.17374178608744,0.0481915236954596,4.17374178608744
0.0482019439973095,4.17377250899191,0.0482019439973095,4.17377250899191
0.0482123642991594,4.17380266843059,0.0482123642991594,4.17380266843059
0.0482227846010093,4.17383226297667,0.0482227846010093,4.17383226297667
0.0482332049028592,4.17386129120286,0.0482332049028592,4.17386129120286
0.0482436252047091,4.17388975168138,0.0482436252047091,4.17388975168138
0.048254045506559,4.17391764298398,0.048254045506559,4.17391764298398
0.0482644658084089,4.17394496368192,0.0482644658084089,4.17394496368192
0.0482748861102588,4.17397171234597,0.0482748861102588,4.17397171234597
0.0482853064121087,4.17399788754645,0.0482853064121087,4.17399788754645
0.0482957267139585,4.17402348785315,0.0482957267139585,4.17402348785315
0.0483061470158084,4.17404851183542,0.0483061470158084,4.17404851183542
0.0483165673176583,4.17407295806211,0.0483165673176583,4.17407295806211
0.0483269876195082,4.17409682510158,0.0483269876195082,4.17409682510158
0.0483374079213581,4.17412011152172,0.0483374079213581,4.17412011152172
0.048347828223208,4.17414281588993,0.048347828223208,4.17414281588993
0.0483582485250579,4.17416493677314,0.0483582485250579,4.17416493677314
0.0483686688269078,4.17418647273779,0.0483686688269078,4.17418647273779
0.0483790891287577,4.17420742234982,0.0483790891287577,4.17420742234982
0.0483895094306076,4.1742277841747,0.0483895094306076,4.1742277841747
0.0483999297324575,4.17424755677743,0.0483999297324575,4.17424755677743
0.0484103500343074,4.17426673872251,0.0484103500343074,4.17426673872251
0.0484207703361573,4.17428532857394,0.0484207703361573,4.17428532857394
0.0484311906380071,4.17430332489527,0.0484311906380071,4.17430332489527
0.048441610939857,4.17432072624954,0.048441610939857,4.17432072624954
0.0484520312417069,4.17433753119931,0.0484520312417069,4.17433753119931
0.0484624515435568,4.17435373830665,0.0484624515435568,4.17435373830665
0.0484728718454067,4.17436934613316,0.0484728718454067,4.17436934613316
0.0484832921472566,4.17438435323993,0.0484832921472566,4.17438435323993
0.0484937124491065,4.17439875818757,0.0484937124491065,4.17439875818757
0.0485041327509564,4.1744125595362,0.0485041327509564,4.1744125595362
0.0485145530528063,4.17442575584547,0.0485145530528063,4.17442575584547
0.0485249733546562,4.1744383456745,0.0485249733546562,4.1744383456745
0.0485353936565061,4.17445032758197,0.0485353936565061,4.17445032758197
0.048545813958356,4.17446170012601,0.048545813958356,4.17446170012601
0.0485562342602058,4.17447246186432,0.0485562342602058,4.17447246186432
0.0485666545620557,4.17448261135407,0.0485666545620557,4.17448261135407
0.0485770748639056,4.17449214715193,0.0485770748639056,4.17449214715193
0.0485874951657555,4.1745010678141,0.0485874951657555,4.1745010678141
0.0485979154676054,4.17450937189627,0.0485979154676054,4.17450937189627
0.0486083357694553,4.17451705795365,0.0486083357694553,4.17451705795365
0.0486187560713052,4.17452412454093,0.0486187560713052,4.17452412454093
0.0486291763731551,4.17453057021232,0.0486291763731551,4.17453057021232
0.048639596675005,4.17453639352152,0.048639596675005,4.17453639352152
0.0486500169768549,4.17454159302174,0.0486500169768549,4.17454159302174
0.0486604372787048,4.17454616726569,0.0486604372787048,4.17454616726569
0.0486708575805547,4.17455011480556,0.0486708575805547,4.17455011480556
0.0486812778824045,4.17455343419306,0.0486812778824045,4.17455343419306
0.0486916981842544,4.17455612397939,0.0486916981842544,4.17455612397939
0.0487021184861043,4.17455818271523,0.0487021184861043,4.17455818271523
0.0487125387879542,4.17455960895078,0.0487125387879542,4.17455960895078
0.0487229590898041,4.17456040123571,0.0487229590898041,4.17456040123571
0.048733379391654,4.17456055811919,0.048733379391654,4.17456055811919
0.0487437996935039,4.17456007814989,0.0487437996935039,4.17456007814989
0.0487542199953538,4.17455895987595,0.0487542199953538,4.17455895987595
0.0487646402972037,4.17455720184501,0.0487646402972037,4.17455720184501
0.0487750605990536,4.1745548026042,0.0487750605990536,4.1745548026042
0.0487854809009035,4.17455176070012,0.0487854809009035,4.17455176070012
0.0487959012027534,4.17454807467886,0.0487959012027534,4.17454807467886
0.0488063215046032,4.17454374308602,0.0488063215046032,4.17454374308602
0.0488167418064531,4.17453876446663,0.0488167418064531,4.17453876446663
0.048827162108303,4.17453313736524,0.048827162108303,4.17453313736524
0.0488375824101529,4.17452686032585,0.0488375824101529,4.17452686032585
0.0488480027120028,4.17451993189197,0.0488480027120028,4.17451993189197
0.0488584230138527,4.17451235060655,0.0488584230138527,4.17451235060655
0.0488688433157026,4.17450411501204,0.0488688433157026,4.17450411501204
0.0488792636175525,4.17449522365035,0.0488792636175525,4.17449522365035
0.0488896839194024,4.17448567506285,0.0488896839194024,4.17448567506285
0.0489001042212523,4.17447546779039,0.0489001042212523,4.17447546779039
0.0489105245231022,4.1744646003733,0.0489105245231022,4.1744646003733
0.0489209448249521,4.17445307135135,0.0489209448249521,4.17445307135135
0.048931365126802,4.17444087926379,0.048931365126802,4.17444087926379
0.0489417854286519,4.17442802264932,0.0489417854286519,4.17442802264932
0.0489522057305017,4.1744145000461,0.0489522057305017,4.1744145000461
0.0489626260323516,4.17440030999177,0.0489626260323516,4.17440030999177
0.0489730463342015,4.17438545102339,0.0489730463342015,4.17438545102339
0.0489834666360514,4.17436992167751,0.0489834666360514,4.17436992167751
0.0489938869379013,4.17435372049011,0.0489938869379013,4.17435372049011
0.0490043072397512,4.17433684599662,0.0490043072397512,4.17433684599662
0.0490147275416011,4.17431929673192,0.0490147275416011,4.17431929673192
0.049025147843451,4.17430107123035,0.049025147843451,4.17430107123035
0.0490355681453009,4.17428216802568,0.0490355681453009,4.17428216802568
0.0490459884471508,4.17426258565112,0.0490459884471508,4.17426258565112
0.0490564087490007,4.17424232263933,0.0490564087490007,4.17424232263933
0.0490668290508506,4.1742213775224,0.0490668290508506,4.1742213775224
0.0490772493527004,4.17419974883186,0.0490772493527004,4.17419974883186
0.0490876696545503,4.17417743509867,0.0490876696545503,4.17417743509867
0.0490980899564002,4.17415443485321,0.0490980899564002,4.17415443485321
0.0491085102582501,4.17413074662532,0.0491085102582501,4.17413074662532
0.0491189305601,4.17410636894424,0.0491189305601,4.17410636894424
0.0491293508619499,4.17408130033863,0.0491293508619499,4.17408130033863
0.0491397711637998,4.17405553933659,0.0491397711637998,4.17405553933659
0.0491501914656497,4.17402908446563,0.0491501914656497,4.17402908446563
0.0491606117674996,4.17400193425268,0.0491606117674996,4.17400193425268
0.0491710320693495,4.17397408722408,0.0491710320693495,4.17397408722408
0.0491814523711994,4.17394554190559,0.0491814523711994,4.17394554190559
0.0491918726730493,4.17391629682236,0.0491918726730493,4.17391629682236
0.0492022929748991,4.17388635049896,0.0492022929748991,4.17388635049896
0.049212713276749,4.17385570145938,0.049212713276749,4.17385570145938
0.0492231335785989,4.17382434822697,0.0492231335785989,4.17382434822697
0.0492335538804488,4.17379228932452,0.0492335538804488,4.17379228932452
0.0492439741822987,4.1737595232742,0.0492439741822987,4.1737595232742
0.0492543944841486,4.17372604859756,0.0492543944841486,4.17372604859756
0.0492648147859985,4.17369186381556,0.0492648147859985,4.17369186381556
0.0492752350878484,4.17365696744854,0.0492752350878484,4.17365696744854
0.0492856553896983,4.17362135801622,0.0492856553896983,4.17362135801622
0.0492960756915482,4.17358503403772,0.0492960756915482,4.17358503403772
0.0493064959933981,4.1735479940315,0.0493064959933981,4.1735479940315
0.049316916295248,4.17351023651544,0.049316916295248,4.17351023651544
0.0493273365970978,4.17347176000677,0.0493273365970978,4.17347176000677
0.0493377568989477,4.17343256302209,0.0493377568989477,4.17343256302209
0.0493481772007976,4.17339264407738,0.0493481772007976,4.17339264407738
0.0493585975026475,4.17335200168797,0.0493585975026475,4.17335200168797
0.0493690178044974,4.17331063436855,0.0493690178044974,4.17331063436855
0.0493794381063473,4.17326854063318,0.0493794381063473,4.17326854063318
0.0493898584081972,4.17322571899527,0.0493898584081972,4.17322571899527
0.0494002787100471,4.17318216796758,0.0494002787100471,4.17318216796758
0.049410699011897,4.1731378860622,0.049410699011897,4.1731378860622
0.0494211193137469,4.1730928717906,0.0494211193137469,4.1730928717906
0.0494315396155968,4.17304712366356,0.0494315396155968,4.17304712366356
0.0494419599174467,4.17300064019122,0.0494419599174467,4.17300064019122
0.0494523802192966,4.17295341988305,0.0494523802192966,4.17295341988305
0.0494628005211464,4.17290546124783,0.0494628005211464,4.17290546124783
0.0494732208229963,4.1728567627937,0.0494732208229963,4.1728567627937
0.0494836411248462,4.17280732302809,0.0494836411248462,4.17280732302809
0.0494940614266961,4.17275714045779,0.0494940614266961,4.17275714045779
0.049504481728546,4.17270621358888,0.049504481728546,4.17270621358888
0.0495149020303959,4.17265454092676,0.0495149020303959,4.17265454092676
0.0495253223322458,4.17260212097613,0.0495253223322458,4.17260212097613
0.0495357426340957,4.17254895224102,0.0495357426340957,4.17254895224102
0.0495461629359456,4.17249503322474,0.0495461629359456,4.17249503322474
0.0495565832377955,4.17244036242991,0.0495565832377955,4.17244036242991
0.0495670035396454,4.17238493835844,0.0495670035396454,4.17238493835844
0.0495774238414953,4.17232875951154,0.0495774238414953,4.17232875951154
0.0495878441433451,4.1722718243897,0.0495878441433451,4.1722718243897
0.049598264445195,4.1722141314927,0.049598264445195,4.1722141314927
0.0496086847470449,4.17215567931958,0.0496086847470449,4.17215567931958
0.0496191050488948,4.17209646636868,0.0496191050488948,4.17209646636868
0.0496295253507447,4.1720364911376,0.0496295253507447,4.1720364911376
0.0496399456525946,4.17197575212321,0.0496399456525946,4.17197575212321
0.0496503659544445,4.17191424782164,0.0496503659544445,4.17191424782164
0.0496607862562944,4.17185197672829,0.0496607862562944,4.17185197672829
0.0496712065581443,4.1717889373378,0.0496712065581443,4.1717889373378
0.0496816268599942,4.17172512814408,0.0496816268599942,4.17172512814408
0.0496920471618441,4.17166054764026,0.0496920471618441,4.17166054764026
0.049702467463694,4.17159519431875,0.049702467463694,4.17159519431875
0.0497128877655438,4.17152906667115,0.0497128877655438,4.17152906667115
0.0497233080673937,4.17146216318835,0.0497233080673937,4.17146216318835
0.0497337283692436,4.17139448236042,0.0497337283692436,4.17139448236042
0.0497441486710935,4.17132602267669,0.0497441486710935,4.17132602267669
0.0497545689729434,4.1712567826257,0.0497545689729434,4.1712567826257
0.0497649892747933,4.17118676069519,0.0497649892747933,4.17118676069519
0.0497754095766432,4.17111595537214,0.0497754095766432,4.17111595537214
0.0497858298784931,4.17104436514271,0.0497858298784931,4.17104436514271
0.049796250180343,4.1709719884923,0.049796250180343,4.1709719884923
0.0498066704821929,4.17089882390546,0.0498066704821929,4.17089882390546
0.0498170907840428,4.17082486986598,0.0498170907840428,4.17082486986598
0.0498275110858927,4.17075012485681,0.0498275110858927,4.17075012485681
0.0498379313877425,4.17067458736008,0.0498379313877425,4.17067458736008
0.0498483516895924,4.17059825585713,0.0498483516895924,4.17059825585713
0.0498587719914423,4.17052112882846,0.0498587719914423,4.17052112882846
0.0498691922932922,4.17044320475372,0.0498691922932922,4.17044320475372
0.0498796125951421,4.17036448211174,0.0498796125951421,4.17036448211174
0.049890032896992,4.17028495938053,0.049890032896992,4.17028495938053
0.0499004531988419,4.17020463503723,0.0499004531988419,4.17020463503723
0.0499108735006918,4.17012350755813,0.0499108735006918,4.17012350755813
0.0499212938025417,4.17004157541867,0.0499212938025417,4.17004157541867
0.0499317141043916,4.16995883709345,0.0499317141043916,4.16995883709345
0.0499421344062415,4.16987529105617,0.0499421344062415,4.16987529105617
0.0499525547080914,4.16979093577969,0.0499525547080914,4.16979093577969
0.0499629750099413,4.16970576973597,0.0499629750099413,4.16970576973597
0.0499733953117912,4.16961979139611,0.0499733953117912,4.16961979139611
0.049983815613641,4.16953299923031,0.049983815613641,4.16953299923031
0.0499942359154909,4.16944539170789,0.0499942359154909,4.16944539170789
0.0500046562173408,4.16935696729727,0.0500046562173408,4.16935696729727
0.0500150765191907,4.16926772446595,0.0500150765191907,4.16926772446595
0.0500254968210406,4.16917766168055,0.0500254968210406,4.16917766168055
0.0500359171228905,4.16908677740677,0.0500359171228905,4.16908677740677
0.0500463374247404,4.16899507010938,0.0500463374247404,4.16899507010938
0.0500567577265903,4.16890253825224,0.0500567577265903,4.16890253825224
0.0500671780284402,4.16880918029828,0.0500671780284402,4.16880918029828
0.0500775983302901,4.16871499470947,0.0500775983302901,4.16871499470947
0.05008801863214,4.16861997994688,0.05008801863214,4.16861997994688
0.0500984389339899,4.1685241344706,0.0500984389339899,4.1685241344706
0.0501088592358397,4.16842745673979,0.0501088592358397,4.16842745673979
0.0501192795376896,4.16832994521264,0.0501192795376896,4.16832994521264
0.0501296998395395,4.16823159834637,0.0501296998395395,4.16823159834637
0.0501401201413894,4.16813241459726,0.0501401201413894,4.16813241459726
0.0501505404432393,4.16803239242059,0.0501505404432393,4.16803239242059
0.0501609607450892,4.16793153027065,0.0501609607450892,4.16793153027065
0.0501713810469391,4.16782982660076,0.0501713810469391,4.16782982660076
0.050181801348789,4.16772727986326,0.050181801348789,4.16772727986326
0.0501922216506389,4.16762388850946,0.0501922216506389,4.16762388850946
0.0502026419524888,4.16751965098968,0.0502026419524888,4.16751965098968
0.0502130622543387,4.16741456575323,0.0502130622543387,4.16741456575323
0.0502234825561886,4.1673086312484,0.0502234825561886,4.1673086312484
0.0502339028580384,4.16720184592245,0.0502339028580384,4.16720184592245
0.0502443231598883,4.16709420822162,0.0502443231598883,4.16709420822162
0.0502547434617382,4.16698571659111,0.0502547434617382,4.16698571659111
0.0502651637635881,4.16687636947508,0.0502651637635881,4.16687636947508
0.050275584065438,4.16676616531662,0.050275584065438,4.16676616531662
0.0502860043672879,4.1666551025578,0.0502860043672879,4.1666551025578
0.0502964246691378,4.1665431796396,0.0502964246691378,4.1665431796396
0.0503068449709877,4.16643039500194,0.0503068449709877,4.16643039500194
0.0503172652728376,4.16631674708367,0.0503172652728376,4.16631674708367
0.0503276855746875,4.16620223432255,0.0503276855746875,4.16620223432255
0.0503381058765374,4.16608685515525,0.0503381058765374,4.16608685515525
0.0503485261783873,4.16597060801736,0.0503485261783873,4.16597060801736
0.0503589464802372,4.16585349134335,0.0503589464802372,4.16585349134335
0.050369366782087,4.1657355035666,0.050369366782087,4.1657355035666
0.0503797870839369,4.16561664311936,0.0503797870839369,4.16561664311936
0.0503902073857868,4.16549690843275,0.0503902073857868,4.16549690843275
0.0504006276876367,4.16537629793679,0.0504006276876367,4.16537629793679
0.0504110479894866,4.16525481006034,0.0504110479894866,4.16525481006034
0.0504214682913365,4.16513244323113,0.0504214682913365,4.16513244323113
0.0504318885931864,4.16500919587572,0.0504318885931864,4.16500919587572
0.0504423088950363,4.16488506641953,0.0504423088950363,4.16488506641953
0.0504527291968862,4.16476005328683,0.0504527291968862,4.16476005328683
0.0504631494987361,4.16463415490068,0.0504631494987361,4.16463415490068
0.050473569800586,4.164507369683,0.050473569800586,4.164507369683
0.0504839901024359,4.16437969605449,0.0504839901024359,4.16437969605449
0.0504944104042857,4.16425113243469,0.0504944104042857,4.16425113243469
0.0505048307061356,4.16412167724191,0.0505048307061356,4.16412167724191
0.0505152510079855,4.16399132889328,0.0505152510079855,4.16399132889328
0.0505256713098354,4.16386008580469,0.0505256713098354,4.16386008580469
0.0505360916116853,4.16372794639082,0.0505360916116853,4.16372794639082
0.0505465119135352,4.16359490906512,0.0505465119135352,4.16359490906512
0.0505569322153851,4.1634609722398,0.0505569322153851,4.1634609722398
0.050567352517235,4.16332613432583,0.050567352517235,4.16332613432583
0.0505777728190849,4.16319039373291,0.0505777728190849,4.16319039373291
0.0505881931209348,4.1630537488695,0.0505881931209348,4.1630537488695
0.0505986134227847,4.16291619814278,0.0505986134227847,4.16291619814278
0.0506090337246346,4.16277773995867,0.0506090337246346,4.16277773995867
0.0506194540264844,4.16263837272177,0.0506194540264844,4.16263837272177
0.0506298743283343,4.16249809483544,0.0506298743283343,4.16249809483544
0.0506402946301842,4.16235690470169,0.0506402946301842,4.16235690470169
0.0506507149320341,4.16221480072125,0.0506507149320341,4.16221480072125
0.050661135233884,4.16207178129354,0.050661135233884,4.16207178129354
0.0506715555357339,4.16192784481663,0.0506715555357339,4.16192784481663
0.0506819758375838,4.16178298968729,0.0506819758375838,4.16178298968729
0.0506923961394337,4.16163721430092,0.0506923961394337,4.16163721430092
0.0507028164412836,4.1614905170516,0.0507028164412836,4.1614905170516
0.0507132367431335,4.16134289633203,0.0507132367431335,4.16134289633203
0.0507236570449834,4.16119435053356,0.0507236570449834,4.16119435053356
0.0507340773468333,4.16104487804616,0.0507340773468333,4.16104487804616
0.0507444976486831,4.16089447725843,0.0507444976486831,4.16089447725843
0.050754917950533,4.16074314655756,0.050754917950533,4.16074314655756
0.0507653382523829,4.16059088432937,0.0507653382523829,4.16059088432937
0.0507757585542328,4.16043768895824,0.0507757585542328,4.16043768895824
0.0507861788560827,4.16028355882717,0.0507861788560827,4.16028355882717
0.0507965991579326,4.16012849231771,0.0507965991579326,4.16012849231771
0.0508070194597825,4.15997248780999,0.0508070194597825,4.15997248780999
0.0508174397616324,4.1598155436827,0.0508174397616324,4.1598155436827
0.0508278600634823,4.15965765831307,0.0508278600634823,4.15965765831307
0.0508382803653322,4.15949883007689,0.0508382803653322,4.15949883007689
0.0508487006671821,4.15933905734845,0.0508487006671821,4.15933905734845
0.050859120969032,4.15917833850061,0.050859120969032,4.15917833850061
0.0508695412708818,4.1590166719047,0.0508695412708818,4.1590166719047
0.0508799615727318,4.15885405593059,0.0508799615727318,4.15885405593059
0.0508903818745816,4.15869048894663,0.0508903818745816,4.15869048894663
0.0509008021764315,4.15852596931966,0.0509008021764315,4.15852596931966
0.0509112224782814,4.15836049541499,0.0509112224782814,4.15836049541499
0.0509216427801313,4.15819406559643,0.0509216427801313,4.15819406559643
0.0509320630819812,4.15802667822621,0.0509320630819812,4.15802667822621
0.0509424833838311,4.15785833166504,0.0509424833838311,4.15785833166504
0.050952903685681,4.15768902427206,0.050952903685681,4.15768902427206
0.0509633239875309,4.15751875440486,0.0509633239875309,4.15751875440486
0.0509737442893808,4.15734752041942,0.0509737442893808,4.15734752041942
0.0509841645912307,4.15717532067015,0.0509841645912307,4.15717532067015
0.0509945848930806,4.15700215350989,0.0509945848930806,4.15700215350989
0.0510050051949305,4.15682801728983,0.0510050051949305,4.15682801728983
0.0510154254967803,4.15665291035958,0.0510154254967803,4.15665291035958
0.0510258457986302,4.1564768310671,0.0510258457986302,4.1564768310671
0.0510362661004801,4.15629977775873,0.0510362661004801,4.15629977775873
0.05104668640233,4.15612174877917,0.05104668640233,4.15612174877917
0.0510571067041799,4.15594274247146,0.0510571067041799,4.15594274247146
0.0510675270060298,4.15576275717696,0.0510675270060298,4.15576275717696
0.0510779473078797,4.15558179123539,0.0510779473078797,4.15558179123539
0.0510883676097296,4.15539984298475,0.0510883676097296,4.15539984298475
0.0510987879115795,4.15521691076139,0.0510987879115795,4.15521691076139
0.0511092082134294,4.1550329928999,0.0511092082134294,4.1550329928999
0.0511196285152793,4.15484808773322,0.0511196285152793,4.15484808773322
0.0511300488171292,4.1546621935925,0.0511300488171292,4.1546621935925
0.051140469118979,4.15447530880722,0.051140469118979,4.15447530880722
0.0511508894208289,4.15428743170507,0.0511508894208289,4.15428743170507
0.0511613097226788,4.154098560612,0.0511613097226788,4.154098560612
0.0511717300245287,4.1539086938522,0.0511717300245287,4.1539086938522
0.0511821503263786,4.15371782974808,0.0511821503263786,4.15371782974808
0.0511925706282285,4.15352596662026,0.0511925706282285,4.15352596662026
0.0512029909300784,4.15333310278757,0.0512029909300784,4.15333310278757
0.0512134112319283,4.15313923656703,0.0512134112319283,4.15313923656703
0.0512238315337782,4.15294436627385,0.0512238315337782,4.15294436627385
0.0512342518356281,4.15274849022139,0.0512342518356281,4.15274849022139
0.051244672137478,4.15255160672121,0.051244672137478,4.15255160672121
0.0512550924393279,4.15235371408297,0.0512550924393279,4.15235371408297
0.0512655127411777,4.15215481061451,0.0512655127411777,4.15215481061451
0.0512759330430276,4.15195489462178,0.0512759330430276,4.15195489462178
0.0512863533448775,4.15175396440886,0.0512863533448775,4.15175396440886
0.0512967736467274,4.15155201827792,0.0512967736467274,4.15155201827792
0.0513071939485773,4.15134905452924,0.0513071939485773,4.15134905452924
0.0513176142504272,4.15114507146118,0.0513176142504272,4.15114507146118
0.0513280345522771,4.15094006737017,0.0513280345522771,4.15094006737017
0.051338454854127,4.15073404055069,0.051338454854127,4.15073404055069
0.0513488751559769,4.15052698929531,0.0513488751559769,4.15052698929531
0.0513592954578268,4.15031891189461,0.0513592954578268,4.15031891189461
0.0513697157596767,4.15010980663719,0.0513697157596767,4.15010980663719
0.0513801360615266,4.14989967180968,0.0513801360615266,4.14989967180968
0.0513905563633765,4.14968850569674,0.0513905563633765,4.14968850569674
0.0514009766652263,4.14947630658097,0.0514009766652263,4.14947630658097
0.0514113969670762,4.149263072743,0.0514113969670762,4.149263072743
0.0514218172689261,4.14904880246141,0.0514218172689261,4.14904880246141
0.051432237570776,4.14883349401273,0.051432237570776,4.14883349401273
0.0514426578726259,4.14861714567146,0.0514426578726259,4.14861714567146
0.0514530781744758,4.14839975571003,0.0514530781744758,4.14839975571003
0.0514634984763257,4.14818132239877,0.0514634984763257,4.14818132239877
0.0514739187781756,4.14796184400595,0.0514739187781756,4.14796184400595
0.0514843390800255,4.14774131879773,0.0514843390800255,4.14774131879773
0.0514947593818754,4.14751974503815,0.0514947593818754,4.14751974503815
0.0515051796837253,4.14729712098914,0.0515051796837253,4.14729712098914
0.0515155999855752,4.14707344491048,0.0515155999855752,4.14707344491048
0.051526020287425,4.14684871505981,0.051526020287425,4.14684871505981
0.0515364405892749,4.14662292969261,0.0515364405892749,4.14662292969261
0.0515468608911248,4.14639608706217,0.0515468608911248,4.14639608706217
0.0515572811929747,4.14616818541962,0.0515572811929747,4.14616818541962
0.0515677014948246,4.14593922301387,0.0515677014948246,4.14593922301387
0.0515781217966745,4.14570919809164,0.0515781217966745,4.14570919809164
0.0515885420985244,4.1454781088974,0.0515885420985244,4.1454781088974
0.0515989624003743,4.14524595367341,0.0515989624003743,4.14524595367341
0.0516093827022242,4.14501273065967,0.0516093827022242,4.14501273065967
0.0516198030040741,4.14477843809393,0.0516198030040741,4.14477843809393
0.051630223305924,4.14454307421163,0.051630223305924,4.14454307421163
0.0516406436077739,4.14430663724598,0.0516406436077739,4.14430663724598
0.0516510639096237,4.14406912542784,0.0516510639096237,4.14406912542784
0.0516614842114736,4.14383053698579,0.0516614842114736,4.14383053698579
0.0516719045133235,4.14359087014607,0.0516719045133235,4.14359087014607
0.0516823248151734,4.14335012313258,0.0516823248151734,4.14335012313258
0.0516927451170233,4.14310829416688,0.0516927451170233,4.14310829416688
0.0517031654188732,4.14286538146815,0.0517031654188732,4.14286538146815
0.0517135857207231,4.1426213832532,0.0517135857207231,4.1426213832532
0.051724006022573,4.14237629773646,0.051724006022573,4.14237629773646
0.0517344263244229,4.14213012312993,0.0517344263244229,4.14213012312993
0.0517448466262728,4.14188285764321,0.0517448466262728,4.14188285764321
0.0517552669281227,4.14163449948347,0.0517552669281227,4.14163449948347
0.0517656872299726,4.14138504685542,0.0517656872299726,4.14138504685542
0.0517761075318224,4.14113449796133,0.0517761075318224,4.14113449796133
0.0517865278336723,4.14088285100099,0.0517865278336723,4.14088285100099
0.0517969481355222,4.14063010417168,0.0517969481355222,4.14063010417168
0.0518073684373721,4.14037625566823,0.0518073684373721,4.14037625566823
0.051817788739222,4.14012130368291,0.051817788739222,4.14012130368291
0.0518282090410719,4.1398652464055,0.0518282090410719,4.1398652464055
0.0518386293429218,4.13960808202319,0.0518386293429218,4.13960808202319
0.0518490496447717,4.13934980872067,0.0518490496447717,4.13934980872067
0.0518594699466216,4.13909042468001,0.0518594699466216,4.13909042468001
0.0518698902484715,4.13882992808075,0.0518698902484715,4.13882992808075
0.0518803105503214,4.13856831709977,0.0518803105503214,4.13856831709977
0.0518907308521713,4.1383055899114,0.0518907308521713,4.1383055899114
0.0519011511540212,4.13804174468728,0.0519011511540212,4.13804174468728
0.0519115714558711,4.13777677959647,0.0519115714558711,4.13777677959647
0.0519219917577209,4.13751069280534,0.0519219917577209,4.13751069280534
0.0519324120595708,4.13724348247758,0.0519324120595708,4.13724348247758
0.0519428323614207,4.13697514677423,0.0519428323614207,4.13697514677423
0.0519532526632706,4.1367056838536,0.0519532526632706,4.1367056838536
0.0519636729651205,4.1364350918713,0.0519636729651205,4.1364350918713
0.0519740932669704,4.13616336898022,0.0519740932669704,4.13616336898022
0.0519845135688203,4.13589051333048,0.0519845135688203,4.13589051333048
0.0519949338706702,4.13561652306946,0.0519949338706702,4.13561652306946
0.0520053541725201,4.13534139634177,0.0520053541725201,4.13534139634177
0.05201577447437,4.13506513128921,0.05201577447437,4.13506513128921
0.0520261947762199,4.13478772605081,0.0520261947762199,4.13478772605081
0.0520366150780698,4.13450917876274,0.0520366150780698,4.13450917876274
0.0520470353799196,4.13422948755837,0.0520470353799196,4.13422948755837
0.0520574556817695,4.13394865056821,0.0520574556817695,4.13394865056821
0.0520678759836194,4.13366666591989,0.0520678759836194,4.13366666591989
0.0520782962854693,4.13338353173818,0.0520782962854693,4.13338353173818
0.0520887165873192,4.13309924614495,0.0520887165873192,4.13309924614495
0.0520991368891691,4.13281380725914,0.0520991368891691,4.13281380725914
0.052109557191019,4.13252721319679,0.052109557191019,4.13252721319679
0.0521199774928689,4.13223946207097,0.0521199774928689,4.13223946207097
0.0521303977947188,4.13195055199183,0.0521303977947188,4.13195055199183
0.0521408180965687,4.1316604810665,0.0521408180965687,4.1316604810665
0.0521512383984186,4.13136924739914,0.0521512383984186,4.13136924739914
0.0521616587002685,4.13107684909092,0.0521616587002685,4.13107684909092
0.0521720790021183,4.13078328423996,0.0521720790021183,4.13078328423996
0.0521824993039682,4.13048855094136,0.0521824993039682,4.13048855094136
0.0521929196058181,4.13019264728715,0.0521929196058181,4.13019264728715
0.052203339907668,4.1298955713663,0.052203339907668,4.1298955713663
0.0522137602095179,4.12959732126469,0.0522137602095179,4.12959732126469
0.0522241805113678,4.1292978950651,0.0522241805113678,4.1292978950651
0.0522346008132177,4.12899729084718,0.0522346008132177,4.12899729084718
0.0522450211150676,4.12869550668745,0.0522450211150676,4.12869550668745
0.0522554414169175,4.12839254065927,0.0522554414169175,4.12839254065927
0.0522658617187674,4.12808839083284,0.0522658617187674,4.12808839083284
0.0522762820206173,4.12778305527517,0.0522762820206173,4.12778305527517
0.0522867023224672,4.12747653205007,0.0522867023224672,4.12747653205007
0.052297122624317,4.1271688192181,0.052297122624317,4.1271688192181
0.0523075429261669,4.12685991483663,0.0523075429261669,4.12685991483663
0.0523179632280168,4.12654981695974,0.0523179632280168,4.12654981695974
0.0523283835298667,4.12623852363825,0.0523283835298667,4.12623852363825
0.0523388038317166,4.12592603291968,0.0523388038317166,4.12592603291968
0.0523492241335665,4.12561234284828,0.0523492241335665,4.12561234284828
0.0523596444354164,4.12529745146492,0.0523596444354164,4.12529745146492
0.0523700647372663,4.12498135680718,0.0523700647372663,4.12498135680718
0.0523804850391162,4.12466405690925,0.0523804850391162,4.12466405690925
0.0523909053409661,4.12434554980195,0.0523909053409661,4.12434554980195
0.052401325642816,4.12402583351272,0.052401325642816,4.12402583351272
0.0524117459446659,4.12370490606558,0.0524117459446659,4.12370490606558
0.0524221662465158,4.12338276548112,0.0524221662465158,4.12338276548112
0.0524325865483656,4.12305940977647,0.0524325865483656,4.12305940977647
0.0524430068502155,4.12273483696531,0.0524430068502155,4.12273483696531
0.0524534271520654,4.12240904505785,0.0524534271520654,4.12240904505785
0.0524638474539153,4.12208203206076,0.0524638474539153,4.12208203206076
0.0524742677557652,4.12175379597724,0.0524742677557652,4.12175379597724
0.0524846880576151,4.1214243348069,0.0524846880576151,4.1214243348069
0.052495108359465,4.12109364654584,0.052495108359465,4.12109364654584
0.0525055286613149,4.12076172918655,0.0525055286613149,4.12076172918655
0.0525159489631648,4.12042858071795,0.0525159489631648,4.12042858071795
0.0525263692650147,4.12009419912535,0.0525263692650147,4.12009419912535
0.0525367895668646,4.11975858239041,0.0525367895668646,4.11975858239041
0.0525472098687145,4.11942172849116,0.0525472098687145,4.11942172849116
0.0525576301705643,4.11908363540195,0.0525576301705643,4.11908363540195
0.0525680504724142,4.11874430109345,0.0525680504724142,4.11874430109345
0.0525784707742641,4.11840372353262,0.0525784707742641,4.11840372353262
0.052588891076114,4.11806190068271,0.052588891076114,4.11806190068271
0.0525993113779639,4.11771883050321,0.0525993113779639,4.11771883050321
0.0526097316798138,4.11737451094986,0.0526097316798138,4.11737451094986
0.0526201519816637,4.1170289399746,0.0526201519816637,4.1170289399746
0.0526305722835136,4.11668211552558,0.0526305722835136,4.11668211552558
0.0526409925853635,4.11633403554714,0.0526409925853635,4.11633403554714
0.0526514128872134,4.11598469797977,0.0526514128872134,4.11598469797977
0.0526618331890633,4.11563410076009,0.0526618331890633,4.11563410076009
0.0526722534909132,4.11528224182085,0.0526722534909132,4.11528224182085
0.052682673792763,4.11492911909091,0.052682673792763,4.11492911909091
0.0526930940946129,4.11457473049519,0.0526930940946129,4.11457473049519
0.0527035143964628,4.1142190739547,0.0527035143964628,4.1142190739547
0.0527139346983127,4.11386214738646,0.0527139346983127,4.11386214738646
0.0527243550001626,4.11350394870353,0.0527243550001626,4.11350394870353
0.0527347753020125,4.11314447581496,0.0527347753020125,4.11314447581496
0.0527451956038624,4.11278372662579,0.0527451956038624,4.11278372662579
0.0527556159057123,4.11242169903702,0.0527556159057123,4.11242169903702
0.0527660362075622,4.11205839094558,0.0527660362075622,4.11205839094558
0.0527764565094121,4.11169380024433,0.0527764565094121,4.11169380024433
0.052786876811262,4.11132792482202,0.052786876811262,4.11132792482202
0.0527972971131119,4.11096076256329,0.0527972971131119,4.11096076256329
0.0528077174149617,4.11059231134862,0.0528077174149617,4.11059231134862
0.0528181377168117,4.11022256905433,0.0528181377168117,4.11022256905433
0.0528285580186615,4.10985153355257,0.0528285580186615,4.10985153355257
0.0528389783205114,4.10947920271128,0.0528389783205114,4.10947920271128
0.0528493986223613,4.10910557439415,0.0528493986223613,4.10910557439415
0.0528598189242112,4.10873064646066,0.0528598189242112,4.10873064646066
0.0528702392260611,4.10835441676599,0.0528702392260611,4.10835441676599
0.052880659527911,4.10797688316103,0.052880659527911,4.10797688316103
0.0528910798297609,4.10759804349239,0.0528910798297609,4.10759804349239
0.0529015001316108,4.10721789560231,0.0529015001316108,4.10721789560231
0.0529119204334607,4.10683643732869,0.0529119204334607,4.10683643732869
0.0529223407353106,4.10645366650506,0.0529223407353106,4.10645366650506
0.0529327610371605,4.10606958096053,0.0529327610371605,4.10606958096053
0.0529431813390103,4.1056841785198,0.0529431813390103,4.1056841785198
0.0529536016408602,4.10529745700315,0.0529536016408602,4.10529745700315
0.0529640219427101,4.10490941422635,0.0529640219427101,4.10490941422635
0.05297444224456,4.10452004800072,0.05297444224456,4.10452004800072
0.0529848625464099,4.10412935613304,0.0529848625464099,4.10412935613304
0.0529952828482598,4.1037373364256,0.0529952828482598,4.1037373364256
0.0530057031501097,4.1033439866761,0.0530057031501097,4.1033439866761
0.0530161234519596,4.10294930467766,0.0530161234519596,4.10294930467766
0.0530265437538095,4.10255328821883,0.0530265437538095,4.10255328821883
0.0530369640556594,4.10215593508352,0.0530369640556594,4.10215593508352
0.0530473843575093,4.10175724305099,0.0530473843575093,4.10175724305099
0.0530578046593592,4.10135720989584,0.0530578046593592,4.10135720989584
0.0530682249612091,4.10095583338798,0.0530682249612091,4.10095583338798
0.0530786452630589,4.1005531112926,0.0530786452630589,4.1005531112926
0.0530890655649088,4.10014904137015,0.0530890655649088,4.10014904137015
0.0530994858667587,4.09974362137633,0.0530994858667587,4.09974362137633
0.0531099061686086,4.09933684906204,0.0531099061686086,4.09933684906204
0.0531203264704585,4.0989287221734,0.0531203264704585,4.0989287221734
0.0531307467723084,4.09851923845166,0.0531307467723084,4.09851923845166
0.0531411670741583,4.09810839563324,0.0531411670741583,4.09810839563324
0.0531515873760082,4.09769619144967,0.0531515873760082,4.09769619144967
0.0531620076778581,4.09728262362759,0.0531620076778581,4.09728262362759
0.053172427979708,4.09686768988871,0.053172427979708,4.09686768988871
0.0531828482815579,4.09645138794977,0.0531828482815579,4.09645138794977
0.0531932685834078,4.09603371552255,0.0531932685834078,4.09603371552255
0.0532036888852576,4.09561467031384,0.0532036888852576,4.09561467031384
0.0532141091871075,4.09519425002538,0.0532141091871075,4.09519425002538
0.0532245294889574,4.09477245235388,0.0532245294889574,4.09477245235388
0.0532349497908073,4.09434927499097,0.0532349497908073,4.09434927499097
0.0532453700926572,4.09392471562318,0.0532453700926572,4.09392471562318
0.0532557903945071,4.09349877193193,0.0532557903945071,4.09349877193193
0.053266210696357,4.09307144159348,0.053266210696357,4.09307144159348
0.0532766309982069,4.09264272227891,0.0532766309982069,4.09264272227891
0.0532870513000568,4.09221261165412,0.0532870513000568,4.09221261165412
0.0532974716019067,4.09178110737978,0.0532974716019067,4.09178110737978
0.0533078919037566,4.0913482071113,0.0533078919037566,4.0913482071113
0.0533183122056065,4.09091390849882,0.0533183122056065,4.09091390849882
0.0533287325074564,4.0904782091872,0.0533287325074564,4.0904782091872
0.0533391528093062,4.09004110681595,0.0533391528093062,4.09004110681595
0.0533495731111561,4.08960259901924,0.0533495731111561,4.08960259901924
0.053359993413006,4.08916268342586,0.053359993413006,4.08916268342586
0.0533704137148559,4.08872135765919,0.0533704137148559,4.08872135765919
0.0533808340167058,4.0882786193372,0.0533808340167058,4.0882786193372
0.0533912543185557,4.08783446607239,0.0533912543185557,4.08783446607239
0.0534016746204056,4.08738889547177,0.0534016746204056,4.08738889547177
0.0534120949222555,4.08694190513685,0.0534120949222555,4.08694190513685
0.0534225152241054,4.08649349266362,0.0534225152241054,4.08649349266362
0.0534329355259553,4.08604365564249,0.0534329355259553,4.08604365564249
0.0534433558278052,4.08559239165829,0.0534433558278052,4.08559239165829
0.0534537761296551,4.08513969829022,0.0534537761296551,4.08513969829022
0.0534641964315049,4.08468557311186,0.0534641964315049,4.08468557311186
0.0534746167333548,4.0842300136911,0.0534746167333548,4.0842300136911
0.0534850370352047,4.08377301759014,0.0534850370352047,4.08377301759014
0.0534954573370546,4.08331458236547,0.0534954573370546,4.08331458236547
0.0535058776389045,4.08285470556782,0.0535058776389045,4.08285470556782
0.0535162979407544,4.08239338474212,0.0535162979407544,4.08239338474212
0.0535267182426043,4.08193061742752,0.0535267182426043,4.08193061742752
0.0535371385444542,4.08146640115733,0.0535371385444542,4.08146640115733
0.0535475588463041,4.08100073345899,0.0535475588463041,4.08100073345899
0.053557979148154,4.08053361185405,0.053557979148154,4.08053361185405
0.0535683994500039,4.08006503385814,0.0535683994500039,4.08006503385814
0.0535788197518538,4.07959499698096,0.0535788197518538,4.07959499698096
0.0535892400537036,4.07912349872622,0.0535892400537036,4.07912349872622
0.0535996603555535,4.07865053659162,0.0535996603555535,4.07865053659162
0.0536100806574034,4.07817610806883,0.0536100806574034,4.07817610806883
0.0536205009592533,4.07770021064348,0.0536205009592533,4.07770021064348
0.0536309212611032,4.07722284179508,0.0536309212611032,4.07722284179508
0.0536413415629531,4.07674399899703,0.0536413415629531,4.07674399899703
0.053651761864803,4.07626367971659,0.053651761864803,4.07626367971659
0.0536621821666529,4.07578188141485,0.0536621821666529,4.07578188141485
0.0536726024685028,4.07529860154666,0.0536726024685028,4.07529860154666
0.0536830227703527,4.07481383756066,0.0536830227703527,4.07481383756066
0.0536934430722026,4.07432758689923,0.0536934430722026,4.07432758689923
0.0537038633740525,4.07383984699842,0.0537038633740525,4.07383984699842
0.0537142836759023,4.07335061528799,0.0537142836759023,4.07335061528799
0.0537247039777522,4.07285988919132,0.0537247039777522,4.07285988919132
0.0537351242796021,4.07236766612541,0.0537351242796021,4.07236766612541
0.053745544581452,4.07187394350086,0.053745544581452,4.07187394350086
0.0537559648833019,4.0713787187218,0.0537559648833019,4.0713787187218
0.0537663851851518,4.0708819891859,0.0537663851851518,4.0708819891859
0.0537768054870017,4.0703837522843,0.0537768054870017,4.0703837522843
0.0537872257888516,4.06988400540164,0.0537872257888516,4.06988400540164
0.0537976460907015,4.06938274591594,0.0537976460907015,4.06938274591594
0.0538080663925514,4.06887997119866,0.0538080663925514,4.06887997119866
0.0538184866944013,4.06837567861461,0.0538184866944013,4.06837567861461
0.0538289069962512,4.06786986552194,0.0538289069962512,4.06786986552194
0.0538393272981011,4.0673625292721,0.0538393272981011,4.0673625292721
0.0538497475999509,4.06685366720983,0.0538497475999509,4.06685366720983
0.0538601679018008,4.0663432766731,0.0538601679018008,4.0663432766731
0.0538705882036507,4.06583135499308,0.0538705882036507,4.06583135499308
0.0538810085055006,4.06531789949414,0.0538810085055006,4.06531789949414
0.0538914288073505,4.06480290749379,0.0538914288073505,4.06480290749379
0.0539018491092004,4.06428637630264,0.0539018491092004,4.06428637630264
0.0539122694110503,4.06376830322439,0.0539122694110503,4.06376830322439
0.0539226897129002,4.06324868555579,0.0539226897129002,4.06324868555579
0.0539331100147501,4.06272752058662,0.0539331100147501,4.06272752058662
0.0539435303166,4.06220480559961,0.0539435303166,4.06220480559961
0.0539539506184499,4.06168053787047,0.0539539506184499,4.06168053787047
0.0539643709202998,4.06115471466782,0.0539643709202998,4.06115471466782
0.0539747912221497,4.06062733325315,0.0539747912221497,4.06062733325315
0.0539852115239995,4.06009839088082,0.0539852115239995,4.06009839088082
0.0539956318258494,4.059567884798,0.0539956318258494,4.059567884798
0.0540060521276993,4.05903581224463,0.0540060521276993,4.05903581224463
0.0540164724295492,4.05850217045343,0.0540164724295492,4.05850217045343
0.0540268927313991,4.0579669566498,0.0540268927313991,4.0579669566498
0.054037313033249,4.05743016805185,0.054037313033249,4.05743016805185
0.0540477333350989,4.05689180187032,0.0540477333350989,4.05689180187032
0.0540581536369488,4.05635185530857,0.0540581536369488,4.05635185530857
0.0540685739387987,4.05581032556254,0.0540685739387987,4.05581032556254
0.0540789942406486,4.05526720982071,0.0540789942406486,4.05526720982071
0.0540894145424985,4.05472250526406,0.0540894145424985,4.05472250526406
0.0540998348443484,4.05417620906607,0.0540998348443484,4.05417620906607
0.0541102551461982,4.05362831839262,0.0541102551461982,4.05362831839262
0.0541206754480481,4.05307883040204,0.0541206754480481,4.05307883040204
0.054131095749898,4.05252774224498,0.054131095749898,4.05252774224498
0.0541415160517479,4.05197505106446,0.0541415160517479,4.05197505106446
0.0541519363535978,4.05142075399577,0.0541519363535978,4.05142075399577
0.0541623566554477,4.05086484816647,0.0541623566554477,4.05086484816647
0.0541727769572976,4.05030733069636,0.0541727769572976,4.05030733069636
0.0541831972591475,4.0497481986974,0.0541831972591475,4.0497481986974
0.0541936175609974,4.04918744927372,0.0541936175609974,4.04918744927372
0.0542040378628473,4.04862507952156,0.0542040378628473,4.04862507952156
0.0542144581646972,4.04806108652923,0.0542144581646972,4.04806108652923
0.0542248784665471,4.04749546737711,0.0542248784665471,4.04749546737711
0.0542352987683969,4.04692821913754,0.0542352987683969,4.04692821913754
0.0542457190702468,4.04635933887487,0.0542457190702468,4.04635933887487
0.0542561393720967,4.04578882364535,0.0542561393720967,4.04578882364535
0.0542665596739466,4.04521667049713,0.0542665596739466,4.04521667049713
0.0542769799757965,4.04464287232004,0.0542769799757965,4.04464287232004
0.0542874002776464,4.0440657737065,0.0542874002776464,4.0440657737065
0.0542978205794963,4.04348402523214,0.0542978205794963,4.04348402523214
0.0543082408813462,4.0428976276496,0.0543082408813462,4.0428976276496
0.0543186611831961,4.04230663112862,0.0543186611831961,4.04230663112862
0.054329081485046,4.04171390380706,0.054329081485046,4.04171390380706
0.0543395017868959,4.04112110982983,0.0543395017868959,4.04112110982983
0.0543499220887458,4.04052824173667,0.0543499220887458,4.04052824173667
0.0543603423905957,4.03993529205137,0.0543603423905957,4.03993529205137
0.0543707626924455,4.0393422532818,0.0543707626924455,4.0393422532818
0.0543811829942954,4.03874911791995,0.0543811829942954,4.03874911791995
0.0543916032961453,4.03815587844193,0.0543916032961453,4.03815587844193
0.0544020235979952,4.03756252730796,0.0544020235979952,4.03756252730796
0.0544124438998451,4.03696905696242,0.0544124438998451,4.03696905696242
0.054422864201695,4.03637545983386,0.054422864201695,4.03637545983386
0.0544332845035449,4.03578172833498,0.0544332845035449,4.03578172833498
0.0544437048053948,4.03518785486269,0.0544437048053948,4.03518785486269
0.0544541251072447,4.03459383179807,0.0544541251072447,4.03459383179807
0.0544645454090946,4.03399965150645,0.0544645454090946,4.03399965150645
0.0544749657109445,4.03340530633736,0.0544749657109445,4.03340530633736
0.0544853860127944,4.03281078862457,0.0544853860127944,4.03281078862457
0.0544958063146442,4.03221609068613,0.0544958063146442,4.03221609068613
0.0545062266164941,4.03162120482432,0.0545062266164941,4.03162120482432
0.054516646918344,4.0310261233257,0.054516646918344,4.0310261233257
0.0545270672201939,4.03043083846113,0.0545270672201939,4.03043083846113
0.0545374875220438,4.02983534248576,0.0545374875220438,4.02983534248576
0.0545479078238937,4.02923962763906,0.0545479078238937,4.02923962763906
0.0545583281257436,4.02864368614479,0.0545583281257436,4.02864368614479
0.0545687484275935,4.02804751021108,0.0545687484275935,4.02804751021108
0.0545791687294434,4.02745109203038,0.0545791687294434,4.02745109203038
0.0545895890312933,4.02685442377949,0.0545895890312933,4.02685442377949
0.0546000093331432,4.02625749761958,0.0546000093331432,4.02625749761958
0.0546104296349931,4.02566030569617,0.0546104296349931,4.02566030569617
0.0546208499368429,4.02506284013919,0.0546208499368429,4.02506284013919
0.0546312702386928,4.02446509306295,0.0546312702386928,4.02446509306295
0.0546416905405427,4.02386705656613,0.0546416905405427,4.02386705656613
0.0546521108423926,4.02326872273186,0.0546521108423926,4.02326872273186
0.0546625311442425,4.02267008362766,0.0546625311442425,4.02267008362766
0.0546729514460924,4.02207113130546,0.0546729514460924,4.02207113130546
0.0546833717479423,4.02147185780165,0.0546833717479423,4.02147185780165
0.0546937920497922,4.02087225513703,0.0546937920497922,4.02087225513703
0.0547042123516421,4.02027231531687,0.0547042123516421,4.02027231531687
0.054714632653492,4.01967203033088,0.054714632653492,4.01967203033088
0.0547250529553419,4.01907139215322,0.0547250529553419,4.01907139215322
0.0547354732571918,4.01847039274252,0.0547354732571918,4.01847039274252
0.0547458935590417,4.01786902404188,0.0547458935590417,4.01786902404188
0.0547563138608915,4.01726727797889,0.0547563138608915,4.01726727797889
0.0547667341627414,4.0166651464656,0.0547667341627414,4.0166651464656
0.0547771544645913,4.01606262139856,0.0547771544645913,4.01606262139856
0.0547875747664412,4.0154596946588,0.0547875747664412,4.0154596946588
0.0547979950682911,4.01485635811185,0.0547979950682911,4.01485635811185
0.054808415370141,4.01425260360776,0.054808415370141,4.01425260360776
0.0548188356719909,4.01364842298105,0.0548188356719909,4.01364842298105
0.0548292559738408,4.01304380805076,0.0548292559738408,4.01304380805076
0.0548396762756907,4.01243875062046,0.0548396762756907,4.01243875062046
0.0548500965775406,4.0118332424782,0.0548500965775406,4.0118332424782
0.0548605168793905,4.01122727539657,0.0548605168793905,4.01122727539657
0.0548709371812404,4.01062084113268,0.0548709371812404,4.01062084113268
0.0548813574830902,4.01001393142815,0.0548813574830902,4.01001393142815
0.0548917777849401,4.00940653800912,0.0548917777849401,4.00940653800912
0.05490219808679,4.00879865258625,0.05490219808679,4.00879865258625
0.0549126183886399,4.00819026685475,0.0549126183886399,4.00819026685475
0.0549230386904898,4.00758137249433,0.0549230386904898,4.00758137249433
0.0549334589923397,4.00697196116923,0.0549334589923397,4.00697196116923
0.0549438792941896,4.00636202452823,0.0549438792941896,4.00636202452823
0.0549542995960395,4.00575155420462,0.0549542995960395,4.00575155420462
0.0549647198978894,4.00514054181621,0.0549647198978894,4.00514054181621
0.0549751401997393,4.00452897896536,0.0549751401997393,4.00452897896536
0.0549855605015892,4.00391685723892,0.0549855605015892,4.00391685723892
0.0549959808034391,4.00330416820829,0.0549959808034391,4.00330416820829
0.055006401105289,4.00269090342937,0.055006401105289,4.00269090342937
0.0550168214071388,4.00207705444258,0.0550168214071388,4.00207705444258
0.0550272417089887,4.00146261277287,0.0550272417089887,4.00146261277287
0.0550376620108386,4.00084756992967,0.0550376620108386,4.00084756992967
0.0550480823126885,4.00023191740694,0.0550480823126885,4.00023191740694
0.0550585026145384,3.99961564668315,0.0550585026145384,3.99961564668315
0.0550689229163883,3.99899874922124,0.0550689229163883,3.99899874922124
0.0550793432182382,3.99838121646868,0.0550793432182382,3.99838121646868
0.0550897635200881,3.9977630398574,0.0550897635200881,3.9977630398574
0.055100183821938,3.99714421080384,0.055100183821938,3.99714421080384
0.0551106041237879,3.9965247207089,0.0551106041237879,3.9965247207089
0.0551210244256378,3.99590456095798,0.0551210244256378,3.99590456095798
0.0551314447274877,3.99528372292091,0.0551314447274877,3.99528372292091
0.0551418650293375,3.99466219795201,0.0551418650293375,3.99466219795201
0.0551522853311874,3.99403997739004,0.0551522853311874,3.99403997739004
0.0551627056330373,3.99341705255821,0.0551627056330373,3.99341705255821
0.0551731259348872,3.99279341476419,0.0551731259348872,3.99279341476419
0.0551835462367371,3.99216905530003,0.0551835462367371,3.99216905530003
0.055193966538587,3.99154396544225,0.055193966538587,3.99154396544225
0.0552043868404369,3.99091813645177,0.0552043868404369,3.99091813645177
0.0552148071422868,3.99029155957389,0.0552148071422868,3.99029155957389
0.0552252274441367,3.98966422603835,0.0552252274441367,3.98966422603835
0.0552356477459866,3.98903612705922,0.0552356477459866,3.98903612705922
0.0552460680478365,3.98840725383498,0.0552460680478365,3.98840725383498
0.0552564883496864,3.98777759754846,0.0552564883496864,3.98777759754846
0.0552669086515363,3.98714714936685,0.0552669086515363,3.98714714936685
0.0552773289533861,3.98651590044167,0.0552773289533861,3.98651590044167
0.055287749255236,3.98588384190878,0.055287749255236,3.98588384190878
0.0552981695570859,3.98525096488832,0.0552981695570859,3.98525096488832
0.0553085898589358,3.98461726048478,0.0553085898589358,3.98461726048478
0.0553190101607857,3.98398271978691,0.0553190101607857,3.98398271978691
0.0553294304626356,3.98334733386774,0.0553294304626356,3.98334733386774
0.0553398507644855,3.98271109378457,0.0553398507644855,3.98271109378457
0.0553502710663354,3.98207399057892,0.0553502710663354,3.98207399057892
0.0553606913681853,3.98143601527657,0.0553606913681853,3.98143601527657
0.0553711116700352,3.98079715888751,0.0553711116700352,3.98079715888751
0.0553815319718851,3.98015741240591,0.0553815319718851,3.98015741240591
0.055391952273735,3.97951676681016,0.055391952273735,3.97951676681016
0.0554023725755848,3.97887521306278,0.0554023725755848,3.97887521306278
0.0554127928774347,3.97823274211046,0.0554127928774347,3.97823274211046
0.0554232131792846,3.97758934488402,0.0554232131792846,3.97758934488402
0.0554336334811345,3.97694501229839,0.0554336334811345,3.97694501229839
0.0554440537829844,3.9762997352526,0.0554440537829844,3.9762997352526
0.0554544740848343,3.97565350462976,0.0554544740848343,3.97565350462976
0.0554648943866842,3.97500631129703,0.0554648943866842,3.97500631129703
0.0554753146885341,3.97435814610562,0.0554753146885341,3.97435814610562
0.055485734990384,3.97370899989074,0.055485734990384,3.97370899989074
0.0554961552922339,3.97305886347161,0.0554961552922339,3.97305886347161
0.0555065755940838,3.97240772765143,0.0555065755940838,3.97240772765143
0.0555169958959337,3.97175558321735,0.0555169958959337,3.97175558321735
0.0555274161977835,3.97110242094044,0.0555274161977835,3.97110242094044
0.0555378364996334,3.9704482315757,0.0555378364996334,3.9704482315757
0.0555482568014833,3.96979300586202,0.0555482568014833,3.96979300586202
0.0555586771033332,3.96913673452212,0.0555586771033332,3.96913673452212
0.0555690974051831,3.96847940826261,0.0555690974051831,3.96847940826261
0.055579517707033,3.96782101777387,0.055579517707033,3.96782101777387
0.0555899380088829,3.9671615537301,0.0555899380088829,3.9671615537301
0.0556003583107328,3.96650100678926,0.0556003583107328,3.96650100678926
0.0556107786125827,3.96583936759305,0.0556107786125827,3.96583936759305
0.0556211989144326,3.96517662676687,0.0556211989144326,3.96517662676687
0.0556316192162825,3.96451277491982,0.0556316192162825,3.96451277491982
0.0556420395181324,3.96384780264468,0.0556420395181324,3.96384780264468
0.0556524598199823,3.96318170051781,0.0556524598199823,3.96318170051781
0.0556628801218321,3.96251445909924,0.0556628801218321,3.96251445909924
0.055673300423682,3.96184606893252,0.055673300423682,3.96184606893252
0.0556837207255319,3.96117652054478,0.0556837207255319,3.96117652054478
0.0556941410273818,3.96050580444665,0.0556941410273818,3.96050580444665
0.0557045613292317,3.95983391113226,0.0557045613292317,3.95983391113226
0.0557149816310816,3.95916083107919,0.0557149816310816,3.95916083107919
0.0557254019329315,3.95848655474845,0.0557254019329315,3.95848655474845
0.0557358222347814,3.95781107258443,0.0557358222347814,3.95781107258443
0.0557462425366313,3.9571343750149,0.0557462425366313,3.9571343750149
0.0557566628384812,3.95645645245095,0.0557566628384812,3.95645645245095
0.0557670831403311,3.95577729528698,0.0557670831403311,3.95577729528698
0.055777503442181,3.95509689390062,0.055777503442181,3.95509689390062
0.0557879237440308,3.95441523865276,0.0557879237440308,3.95441523865276
0.0557983440458807,3.95373231988747,0.0557983440458807,3.95373231988747
0.0558087643477306,3.95304812793199,0.0558087643477306,3.95304812793199
0.0558191846495805,3.95236265309667,0.0558191846495805,3.95236265309667
0.0558296049514304,3.95167588567495,0.0558296049514304,3.95167588567495
0.0558400252532803,3.95098781594332,0.0558400252532803,3.95098781594332
0.0558504455551302,3.95029843416129,0.0558504455551302,3.95029843416129
0.0558608658569801,3.94960773057134,0.0558608658569801,3.94960773057134
0.05587128615883,3.94891569539888,0.05587128615883,3.94891569539888
0.0558817064606799,3.94822231885223,0.0558817064606799,3.94822231885223
0.0558921267625298,3.94752759112257,0.0558921267625298,3.94752759112257
0.0559025470643797,3.94683150238388,0.0559025470643797,3.94683150238388
0.0559129673662296,3.94613404279293,0.0559129673662296,3.94613404279293
0.0559233876680794,3.94543520248923,0.0559233876680794,3.94543520248923
0.0559338079699293,3.94473497159499,0.0559338079699293,3.94473497159499
0.0559442282717792,3.94403334021505,0.0559442282717792,3.94403334021505
0.0559546485736291,3.94333029843689,0.0559546485736291,3.94333029843689
0.055965068875479,3.94262583633053,0.055965068875479,3.94262583633053
0.0559754891773289,3.94191994394854,0.0559754891773289,3.94191994394854
0.0559859094791788,3.94121261132594,0.0559859094791788,3.94121261132594
0.0559963297810287,3.94050382848022,0.0559963297810287,3.94050382848022
0.0560067500828786,3.93979358541123,0.0560067500828786,3.93979358541123
0.0560171703847285,3.93908187210116,0.0560171703847285,3.93908187210116
0.0560275906865784,3.93836867851453,0.0560275906865784,3.93836867851453
0.0560380109884283,3.93765399459807,0.0560380109884283,3.93765399459807
0.0560484312902781,3.93693781028074,0.0560484312902781,3.93693781028074
0.056058851592128,3.93622011547363,0.056058851592128,3.93622011547363
0.0560692718939779,3.93550090006994,0.0560692718939779,3.93550090006994
0.0560796921958278,3.93478015394494,0.0560796921958278,3.93478015394494
0.0560901124976777,3.93405786695589,0.0560901124976777,3.93405786695589
0.0561005327995276,3.933334028942,0.0561005327995276,3.933334028942
0.0561109531013775,3.93260862972439,0.0561109531013775,3.93260862972439
0.0561213734032274,3.93188165910603,0.0561213734032274,3.93188165910603
0.0561317937050773,3.93115310687168,0.0561317937050773,3.93115310687168
0.0561422140069272,3.93042296278785,0.0561422140069272,3.93042296278785
0.0561526343087771,3.92969121660274,0.0561526343087771,3.92969121660274
0.056163054610627,3.92895785804619,0.056163054610627,3.92895785804619
0.0561734749124769,3.9282228768296,0.0561734749124769,3.9282228768296
0.0561838952143267,3.92748626264594,0.0561838952143267,3.92748626264594
0.0561943155161766,3.9267480051696,0.0561943155161766,3.9267480051696
0.0562047358180265,3.92600809405642,0.0562047358180265,3.92600809405642
0.0562151561198764,3.92526651894357,0.0562151561198764,3.92526651894357
0.0562255764217263,3.92452326944953,0.0562255764217263,3.92452326944953
0.0562359967235762,3.92377833517402,0.0562359967235762,3.92377833517402
0.0562464170254261,3.92303170569794,0.0562464170254261,3.92303170569794
0.056256837327276,3.9222833705833,0.056256837327276,3.9222833705833
0.0562672576291259,3.92153331937317,0.0562672576291259,3.92153331937317
0.0562776779309758,3.92078154159162,0.0562776779309758,3.92078154159162
0.0562880982328257,3.92002802674367,0.0562880982328257,3.92002802674367
0.0562985185346755,3.91927276431519,0.0562985185346755,3.91927276431519
0.0563089388365254,3.91851574377288,0.0563089388365254,3.91851574377288
0.0563193591383753,3.91775695456416,0.0563193591383753,3.91775695456416
0.0563297794402252,3.91699638611717,0.0563297794402252,3.91699638611717
0.0563401997420751,3.91623402784063,0.0563401997420751,3.91623402784063
0.056350620043925,3.91546986912383,0.056350620043925,3.91546986912383
0.0563610403457749,3.91470389933654,0.0563610403457749,3.91470389933654
0.0563714606476248,3.91393610782895,0.0563714606476248,3.91393610782895
0.0563818809494747,3.9131664839316,0.0563818809494747,3.9131664839316
0.0563923012513246,3.9123950169553,0.0563923012513246,3.9123950169553
0.0564027215531745,3.91162169619108,0.0564027215531745,3.91162169619108
0.0564131418550244,3.91084651091012,0.0564131418550244,3.91084651091012
0.0564235621568743,3.91006945036366,0.0564235621568743,3.91006945036366
0.0564339824587241,3.90929050378295,0.0564339824587241,3.90929050378295
0.056444402760574,3.90850966037916,0.056444402760574,3.90850966037916
0.0564548230624239,3.90772690934331,0.0564548230624239,3.90772690934331
0.0564652433642738,3.90694223984623,0.0564652433642738,3.90694223984623
0.0564756636661237,3.90615564103842,0.0564756636661237,3.90615564103842
0.0564860839679736,3.90536710205005,0.0564860839679736,3.90536710205005
0.0564965042698235,3.90457661199083,0.0564965042698235,3.90457661199083
0.0565069245716734,3.90378415994995,0.0565069245716734,3.90378415994995
0.0565173448735233,3.90298973499602,0.0565173448735233,3.90298973499602
0.0565277651753732,3.90219332617696,0.0565277651753732,3.90219332617696
0.0565381854772231,3.90139492251997,0.0565381854772231,3.90139492251997
0.056548605779073,3.90059451303139,0.056548605779073,3.90059451303139
0.0565590260809229,3.89979208669666,0.0565590260809229,3.89979208669666
0.0565694463827727,3.89898763248024,0.0565694463827727,3.89898763248024
0.0565798666846226,3.89818113932551,0.0565798666846226,3.89818113932551
0.0565902869864725,3.89737259615471,0.0565902869864725,3.89737259615471
0.0566007072883224,3.89656199186884,0.0566007072883224,3.89656199186884
0.0566111275901723,3.89574931534758,0.0566111275901723,3.89574931534758
0.0566215478920222,3.8949345554492,0.0566215478920222,3.8949345554492
0.0566319681938721,3.89411770101051,0.0566319681938721,3.89411770101051
0.056642388495722,3.89329874084671,0.056642388495722,3.89329874084671
0.0566528087975719,3.89247766375138,0.0566528087975719,3.89247766375138
0.0566632290994218,3.89165445849633,0.0566632290994218,3.89165445849633
0.0566736494012717,3.89082911383155,0.0566736494012717,3.89082911383155
0.0566840697031216,3.89000161848508,0.0566840697031216,3.89000161848508
0.0566944900049714,3.889171961163,0.0566944900049714,3.889171961163
0.0567049103068213,3.88834013054923,0.0567049103068213,3.88834013054923
0.0567153306086712,3.88750611530554,0.0567153306086712,3.88750611530554
0.0567257509105211,3.88666990407139,0.0567257509105211,3.88666990407139
0.056736171212371,3.88583148546389,0.056736171212371,3.88583148546389
0.0567465915142209,3.88499084807765,0.0567465915142209,3.88499084807765
0.0567570118160708,3.88414798048474,0.0567570118160708,3.88414798048474
0.0567674321179207,3.88330287123455,0.0567674321179207,3.88330287123455
0.0567778524197706,3.88245550885373,0.0567778524197706,3.88245550885373
0.0567882727216205,3.88160588184607,0.0567882727216205,3.88160588184607
0.0567986930234704,3.88075397869242,0.0567986930234704,3.88075397869242
0.0568091133253203,3.87989978785057,0.0568091133253203,3.87989978785057
0.0568195336271702,3.87904329775518,0.0568195336271702,3.87904329775518
0.05682995392902,3.87818449681766,0.05682995392902,3.87818449681766
0.0568403742308699,3.87732337342606,0.0568403742308699,3.87732337342606
0.0568507945327198,3.876459915945,0.0568507945327198,3.876459915945
0.0568612148345697,3.87559411271553,0.0568612148345697,3.87559411271553
0.0568716351364196,3.87472595205508,0.0568716351364196,3.87472595205508
0.0568820554382695,3.87385542225729,0.0568820554382695,3.87385542225729
0.0568924757401194,3.87298251159196,0.0568924757401194,3.87298251159196
0.0569028960419693,3.87210720830491,0.0569028960419693,3.87210720830491
0.0569133163438192,3.87122950061789,0.0569133163438192,3.87122950061789
0.0569237366456691,3.87034937672846,0.0569237366456691,3.87034937672846
0.056934156947519,3.86946682480992,0.056934156947519,3.86946682480992
0.0569445772493688,3.86858183301115,0.0569445772493688,3.86858183301115
0.0569549975512187,3.86769438945651,0.0569549975512187,3.86769438945651
0.0569654178530686,3.86680448224576,0.0569654178530686,3.86680448224576
0.0569758381549185,3.86591209945393,0.0569758381549185,3.86591209945393
0.0569862584567684,3.8650172291312,0.0569862584567684,3.8650172291312
0.0569966787586183,3.86411985930279,0.0569966787586183,3.86411985930279
0.0570070990604682,3.86321997796887,0.0570070990604682,3.86321997796887
0.0570175193623181,3.86231757310438,0.0570175193623181,3.86231757310438
0.057027939664168,3.86141263265901,0.057027939664168,3.86141263265901
0.0570383599660179,3.860505144557,0.0570383599660179,3.860505144557
0.0570487802678678,3.85959509669705,0.0570487802678678,3.85959509669705
0.0570592005697177,3.85868247695222,0.0570592005697177,3.85868247695222
0.0570696208715676,3.85776727316979,0.0570696208715676,3.85776727316979
0.0570800411734174,3.85684947317114,0.0570800411734174,3.85684947317114
0.0570904614752673,3.85592906475162,0.0570904614752673,3.85592906475162
0.0571008817771172,3.85500603568046,0.0571008817771172,3.85500603568046
0.0571113020789671,3.85408037370062,0.0571113020789671,3.85408037370062
0.057121722380817,3.85315206652867,0.057121722380817,3.85315206652867
0.0571321426826669,3.85222110185466,0.0571321426826669,3.85222110185466
0.0571425629845168,3.851287467342,0.0571425629845168,3.851287467342
0.0571529832863667,3.85035115062734,0.0571529832863667,3.85035115062734
0.0571634035882166,3.84941213932043,0.0571634035882166,3.84941213932043
0.0571738238900665,3.84847042100401,0.0571738238900665,3.84847042100401
0.0571842441919164,3.84752598323363,0.0571842441919164,3.84752598323363
0.0571946644937663,3.84657881353758,0.0571946644937663,3.84657881353758
0.0572050847956161,3.84562889941673,0.0572050847956161,3.84562889941673
0.057215505097466,3.84467622834439,0.057215505097466,3.84467622834439
0.0572259253993159,3.84372078776618,0.0572259253993159,3.84372078776618
0.0572363457011658,3.84276256509992,0.0572363457011658,3.84276256509992
0.0572467660030157,3.84180154773546,0.0572467660030157,3.84180154773546
0.0572571863048656,3.84083772303455,0.0572571863048656,3.84083772303455
0.0572676066067155,3.83987107833071,0.0572676066067155,3.83987107833071
0.0572780269085654,3.83890160092909,0.0572780269085654,3.83890160092909
0.0572884472104153,3.83792927810634,0.0572884472104153,3.83792927810634
0.0572988675122652,3.83695409711045,0.0572988675122652,3.83695409711045
0.0573092878141151,3.8359760451606,0.0573092878141151,3.8359760451606
0.057319708115965,3.83499510944705,0.057319708115965,3.83499510944705
0.0573301284178149,3.83401127713097,0.0573301284178149,3.83401127713097
0.0573405487196647,3.83302453534431,0.0573405487196647,3.83302453534431
0.0573509690215146,3.83203487118963,0.0573509690215146,3.83203487118963
0.0573613893233645,3.83104227173998,0.0573613893233645,3.83104227173998
0.0573718096252144,3.83004672403875,0.0573718096252144,3.83004672403875
0.0573822299270643,3.82904821509948,0.0573822299270643,3.82904821509948
0.0573926502289142,3.82804673190576,0.0573926502289142,3.82804673190576
0.0574030705307641,3.82704226141107,0.0574030705307641,3.82704226141107
0.057413490832614,3.82603479053857,0.057413490832614,3.82603479053857
0.0574239111344639,3.82502430618105,0.0574239111344639,3.82502430618105
0.0574343314363138,3.82401079520066,0.0574343314363138,3.82401079520066
0.0574447517381637,3.82299424442885,0.0574447517381637,3.82299424442885
0.0574551720400136,3.82197464066614,0.0574551720400136,3.82197464066614
0.0574655923418635,3.82095197068204,0.0574655923418635,3.82095197068204
0.0574760126437133,3.81992622121478,0.0574760126437133,3.81992622121478
0.0574864329455632,3.81889737897128,0.0574864329455632,3.81889737897128
0.0574968532474131,3.81786543062686,0.0574968532474131,3.81786543062686
0.057507273549263,3.8168303628252,0.057507273549263,3.8168303628252
0.0575176938511129,3.81579216217806,0.0575176938511129,3.81579216217806
0.0575281141529628,3.8147508152652,0.0575281141529628,3.8147508152652
0.0575385344548127,3.81370630863419,0.0575385344548127,3.81370630863419
0.0575489547566626,3.81265862880021,0.0575489547566626,3.81265862880021
0.0575593750585125,3.81160776224591,0.0575593750585125,3.81160776224591
0.0575697953603624,3.81055369542127,0.0575697953603624,3.81055369542127
0.0575802156622123,3.80949641474335,0.0575802156622123,3.80949641474335
0.0575906359640622,3.80843590659621,0.0575906359640622,3.80843590659621
0.057601056265912,3.80737215733064,0.057601056265912,3.80737215733064
0.0576114765677619,3.80630515326407,0.0576114765677619,3.80630515326407
0.0576218968696118,3.80523488068036,0.0576218968696118,3.80523488068036
0.0576323171714617,3.8041613258296,0.0576323171714617,3.8041613258296
0.0576427374733116,3.80308447492797,0.0576427374733116,3.80308447492797
0.0576531577751615,3.80200431415755,0.0576531577751615,3.80200431415755
0.0576635780770114,3.8009208296661,0.0576635780770114,3.8009208296661
0.0576739983788613,3.79983400756696,0.0576739983788613,3.79983400756696
0.0576844186807112,3.79874383393878,0.0576844186807112,3.79874383393878
0.0576948389825611,3.7976502948254,0.0576948389825611,3.7976502948254
0.057705259284411,3.7965533762356,0.057705259284411,3.7965533762356
0.0577156795862609,3.79545306414299,0.0577156795862609,3.79545306414299
0.0577260998881107,3.79434934448576,0.0577260998881107,3.79434934448576
0.0577365201899606,3.79324220316651,0.0577365201899606,3.79324220316651
0.0577469404918105,3.79213162605208,0.0577469404918105,3.79213162605208
0.0577573607936604,3.79101759897332,0.0577573607936604,3.79101759897332
0.0577677810955103,3.78990010772492,0.0577677810955103,3.78990010772492
0.0577782013973602,3.78877913806522,0.0577782013973602,3.78877913806522
0.0577886216992101,3.78765467571598,0.0577886216992101,3.78765467571598
0.05779904200106,3.78652670636223,0.05779904200106,3.78652670636223
0.0578094623029099,3.78539521565202,0.0578094623029099,3.78539521565202
0.0578198826047598,3.78426018919629,0.0578198826047598,3.78426018919629
0.0578303029066097,3.78312161256857,0.0578303029066097,3.78312161256857
0.0578407232084596,3.78197947130487,0.0578407232084596,3.78197947130487
0.0578511435103094,3.78083375090343,0.0578511435103094,3.78083375090343
0.0578615638121593,3.77968443682452,0.0578615638121593,3.77968443682452
0.0578719841140092,3.77853151449021,0.0578719841140092,3.77853151449021
0.0578824044158591,3.77737496928422,0.0578824044158591,3.77737496928422
0.057892824717709,3.77621478655167,0.057892824717709,3.77621478655167
0.0579032450195589,3.77505095159884,0.0579032450195589,3.77505095159884
0.0579136653214088,3.77388344969303,0.0579136653214088,3.77388344969303
0.0579240856232587,3.7727122660623,0.0579240856232587,3.7727122660623
0.0579345059251086,3.77153738589523,0.0579345059251086,3.77153738589523
0.0579449262269585,3.77035879434076,0.0579449262269585,3.77035879434076
0.0579553465288084,3.76917647650795,0.0579553465288084,3.76917647650795
0.0579657668306583,3.76799041746574,0.0579657668306583,3.76799041746574
0.0579761871325082,3.76680060224274,0.0579761871325082,3.76680060224274
0.057986607434358,3.76560701582702,0.057986607434358,3.76560701582702
0.0579970277362079,3.76440964316587,0.0579970277362079,3.76440964316587
0.0580074480380578,3.76320846916558,0.0580074480380578,3.76320846916558
0.0580178683399077,3.7620034786912,0.0580178683399077,3.7620034786912
0.0580282886417576,3.76079465656634,0.0580282886417576,3.76079465656634
0.0580387089436075,3.7595819875729,0.0580387089436075,3.7595819875729
0.0580491292454574,3.75836545645089,0.0580491292454574,3.75836545645089
0.0580595495473073,3.75714504789814,0.0580595495473073,3.75714504789814
0.0580699698491572,3.75592074657009,0.0580699698491572,3.75592074657009
0.0580803901510071,3.75469253707955,0.0580803901510071,3.75469253707955
0.058090810452857,3.75346040399648,0.058090810452857,3.75346040399648
0.0581012307547069,3.75222433184773,0.0581012307547069,3.75222433184773
0.0581116510565567,3.75098430511678,0.0581116510565567,3.75098430511678
0.0581220713584066,3.74974030824356,0.0581220713584066,3.74974030824356
0.0581324916602565,3.74849232562411,0.0581324916602565,3.74849232562411
0.0581429119621064,3.74724034161044,0.0581429119621064,3.74724034161044
0.0581533322639563,3.74598434051019,0.0581533322639563,3.74598434051019
0.0581637525658062,3.74472430658645,0.0581637525658062,3.74472430658645
0.0581741728676561,3.74346022405744,0.0581741728676561,3.74346022405744
0.058184593169506,3.74219207709632,0.058184593169506,3.74219207709632
0.0581950134713559,3.74091984983091,0.0581950134713559,3.74091984983091
0.0582054337732058,3.73964352634342,0.0582054337732058,3.73964352634342
0.0582158540750557,3.73836309067022,0.0582158540750557,3.73836309067022
0.0582262743769056,3.73707852680154,0.0582262743769056,3.73707852680154
0.0582366946787555,3.73578981868125,0.0582366946787555,3.73578981868125
0.0582471149806053,3.73449695020659,0.0582471149806053,3.73449695020659
0.0582575352824552,3.73319990522786,0.0582575352824552,3.73319990522786
0.0582679555843051,3.73189866754821,0.0582679555843051,3.73189866754821
0.058278375886155,3.73059322092335,0.058278375886155,3.73059322092335
0.0582887961880049,3.72928354906126,0.0582887961880049,3.72928354906126
0.0582992164898548,3.72796963562196,0.0582992164898548,3.72796963562196
0.0583096367917047,3.72665146421717,0.0583096367917047,3.72665146421717
0.0583200570935546,3.72532901841012,0.0583200570935546,3.72532901841012
0.0583304773954045,3.7240022817152,0.0583304773954045,3.7240022817152
0.0583408976972544,3.72267123759772,0.0583408976972544,3.72267123759772
0.0583513179991043,3.7213358694736,0.0583513179991043,3.7213358694736
0.0583617383009542,3.71999616070912,0.0583617383009542,3.71999616070912
0.058372158602804,3.7186520946206,0.058372158602804,3.7186520946206
0.0583825789046539,3.71730365447414,0.0583825789046539,3.71730365447414
0.0583929992065038,3.71595082348533,0.0583929992065038,3.71595082348533
0.0584034195083537,3.71459358481892,0.0584034195083537,3.71459358481892
0.0584138398102036,3.7132319215886,0.0584138398102036,3.7132319215886
0.0584242601120535,3.71186581685662,0.0584242601120535,3.71186581685662
0.0584346804139034,3.71049525363356,0.0584346804139034,3.71049525363356
0.0584451007157533,3.709120214878,0.0584451007157533,3.709120214878
0.0584555210176032,3.70774068349623,0.0584555210176032,3.70774068349623
0.0584659413194531,3.70635664234194,0.0584659413194531,3.70635664234194
0.058476361621303,3.70496807421591,0.058476361621303,3.70496807421591
0.0584867819231529,3.70357496186573,0.0584867819231529,3.70357496186573
0.0584972022250028,3.70217728798546,0.0584972022250028,3.70217728798546
0.0585076225268526,3.70077503521533,0.0585076225268526,3.70077503521533
0.0585180428287025,3.69936818614145,0.0585180428287025,3.69936818614145
0.0585284631305524,3.69795672329545,0.0585284631305524,3.69795672329545
0.0585388834324023,3.69654062915419,0.0585388834324023,3.69654062915419
0.0585493037342522,3.69511988613946,0.0585493037342522,3.69511988613946
0.0585597240361021,3.69369447661762,0.0585597240361021,3.69369447661762
0.058570144337952,3.69226438289929,0.058570144337952,3.69226438289929
0.0585805646398019,3.69082958723905,0.0585805646398019,3.69082958723905
0.0585909849416518,3.68939007183506,0.0585909849416518,3.68939007183506
0.0586014052435017,3.68794581882878,0.0586014052435017,3.68794581882878
0.0586118255453516,3.68649681030463,0.0586118255453516,3.68649681030463
0.0586222458472015,3.68504302828962,0.0586222458472015,3.68504302828962
0.0586326661490513,3.68358445475305,0.0586326661490513,3.68358445475305
0.0586430864509012,3.68212107160616,0.0586430864509012,3.68212107160616
0.0586535067527511,3.68065286070179,0.0586535067527511,3.68065286070179
0.058663927054601,3.67917980383403,0.058663927054601,3.67917980383403
0.0586743473564509,3.67770188273789,0.0586743473564509,3.67770188273789
0.0586847676583008,3.67621907908893,0.0586847676583008,3.67621907908893
0.0586951879601507,3.67473137450293,0.0586951879601507,3.67473137450293
0.0587056082620006,3.67323875053553,0.0587056082620006,3.67323875053553
0.0587160285638505,3.67174118868188,0.0587160285638505,3.67174118868188
0.0587264488657004,3.67023867037627,0.0587264488657004,3.67023867037627
0.0587368691675503,3.66873117699178,0.0587368691675503,3.66873117699178
0.0587472894694002,3.66721868983991,0.0587472894694002,3.66721868983991
0.05875770977125,3.66570119017025,0.05875770977125,3.66570119017025
0.0587681300730999,3.66417865917006,0.0587681300730999,3.66417865917006
0.0587785503749498,3.66265107796393,0.0587785503749498,3.66265107796393
0.0587889706767997,3.66111842761341,0.0587889706767997,3.66111842761341
0.0587993909786496,3.65958068911665,0.0587993909786496,3.65958068911665
0.0588098112804995,3.65803784340797,0.0588098112804995,3.65803784340797
0.0588202315823494,3.65648987135754,0.0588202315823494,3.65648987135754
0.0588306518841993,3.65493675377096,0.0588306518841993,3.65493675377096
0.0588410721860492,3.65337847138892,0.0588410721860492,3.65337847138892
0.0588514924878991,3.65181500488674,0.0588514924878991,3.65181500488674
0.058861912789749,3.65024633487406,0.058861912789749,3.65024633487406
0.0588723330915989,3.6486724418944,0.0588723330915989,3.6486724418944
0.0588827533934488,3.64709330642477,0.0588827533934488,3.64709330642477
0.0588931736952986,3.64550890887529,0.0588931736952986,3.64550890887529
0.0589035939971485,3.6439192295888,0.0589035939971485,3.6439192295888
0.0589140142989984,3.64232424884039,0.0589140142989984,3.64232424884039
0.0589244346008483,3.6407239468371,0.0589244346008483,3.6407239468371
0.0589348549026982,3.63911830371742,0.0589348549026982,3.63911830371742
0.0589452752045481,3.63750729955092,0.0589452752045481,3.63750729955092
0.058955695506398,3.63589091433784,0.058955695506398,3.63589091433784
0.0589661158082479,3.63426912800867,0.0589661158082479,3.63426912800867
0.0589765361100978,3.63264192042372,0.0589765361100978,3.63264192042372
0.0589869564119477,3.6310092713727,0.0589869564119477,3.6310092713727
0.0589973767137976,3.62937116057431,0.0589973767137976,3.62937116057431
0.0590077970156474,3.62772756767581,0.0590077970156474,3.62772756767581
0.0590182173174973,3.62607847225257,0.0590182173174973,3.62607847225257
0.0590286376193472,3.62442385380765,0.0590286376193472,3.62442385380765
0.0590390579211971,3.62276369177138,0.0590390579211971,3.62276369177138
0.059049478223047,3.62109796550088,0.059049478223047,3.62109796550088
0.0590598985248969,3.61942665427968,0.0590598985248969,3.61942665427968
0.0590703188267468,3.61774973731719,0.0590703188267468,3.61774973731719
0.0590807391285967,3.61606719374835,0.0590807391285967,3.61606719374835
0.0590911594304466,3.61437900263309,0.0590911594304466,3.61437900263309
0.0591015797322965,3.61268514295594,0.0591015797322965,3.61268514295594
0.0591120000341464,3.61098559362554,0.0591120000341464,3.61098559362554
0.0591224203359963,3.60928033347418,0.0591224203359963,3.60928033347418
0.0591328406378462,3.60756934125737,0.0591328406378462,3.60756934125737
0.059143260939696,3.60585259565331,0.059143260939696,3.60585259565331
0.0591536812415459,3.6041300752625,0.0591536812415459,3.6041300752625
0.0591641015433958,3.60240175860719,0.0591641015433958,3.60240175860719
0.0591745218452457,3.60066762413097,0.0591745218452457,3.60066762413097
0.0591849421470956,3.59892765019824,0.0591849421470956,3.59892765019824
0.0591953624489455,3.59718181509376,0.0591953624489455,3.59718181509376
0.0592057827507954,3.59543009702214,0.0592057827507954,3.59543009702214
0.0592162030526453,3.59367247410738,0.0592162030526453,3.59367247410738
0.0592266233544952,3.59190892439235,0.0592266233544952,3.59190892439235
0.0592370436563451,3.59013942583831,0.0592370436563451,3.59013942583831
0.059247463958195,3.5883639563244,0.059247463958195,3.5883639563244
0.0592578842600449,3.58658249364715,0.0592578842600449,3.58658249364715
0.0592683045618948,3.58479501551997,0.0592683045618948,3.58479501551997
0.0592787248637446,3.58300149957264,0.0592787248637446,3.58300149957264
0.0592891451655945,3.58120192335077,0.0592891451655945,3.58120192335077
0.0592995654674444,3.57939626431535,0.0592995654674444,3.57939626431535
0.0593099857692943,3.57758449984215,0.0593099857692943,3.57758449984215
0.0593204060711442,3.57576660722127,0.0593204060711442,3.57576660722127
0.0593308263729941,3.57394256365654,0.0593308263729941,3.57394256365654
0.059341246674844,3.57211234626507,0.059341246674844,3.57211234626507
0.0593516669766939,3.57027593207664,0.0593516669766939,3.57027593207664
0.0593620872785438,3.56843329803321,0.0593620872785438,3.56843329803321
0.0593725075803937,3.56658442098836,0.0593725075803937,3.56658442098836
0.0593829278822436,3.56472927770674,0.0593829278822436,3.56472927770674
0.0593933481840935,3.56286784486355,0.0593933481840935,3.56286784486355
0.0594037684859434,3.56100009904394,0.0594037684859434,3.56100009904394
0.0594141887877932,3.55912601674249,0.0594141887877932,3.55912601674249
0.0594246090896431,3.55724557436265,0.0594246090896431,3.55724557436265
0.059435029391493,3.55535874821614,0.059435029391493,3.55535874821614
0.0594454496933429,3.55346551452242,0.0594454496933429,3.55346551452242
0.0594558699951928,3.55156584940808,0.0594558699951928,3.55156584940808
0.0594662902970427,3.54965972890633,0.0594662902970427,3.54965972890633
0.0594767105988926,3.54774712895633,0.0594767105988926,3.54774712895633
0.0594871309007425,3.54582802540267,0.0594871309007425,3.54582802540267
0.0594975512025924,3.54390239399477,0.0594975512025924,3.54390239399477
0.0595079715044423,3.54197021038626,0.0595079715044423,3.54197021038626
0.0595183918062922,3.54003145013441,0.0595183918062922,3.54003145013441
0.0595288121081421,3.53808608869953,0.0595288121081421,3.53808608869953
0.0595392324099919,3.53613410144435,0.0595392324099919,3.53613410144435
0.0595496527118418,3.53417546363342,0.0595496527118418,3.53417546363342
0.0595600730136917,3.53221015043249,0.0595600730136917,3.53221015043249
0.0595704933155416,3.53023813690789,0.0595704933155416,3.53023813690789
0.0595809136173915,3.52825939802593,0.0595809136173915,3.52825939802593
0.0595913339192414,3.52627390865224,0.0595913339192414,3.52627390865224
0.0596017542210913,3.52428164355117,0.0596017542210913,3.52428164355117
0.0596121745229412,3.52228257738512,0.0596121745229412,3.52228257738512
0.0596225948247911,3.52027668471395,0.0596225948247911,3.52027668471395
0.059633015126641,3.51826393999428,0.059633015126641,3.51826393999428
0.0596434354284909,3.51624431757888,0.0596434354284909,3.51624431757888
0.0596538557303408,3.51421779171599,0.0596538557303408,3.51421779171599
0.0596642760321906,3.51218433654869,0.0596642760321906,3.51218433654869
0.0596746963340405,3.51014392611421,0.0596746963340405,3.51014392611421
0.0596851166358904,3.5080965343433,0.0596851166358904,3.5080965343433
0.0596955369377403,3.5060421350595,0.0596955369377403,3.5060421350595
0.0597059572395902,3.50398078882598,0.0597059572395902,3.50398078882598
0.0597163775414401,3.50191448569473,0.0597163775414401,3.50191448569473
0.05972679784329,3.49984386472744,0.05972679784329,3.49984386472744
0.0597372181451399,3.49774009972321,0.0597372181451399,3.49774009972321
0.0597476384469898,3.49558194811334,0.0597476384469898,3.49558194811334
0.0597580587488397,3.49336991020747,0.0597580587488397,3.49336991020747
0.0597684790506896,3.49110448676946,0.0597684790506896,3.49110448676946
0.0597788993525395,3.48878617903243,0.0597788993525395,3.48878617903243
0.0597893196543893,3.48641548871378,0.0597893196543893,3.48641548871378
0.0597997399562392,3.48399291803011,0.0597997399562392,3.48399291803011
0.0598101602580891,3.48151896971216,0.0598101602580891,3.48151896971216
0.059820580559939,3.47899414701963,0.059820580559939,3.47899414701963
0.0598310008617889,3.47641895375601,0.0598310008617889,3.47641895375601
0.0598414211636388,3.47379389428327,0.0598414211636388,3.47379389428327
0.0598518414654887,3.47111947353661,0.0598518414654887,3.47111947353661
0.0598622617673386,3.46839619703907,0.0598622617673386,3.46839619703907
0.0598726820691885,3.46562457091613,0.0598726820691885,3.46562457091613
0.0598831023710384,3.46280510191027,0.0598831023710384,3.46280510191027
0.0598935226728883,3.45993829739541,0.0598935226728883,3.45993829739541
0.0599039429747382,3.4570246653914,0.0599039429747382,3.4570246653914
0.059914363276588,3.45406471457838,0.059914363276588,3.45406471457838
0.0599247835784379,3.45105895431114,0.0599247835784379,3.45105895431114
0.0599352038802878,3.44800789463336,0.0599352038802878,3.44800789463336
0.0599456241821377,3.4449120462919,0.0599456241821377,3.4449120462919
0.0599560444839876,3.44177192075096,0.0599560444839876,3.44177192075096
0.0599664647858375,3.43858803020622,0.0599664647858375,3.43858803020622
0.0599768850876874,3.43536088759889,0.0599768850876874,3.43536088759889
0.0599873053895373,3.43209100662982,0.0599873053895373,3.43209100662982
0.0599977256913872,3.42877890177339,0.0599977256913872,3.42877890177339
0.0600081459932371,3.42542508829152,0.0600081459932371,3.42542508829152
0.060018566295087,3.4220300822475,0.060018566295087,3.4220300822475
0.0600289865969369,3.41859440051985,0.0600289865969369,3.41859440051985
0.0600394068987868,3.41511856081609,0.0600394068987868,3.41511856081609
0.0600498272006366,3.41160308168645,0.0600498272006366,3.41160308168645
0.0600602475024865,3.40804848253759,0.0600602475024865,3.40804848253759
0.0600706678043364,3.40445528364618,0.0600706678043364,3.40445528364618
0.0600810881061863,3.40082400617251,0.0600810881061863,3.40082400617251
0.0600915084080362,3.39715517217399,0.0600915084080362,3.39715517217399
0.0601019287098861,3.39344930461865,0.0601019287098861,3.39344930461865
0.060112349011736,3.38970692739854,0.060112349011736,3.38970692739854
0.0601227693135859,3.3859285653431,0.0601227693135859,3.3859285653431
0.0601331896154358,3.3821147442325,0.0601331896154358,3.3821147442325
0.0601436099172857,3.37826599081085,0.0601436099172857,3.37826599081085
0.0601540302191356,3.37438283279951,0.0601540302191356,3.37438283279951
0.0601644505209855,3.37046579891014,0.0601644505209855,3.37046579891014
0.0601748708228354,3.36651541885791,0.0601748708228354,3.36651541885791
0.0601852911246852,3.36253222337448,0.0601852911246852,3.36253222337448
0.0601957114265351,3.35851674422104,0.0601957114265351,3.35851674422104
0.060206131728385,3.35446951420125,0.060206131728385,3.35446951420125
0.0602165520302349,3.35039106717416,0.0602165520302349,3.35039106717416
0.0602269723320848,3.34628193806701,0.0602269723320848,3.34628193806701
0.0602373926339347,3.34214266288805,0.0602373926339347,3.34214266288805
0.0602478129357846,3.33797377873927,0.0602478129357846,3.33797377873927
0.0602582332376345,3.33377582382908,0.0602582332376345,3.33377582382908
0.0602686535394844,3.32954933748492,0.0602686535394844,3.32954933748492
0.0602790738413343,3.32529486016585,0.0602790738413343,3.32529486016585
0.0602894941431842,3.32101293347507,0.0602894941431842,3.32101293347507
0.0602999144450341,3.31670410017235,0.0602999144450341,3.31670410017235
0.0603103347468839,3.31236890418646,0.0603103347468839,3.31236890418646
0.0603207550487338,3.30800789062752,0.0603207550487338,3.30800789062752
0.0603311753505837,3.30362160579927,0.0603311753505837,3.30362160579927
0.0603415956524336,3.2992105972113,0.0603415956524336,3.2992105972113
0.0603520159542835,3.29477541359126,0.0603520159542835,3.29477541359126
0.0603624362561334,3.29031660489695,0.0603624362561334,3.29031660489695
0.0603728565579833,3.28583472232838,0.0603728565579833,3.28583472232838
0.0603832768598332,3.28133031833978,0.0603832768598332,3.28133031833978
0.0603936971616831,3.27680394665156,0.0603936971616831,3.27680394665156
0.060404117463533,3.27225616226212,0.060404117463533,3.27225616226212
0.0604145377653829,3.26768752145978,0.0604145377653829,3.26768752145978
0.0604249580672328,3.26309858183446,0.0604249580672328,3.26309858183446
0.0604353783690826,3.25848990228941,0.0604353783690826,3.25848990228941
0.0604457986709325,3.25386204305285,0.0604457986709325,3.25386204305285
0.0604562189727824,3.24921556568953,0.0604562189727824,3.24921556568953
0.0604666392746323,3.24455103311229,0.0604666392746323,3.24455103311229
0.0604770595764822,3.23986900959346,0.0604770595764822,3.23986900959346
0.0604874798783321,3.23517006077629,0.0604874798783321,3.23517006077629
0.060497900180182,3.23045475368623,0.060497900180182,3.23045475368623
0.0605083204820319,3.22572365674226,0.0605083204820319,3.22572365674226
0.0605187407838818,3.220977339768,0.0605187407838818,3.220977339768
0.0605291610857317,3.21621637400294,0.0605291610857317,3.21621637400294
0.0605395813875816,3.21144133211339,0.0605395813875816,3.21144133211339
0.0605500016894315,3.20665278820358,0.0605500016894315,3.20665278820358
0.0605604219912814,3.20185131782654,0.0605604219912814,3.20185131782654
0.0605708422931312,3.19703749799496,0.0605708422931312,3.19703749799496
0.0605812625949811,3.192211907192,0.0605812625949811,3.192211907192
0.060591682896831,3.18737512538202,0.060591682896831,3.18737512538202
0.0606021031986809,3.1825277340212,0.0606021031986809,3.1825277340212
0.0606125235005308,3.17767031606817,0.0606125235005308,3.17767031606817
0.0606229438023807,3.1728034559945,0.0606229438023807,3.1728034559945
0.0606333641042306,3.16792773979512,0.0606333641042306,3.16792773979512
0.0606437844060805,3.16304375499874,0.0606437844060805,3.16304375499874
0.0606542047079304,3.1581520906781,0.0606542047079304,3.1581520906781
0.0606646250097803,3.15325333746023,0.0606646250097803,3.15325333746023
0.0606750453116302,3.14834808753654,0.0606750453116302,3.14834808753654
0.0606854656134801,3.14343693467296,0.0606854656134801,3.14343693467296
0.0606958859153299,3.13852047421989,0.0606958859153299,3.13852047421989
0.0607063062171798,3.13359930312215,0.0607063062171798,3.13359930312215
0.0607167265190297,3.12867401992877,0.0607167265190297,3.12867401992877
0.0607271468208796,3.12374522480281,0.0607271468208796,3.12374522480281
0.0607375671227295,3.11881351953103,0.0607375671227295,3.11881351953103
0.0607479874245794,3.11387950753346,0.0607479874245794,3.11387950753346
0.0607584077264293,3.10894379387296,0.0607584077264293,3.10894379387296
0.0607688280282792,3.10400698526465,0.0607688280282792,3.10400698526465
0.0607792483301291,3.09906969008525,0.0607792483301291,3.09906969008525
0.060789668631979,3.09413251838239,0.060789668631979,3.09413251838239
0.0608000889338289,3.08919608188378,0.0608000889338289,3.08919608188378
0.0608105092356788,3.08426099400631,0.0608105092356788,3.08426099400631
0.0608209295375286,3.07932786986509,0.0608209295375286,3.07932786986509
0.0608313498393785,3.07439732628236,0.0608313498393785,3.07439732628236
0.0608417701412284,3.06946998179635,0.0608417701412284,3.06946998179635
0.0608521904430783,3.06454645667005,0.0608521904430783,3.06454645667005
0.0608626107449282,3.05962737289985,0.0608626107449282,3.05962737289985
0.0608730310467781,3.05471335422413,0.0608730310467781,3.05471335422413
0.060883451348628,3.04980502613174,0.060883451348628,3.04980502613174
0.0608938716504779,3.04490301587043,0.0608938716504779,3.04490301587043
0.0609042919523278,3.04000795245507,0.0609042919523278,3.04000795245507
0.0609147122541777,3.03512046667594,0.0609147122541777,3.03512046667594
0.0609251325560276,3.03024119110678,0.0609251325560276,3.03024119110678
0.0609355528578775,3.02537076011283,0.0609355528578775,3.02537076011283
0.0609459731597274,3.02050980985877,0.0609459731597274,3.02050980985877
0.0609563934615772,3.01565897831647,0.0609563934615772,3.01565897831647
0.0609668137634271,3.01081890527277,0.0609668137634271,3.01081890527277
0.060977234065277,3.00599023233708,0.060977234065277,3.00599023233708
0.0609876543671269,3.00117360294888,0.0609876543671269,3.00117360294888
0.0609980746689768,2.99636966238516,0.0609980746689768,2.99636966238516
0.0610084949708267,2.99157905776771,0.0610084949708267,2.99157905776771
0.0610189152726766,2.98680243807032,0.0610189152726766,2.98680243807032
0.0610293355745265,2.98204045412589,0.0610293355745265,2.98204045412589
0.0610397558763764,2.97729375863346,0.0610397558763764,2.97729375863346
0.0610501761782263,2.972563006165,0.0610501761782263,2.972563006165
0.0610605964800762,2.96784885317228,0.0610605964800762,2.96784885317228
0.0610710167819261,2.96315195799347,0.0610710167819261,2.96315195799347
0.0610814370837759,2.95847298085972,0.0610814370837759,2.95847298085972
0.0610918573856258,2.95381258390161,0.0610918573856258,2.95381258390161
0.0611022776874757,2.94917143115545,0.0611022776874757,2.94917143115545
0.0611126979893256,2.94455018856949,0.0611126979893256,2.94455018856949
0.0611231182911755,2.93994952401003,0.0611231182911755,2.93994952401003
0.0611335385930254,2.9353701072674,0.0611335385930254,2.9353701072674
0.0611439588948753,2.93081261006179,0.0611439588948753,2.93081261006179
0.0611543791967252,2.92627770604901,0.0611543791967252,2.92627770604901
0.0611647994985751,2.92176607082612,0.0611647994985751,2.92176607082612
0.061175219800425,2.91727838193685,0.061175219800425,2.91727838193685
0.0611856401022749,2.91281531887708,0.0611856401022749,2.91281531887708
0.0611960604041248,2.90837756309997,0.0611960604041248,2.90837756309997
0.0612064807059746,2.90396579802118,0.0612064807059746,2.90396579802118
0.0612169010078245,2.89958070902376,0.0612169010078245,2.89958070902376
0.0612273213096744,2.89522298346309,0.0612273213096744,2.89522298346309
0.0612377416115243,2.89089331067159,0.0612377416115243,2.89089331067159
0.0612481619133742,2.88659238196328,0.0612481619133742,2.88659238196328
0.0612585822152241,2.88232089063828,0.0612585822152241,2.88232089063828
0.061269002517074,2.87807953198714,0.061269002517074,2.87807953198714
0.0612794228189239,2.87386900329501,0.0612794228189239,2.87386900329501
0.0612898431207738,2.86969000384573,0.0612898431207738,2.86969000384573
0.0613002634226237,2.86554323492571,0.0613002634226237,2.86554323492571
0.0613106837244736,2.86142939982774,0.0613106837244736,2.86142939982774
0.0613211040263235,2.85734920385462,0.0613211040263235,2.85734920385462
0.0613315243281734,2.85330335432264,0.0613315243281734,2.85330335432264
0.0613419446300232,2.84929256056493,0.0613419446300232,2.84929256056493
0.0613523649318731,2.84531753393467,0.0613523649318731,2.84531753393467
0.061362785233723,2.84137898780816,0.061362785233723,2.84137898780816
0.0613732055355729,2.8374776375877,0.0613732055355729,2.8374776375877
0.0613836258374228,2.83361420070437,0.0613836258374228,2.83361420070437
0.0613940461392727,2.82978939662061,0.0613940461392727,2.82978939662061
0.0614044664411226,2.82600394683269,0.0614044664411226,2.82600394683269
0.0614148867429725,2.82225857487302,0.0614148867429725,2.82225857487302
0.0614253070448224,2.81855400631225,0.0614253070448224,2.81855400631225
0.0614357273466723,2.81489096876131,0.0614357273466723,2.81489096876131
0.0614461476485222,2.81127019187316,0.0614461476485222,2.81127019187316
0.0614565679503721,2.80769240734454,0.0614565679503721,2.80769240734454
0.061466988252222,2.80415834891739,0.061466988252222,2.80415834891739
0.0614774085540718,2.80066875238025,0.0614774085540718,2.80066875238025
0.0614878288559217,2.7972243555694,0.0614878288559217,2.7972243555694
0.0614982491577716,2.79382589836984,0.0614982491577716,2.79382589836984
0.0615086694596215,2.7904741227162,0.0615086694596215,2.7904741227162
0.0615190897614714,2.78716977259333,0.0615190897614714,2.78716977259333
0.0615295100633213,2.78391359403684,0.0615295100633213,2.78391359403684
0.0615399303651712,2.7807063351334,0.0615399303651712,2.7807063351334
0.0615503506670211,2.77754874602088,0.0615503506670211,2.77754874602088
0.061560770968871,2.77444157888834,0.061560770968871,2.77444157888834
0.0615711912707209,2.7713855879758,0.0615711912707209,2.7713855879758
0.0615816115725708,2.76838152957387,0.0615816115725708,2.76838152957387
0.0615920318744207,2.76543016202316,0.0615920318744207,2.76543016202316
0.0616024521762705,2.76253224571354,0.0616024521762705,2.76253224571354
0.0616128724781204,2.75968854308317,0.0616128724781204,2.75968854308317
0.0616232927799703,2.75689981861742,0.0616232927799703,2.75689981861742
0.0616337130818202,2.75416683884752,0.0616337130818202,2.75416683884752
0.0616441333836701,2.75149037234908,0.0616441333836701,2.75149037234908
0.06165455368552,2.74887118974037,0.06165455368552,2.74887118974037
0.0616649739873699,2.7463100807421,0.0616649739873699,2.7463100807421
0.0616753942892198,2.7438095372878,0.0616753942892198,2.7438095372878
0.0616858145910697,2.74137148502481,0.0616858145910697,2.74137148502481
0.0616962348929196,2.73896767422139,0.0616962348929196,2.73896767422139
0.0617066551947695,2.7365710895916,0.0617066551947695,2.7365710895916
0.0617170754966194,2.73418171558042,0.0617170754966194,2.73418171558042
0.0617274957984692,2.73179953665861,0.0617274957984692,2.73179953665861
0.0617379161003191,2.7294245373224,0.0617379161003191,2.7294245373224
0.061748336402169,2.72705670209322,0.061748336402169,2.72705670209322
0.0617587567040189,2.7246960155174,0.0617587567040189,2.7246960155174
0.0617691770058688,2.7223424621659,0.0617691770058688,2.7223424621659
0.0617795973077187,2.71999602663399,0.0617795973077187,2.71999602663399
0.0617900176095686,2.71765669354102,0.0617900176095686,2.71765669354102
0.0618004379114185,2.71532444753008,0.0618004379114185,2.71532444753008
0.0618108582132684,2.71299927326775,0.0618108582132684,2.71299927326775
0.0618212785151183,2.71068115544378,0.0618212785151183,2.71068115544378
0.0618316988169682,2.70837007877085,0.0618316988169682,2.70837007877085
0.0618421191188181,2.70606602798425,0.0618421191188181,2.70606602798425
0.0618525394206679,2.70376898784162,0.0618525394206679,2.70376898784162
0.0618629597225178,2.70147894312263,0.0618629597225178,2.70147894312263
0.0618733800243677,2.69919587862872,0.0618733800243677,2.69919587862872
0.0618838003262176,2.69691977918285,0.0618838003262176,2.69691977918285
0.0618942206280675,2.69465062962914,0.0618942206280675,2.69465062962914
0.0619046409299174,2.69238841483265,0.0619046409299174,2.69238841483265
0.0619150612317673,2.69013311967905,0.0619150612317673,2.69013311967905
0.0619254815336172,2.68788472907439,0.0619254815336172,2.68788472907439
0.0619359018354671,2.68564322794476,0.0619359018354671,2.68564322794476
0.061946322137317,2.68340860123604,0.061946322137317,2.68340860123604
0.0619567424391669,2.68118083391361,0.0619567424391669,2.68118083391361
0.0619671627410168,2.67895991096208,0.0619671627410168,2.67895991096208
0.0619775830428667,2.67674581738498,0.0619775830428667,2.67674581738498
0.0619880033447165,2.67453853820448,0.0619880033447165,2.67453853820448
0.0619984236465664,2.67233805846114,0.0619984236465664,2.67233805846114
0.0620088439484163,2.6701443632136,0.0620088439484163,2.6701443632136
0.0620192642502662,2.6679574375383,0.0620192642502662,2.6679574375383
0.0620296845521161,2.66577726652919,0.0620296845521161,2.66577726652919
0.062040104853966,2.66360383529749,0.062040104853966,2.66360383529749
0.0620505251558159,2.66143712897135,0.0620505251558159,2.66143712897135
0.0620609454576658,2.65927713269559,0.0620609454576658,2.65927713269559
0.0620713657595157,2.65712383163145,0.0620713657595157,2.65712383163145
0.0620817860613656,2.65497721095625,0.0620817860613656,2.65497721095625
0.0620922063632155,2.65283725586316,0.0620922063632155,2.65283725586316
0.0621026266650654,2.65070395156089,0.0621026266650654,2.65070395156089
0.0621130469669152,2.64857728327342,0.0621130469669152,2.64857728327342
0.0621234672687651,2.64645723623968,0.0621234672687651,2.64645723623968
0.062133887570615,2.64434379571335,0.062133887570615,2.64434379571335
0.0621443078724649,2.6422369469625,0.0621443078724649,2.6422369469625
0.0621547281743148,2.64013667526934,0.0621547281743148,2.64013667526934
0.0621651484761647,2.63804296592994,0.0621651484761647,2.63804296592994
0.0621755687780146,2.63595580425394,0.0621755687780146,2.63595580425394
0.0621859890798645,2.63387517556428,0.0621859890798645,2.63387517556428
0.0621964093817144,2.6318010651969,0.0621964093817144,2.6318010651969
0.0622068296835643,2.62973345850047,0.0622068296835643,2.62973345850047
0.0622172499854142,2.62767234083611,0.0622172499854142,2.62767234083611
0.0622276702872641,2.62561769757711,0.0622276702872641,2.62561769757711
0.062238090589114,2.62356951410864,0.062238090589114,2.62356951410864
0.0622485108909638,2.62152777582745,0.0622485108909638,2.62152777582745
0.0622589311928137,2.61949246814164,0.0622589311928137,2.61949246814164
0.0622693514946636,2.61746357647034,0.0622693514946636,2.61746357647034
0.0622797717965135,2.61544108624342,0.0622797717965135,2.61544108624342
0.0622901920983634,2.61342498290124,0.0622901920983634,2.61342498290124
0.0623006124002133,2.61141525189433,0.0623006124002133,2.61141525189433
0.0623110327020632,2.60941187868317,0.0623110327020632,2.60941187868317
0.0623214530039131,2.60741484873782,0.0623214530039131,2.60741484873782
0.062331873305763,2.60542414753772,0.062331873305763,2.60542414753772
0.0623422936076129,2.60343976057134,0.0623422936076129,2.60343976057134
0.0623527139094628,2.60146167333597,0.0623527139094628,2.60146167333597
0.0623631342113127,2.59948987133735,0.0623631342113127,2.59948987133735
0.0623735545131626,2.59752434008948,0.0623735545131626,2.59752434008948
0.0623839748150124,2.59556506511426,0.0623839748150124,2.59556506511426
0.0623943951168623,2.59361203194125,0.0623943951168623,2.59361203194125
0.0624048154187122,2.59166522610739,0.0624048154187122,2.59166522610739
0.0624152357205621,2.58972463315667,0.0624152357205621,2.58972463315667
0.062425656022412,2.58779023863991,0.062425656022412,2.58779023863991
0.0624360763242619,2.58586202811445,0.0624360763242619,2.58586202811445
0.0624464966261118,2.58393998714382,0.0624464966261118,2.58393998714382
0.0624569169279617,2.58202410129756,0.0624569169279617,2.58202410129756
0.0624673372298116,2.58011435615083,0.0624673372298116,2.58011435615083
0.0624777575316615,2.5782107372842,0.0624777575316615,2.5782107372842
0.0624881778335114,2.57631323028332,0.0624881778335114,2.57631323028332
0.0624985981353612,2.57442182073865,0.0624985981353612,2.57442182073865
0.0625090184372112,2.57253649424521,0.0625090184372112,2.57253649424521
0.062519438739061,2.57065723640225,0.062519438739061,2.57065723640225
0.0625298590409109,2.56878403281297,0.0625298590409109,2.56878403281297
0.0625402793427608,2.56691686908426,0.0625402793427608,2.56691686908426
0.0625506996446107,2.56505573082639,0.0625506996446107,2.56505573082639
0.0625611199464606,2.56320060365276,0.0625611199464606,2.56320060365276
0.0625715402483105,2.56135147317956,0.0625715402483105,2.56135147317956
0.0625819605501604,2.55950832502553,0.0625819605501604,2.55950832502553
0.0625923808520103,2.55767114481168,0.0625923808520103,2.55767114481168
0.0626028011538602,2.55583991816095,0.0626028011538602,2.55583991816095
0.0626132214557101,2.55401463069799,0.0626132214557101,2.55401463069799
0.06262364175756,2.55219526804881,0.06262364175756,2.55219526804881
0.0626340620594098,2.55038181584056,0.0626340620594098,2.55038181584056
0.0626444823612597,2.54857425970118,0.0626444823612597,2.54857425970118
0.0626549026631096,2.54677258525917,0.0626549026631096,2.54677258525917
0.0626653229649595,2.54497677814324,0.0626653229649595,2.54497677814324
0.0626757432668094,2.54318682398211,0.0626757432668094,2.54318682398211
0.0626861635686593,2.54140270840411,0.0626861635686593,2.54140270840411
0.0626965838705092,2.539624417037,0.0626965838705092,2.539624417037
0.0627070041723591,2.53785193550761,0.0627070041723591,2.53785193550761
0.062717424474209,2.5360852494416,0.062717424474209,2.5360852494416
0.0627278447760589,2.53432434446311,0.0627278447760589,2.53432434446311
0.0627382650779088,2.53256920619456,0.0627382650779088,2.53256920619456
0.0627486853797587,2.53081982025626,0.0627486853797587,2.53081982025626
0.0627591056816086,2.52907617226622,0.0627591056816086,2.52907617226622
0.0627695259834584,2.52733824783977,0.0627695259834584,2.52733824783977
0.0627799462853083,2.52560603258935,0.0627799462853083,2.52560603258935
0.0627903665871582,2.52387951212415,0.0627903665871582,2.52387951212415
0.0628007868890081,2.52215867204986,0.0628007868890081,2.52215867204986
0.062811207190858,2.5204434979684,0.062811207190858,2.5204434979684
0.0628216274927079,2.51873397547757,0.0628216274927079,2.51873397547757
0.0628320477945578,2.5170300901708,0.0628320477945578,2.5170300901708
0.0628424680964077,2.51533182763685,0.0628424680964077,2.51533182763685
0.0628528883982576,2.51363917345951,0.0628528883982576,2.51363917345951
0.0628633087001075,2.51195211321734,0.0628633087001075,2.51195211321734
0.0628737290019574,2.51027063248332,0.0628737290019574,2.51027063248332
0.0628841493038073,2.50859471682461,0.0628841493038073,2.50859471682461
0.0628945696056571,2.50692435180224,0.0628945696056571,2.50692435180224
0.062904989907507,2.5052595229708,0.062904989907507,2.5052595229708
0.0629154102093569,2.50360021587818,0.0629154102093569,2.50360021587818
0.0629258305112068,2.50194641606525,0.0629258305112068,2.50194641606525
0.0629362508130567,2.50029810906556,0.0629362508130567,2.50029810906556
0.0629466711149066,2.49865528040509,0.0629466711149066,2.49865528040509
0.0629570914167565,2.4970179156019,0.0629570914167565,2.4970179156019
0.0629675117186064,2.49538600016587,0.0629675117186064,2.49538600016587
0.0629779320204563,2.49375951959838,0.0629779320204563,2.49375951959838
0.0629883523223062,2.49213845939206,0.0629883523223062,2.49213845939206
0.0629987726241561,2.49052280503044,0.0629987726241561,2.49052280503044
0.063009192926006,2.48891254198767,0.063009192926006,2.48891254198767
0.0630196132278558,2.48730765572826,0.0630196132278558,2.48730765572826
0.0630300335297057,2.48570813170674,0.0630300335297057,2.48570813170674
0.0630404538315556,2.48411395536735,0.0630404538315556,2.48411395536735
0.0630508741334055,2.48252511214381,0.0630508741334055,2.48252511214381
0.0630612944352554,2.48094158745895,0.0630612944352554,2.48094158745895
0.0630717147371053,2.47936336672447,0.0630717147371053,2.47936336672447
0.0630821350389552,2.47779043534058,0.0630821350389552,2.47779043534058
0.0630925553408051,2.47622277869577,0.0630925553408051,2.47622277869577
0.063102975642655,2.47466038216646,0.063102975642655,2.47466038216646
0.0631133959445049,2.4731032311167,0.0631133959445049,2.4731032311167
0.0631238162463548,2.47155131089791,0.0631238162463548,2.47155131089791
0.0631342365482047,2.47000460684855,0.0631342365482047,2.47000460684855
0.0631446568500545,2.46846310429381,0.0631446568500545,2.46846310429381
0.0631550771519044,2.46692678854534,0.0631550771519044,2.46692678854534
0.0631654974537543,2.46539564490093,0.0631654974537543,2.46539564490093
0.0631759177556042,2.46386965864419,0.0631759177556042,2.46386965864419
0.0631863380574541,2.4623488150443,0.0631863380574541,2.4623488150443
0.063196758359304,2.46083309935565,0.063196758359304,2.46083309935565
0.0632071786611539,2.45932249681757,0.0632071786611539,2.45932249681757
0.0632175989630038,2.45781699265402,0.0632175989630038,2.45781699265402
0.0632280192648537,2.45631657207329,0.0632280192648537,2.45631657207329
0.0632384395667036,2.45482122026767,0.0632384395667036,2.45482122026767
0.0632488598685535,2.4533309224132,0.0632488598685535,2.4533309224132
0.0632592801704034,2.45184566366929,0.0632592801704034,2.45184566366929
0.0632697004722532,2.45036542917849,0.0632697004722532,2.45036542917849
0.0632801207741031,2.44889020406613,0.0632801207741031,2.44889020406613
0.063290541075953,2.44741997344005,0.063290541075953,2.44741997344005
0.0633009613778029,2.44595472239026,0.0633009613778029,2.44595472239026
0.0633113816796528,2.44449443598867,0.0633113816796528,2.44449443598867
0.0633218019815027,2.44303909928874,0.0633218019815027,2.44303909928874
0.0633322222833526,2.44158869732522,0.0633322222833526,2.44158869732522
0.0633426425852025,2.4401432151138,0.0633426425852025,2.4401432151138
0.0633530628870524,2.43870263765083,0.0633530628870524,2.43870263765083
0.0633634831889023,2.43726694991298,0.0633634831889023,2.43726694991298
0.0633739034907522,2.43583613685698,0.0633739034907522,2.43583613685698
0.0633843237926021,2.43441018341927,0.0633843237926021,2.43441018341927
0.0633947440944519,2.43298907451569,0.0633947440944519,2.43298907451569
0.0634051643963018,2.43157279504119,0.0634051643963018,2.43157279504119
0.0634155846981517,2.4301613298695,0.0634155846981517,2.4301613298695
0.0634260050000016,2.42875466385286,0.0634260050000016,2.42875466385286
0.0634364253018515,2.42735278182164,0.0634364253018515,2.42735278182164
0.0634468456037014,2.42595566858408,0.0634468456037014,2.42595566858408
0.0634572659055513,2.42456330892596,0.0634572659055513,2.42456330892596
0.0634676862074012,2.42317568761029,0.0634676862074012,2.42317568761029
0.0634781065092511,2.421792789377,0.0634781065092511,2.421792789377
0.063488526811101,2.42041459894262,0.063488526811101,2.42041459894262
0.0634989471129509,2.41904110099995,0.0634989471129509,2.41904110099995
0.0635093674148008,2.4176722802178,0.0635093674148008,2.4176722802178
0.0635197877166507,2.4163081212406,0.0635197877166507,2.4163081212406
0.0635302080185006,2.41494860868815,0.0635302080185006,2.41494860868815
0.0635406283203504,2.41359372715527,0.0635406283203504,2.41359372715527
0.0635510486222003,2.41224346121148,0.0635510486222003,2.41224346121148
0.0635614689240502,2.41089779540071,0.0635614689240502,2.41089779540071
0.0635718892259001,2.40955671424095,0.0635718892259001,2.40955671424095
0.06358230952775,2.40822020222398,0.06358230952775,2.40822020222398
0.0635927298295999,2.40688824381498,0.0635927298295999,2.40688824381498
0.0636031501314498,2.40556082345229,0.0636031501314498,2.40556082345229
0.0636135704332997,2.40423792554704,0.0636135704332997,2.40423792554704
0.0636239907351496,2.40291953448285,0.0636239907351496,2.40291953448285
0.0636344110369995,2.40160563461549,0.0636344110369995,2.40160563461549
0.0636448313388494,2.4002962102726,0.0636448313388494,2.4002962102726
0.0636552516406993,2.39899124575333,0.0636552516406993,2.39899124575333
0.0636656719425492,2.39769072532805,0.0636656719425492,2.39769072532805
0.063676092244399,2.39639463323801,0.063676092244399,2.39639463323801
0.0636865125462489,2.39510295369501,0.0636865125462489,2.39510295369501
0.0636969328480988,2.3938156708811,0.0636969328480988,2.3938156708811
0.0637073531499487,2.39253276894825,0.0637073531499487,2.39253276894825
0.0637177734517986,2.39125423201804,0.0637177734517986,2.39125423201804
0.0637281937536485,2.38998004418129,0.0637281937536485,2.38998004418129
0.0637386140554984,2.38871018949779,0.0637386140554984,2.38871018949779
0.0637490343573483,2.38744465199596,0.0637490343573483,2.38744465199596
0.0637594546591982,2.38618341567251,0.0637594546591982,2.38618341567251
0.0637698749610481,2.38492646449213,0.0637698749610481,2.38492646449213
0.063780295262898,2.38367378238717,0.063780295262898,2.38367378238717
0.0637907155647479,2.38242535325728,0.0637907155647479,2.38242535325728
0.0638011358665977,2.38118116096915,0.0638011358665977,2.38118116096915
0.0638115561684476,2.3799411893561,0.0638115561684476,2.3799411893561
0.0638219764702975,2.37870542221783,0.0638219764702975,2.37870542221783
0.0638323967721474,2.37747384332004,0.0638323967721474,2.37747384332004
0.0638428170739973,2.37624643639414,0.0638428170739973,2.37624643639414
0.0638532373758472,2.37502318513689,0.0638532373758472,2.37502318513689
0.0638636576776971,2.3738040732101,0.0638636576776971,2.3738040732101
0.063874077979547,2.37258908424026,0.063874077979547,2.37258908424026
0.0638844982813969,2.37137820181827,0.0638844982813969,2.37137820181827
0.0638949185832468,2.37017140949908,0.0638949185832468,2.37017140949908
0.0639053388850967,2.36896869080133,0.0639053388850967,2.36896869080133
0.0639157591869466,2.36777002920708,0.0639157591869466,2.36777002920708
0.0639261794887964,2.36657540816144,0.0639261794887964,2.36657540816144
0.0639365997906463,2.36538481107224,0.0639365997906463,2.36538481107224
0.0639470200924962,2.36419822130972,0.0639470200924962,2.36419822130972
0.0639574403943461,2.36301562220618,0.0639574403943461,2.36301562220618
0.063967860696196,2.36183699705565,0.063967860696196,2.36183699705565
0.0639782809980459,2.36066232911359,0.0639782809980459,2.36066232911359
0.0639887012998958,2.35949160159649,0.0639887012998958,2.35949160159649
0.0639991216017457,2.35832479768161,0.0639991216017457,2.35832479768161
0.0640095419035956,2.3571619005066,0.0640095419035956,2.3571619005066
0.0640199622054455,2.35600289316917,0.0640199622054455,2.35600289316917
0.0640303825072954,2.35484775872679,0.0640303825072954,2.35484775872679
0.0640408028091453,2.35369648019632,0.0640408028091453,2.35369648019632
0.0640512231109951,2.35254904055368,0.0640512231109951,2.35254904055368
0.064061643412845,2.35140542273355,0.064061643412845,2.35140542273355
0.0640720637146949,2.35026560962899,0.0640720637146949,2.35026560962899
0.0640824840165448,2.34912958409111,0.0640824840165448,2.34912958409111
0.0640929043183947,2.34799732892878,0.0640929043183947,2.34799732892878
0.0641033246202446,2.34686882690823,0.0641033246202446,2.34686882690823
0.0641137449220945,2.34574406075278,0.0641137449220945,2.34574406075278
0.0641241652239444,2.34462301314243,0.0641241652239444,2.34462301314243
0.0641345855257943,2.3435056667136,0.0641345855257943,2.3435056667136
0.0641450058276442,2.34239200405872,0.0641450058276442,2.34239200405872
0.0641554261294941,2.34128200772595,0.0641554261294941,2.34128200772595
0.064165846431344,2.34017566021881,0.064165846431344,2.34017566021881
0.0641762667331938,2.33907294399587,0.0641762667331938,2.33907294399587
0.0641866870350437,2.33797384147036,0.0641866870350437,2.33797384147036
0.0641971073368936,2.33687833500991,0.0641971073368936,2.33687833500991
0.0642075276387435,2.33578640693612,0.0642075276387435,2.33578640693612
0.0642179479405934,2.33469803952431,0.0642179479405934,2.33469803952431
0.0642283682424433,2.33361321500311,0.0642283682424433,2.33361321500311
0.0642387885442932,2.33253191555416,0.0642387885442932,2.33253191555416
0.0642492088461431,2.33145412331177,0.0642492088461431,2.33145412331177
0.064259629147993,2.33037982036255,0.064259629147993,2.33037982036255
0.0642700494498429,2.32930898874512,0.0642700494498429,2.32930898874512
0.0642804697516928,2.3282416104497,0.0642804697516928,2.3282416104497
0.0642908900535427,2.32717766741785,0.0642908900535427,2.32717766741785
0.0643013103553925,2.32611714154207,0.0643013103553925,2.32611714154207
0.0643117306572424,2.32506001466548,0.0643117306572424,2.32506001466548
0.0643221509590923,2.32400626858148,0.0643221509590923,2.32400626858148
0.0643325712609422,2.32295588503341,0.0643325712609422,2.32295588503341
0.0643429915627921,2.3219088457142,0.0643429915627921,2.3219088457142
0.064353411864642,2.32086513226604,0.064353411864642,2.32086513226604
0.0643638321664919,2.31982472628004,0.0643638321664919,2.31982472628004
0.0643742524683418,2.31878760929586,0.0643742524683418,2.31878760929586
0.0643846727701917,2.31775376280142,0.0643846727701917,2.31775376280142
0.0643950930720416,2.3167231682325,0.0643950930720416,2.3167231682325
0.0644055133738915,2.31569580697245,0.0644055133738915,2.31569580697245
0.0644159336757414,2.3146716603518,0.0644159336757414,2.3146716603518
0.0644263539775912,2.31365070964796,0.0644263539775912,2.31365070964796
0.0644367742794412,2.31263293608486,0.0644367742794412,2.31263293608486
0.064447194581291,2.3116183208326,0.064447194581291,2.3116183208326
0.0644576148831409,2.31060684500713,0.0644576148831409,2.31060684500713
0.0644680351849908,2.30959848966987,0.0644680351849908,2.30959848966987
0.0644784554868407,2.3085932358274,0.0644784554868407,2.3085932358274
0.0644888757886906,2.30759106443112,0.0644888757886906,2.30759106443112
0.0644992960905405,2.3065919563769,0.0644992960905405,2.3065919563769
0.0645097163923904,2.3055958925047,0.0645097163923904,2.3055958925047
0.0645201366942403,2.30460285359828,0.0645201366942403,2.30460285359828
0.0645305569960902,2.30361282038487,0.0645305569960902,2.30361282038487
0.0645409772979401,2.30262577353473,0.0645409772979401,2.30262577353473
0.06455139759979,2.30164169366094,0.06455139759979,2.30164169366094
0.0645618179016399,2.30066056131895,0.0645618179016399,2.30066056131895
0.0645722382034897,2.29968235700629,0.0645722382034897,2.29968235700629
0.0645826585053396,2.29870706116222,0.0645826585053396,2.29870706116222
0.0645930788071895,2.29773465416739,0.0645930788071895,2.29773465416739
0.0646034991090394,2.29676511634347,0.0646034991090394,2.29676511634347
0.0646139194108893,2.29579842795285,0.0646139194108893,2.29579842795285
0.0646243397127392,2.29483456919828,0.0646243397127392,2.29483456919828
0.0646347600145891,2.29387352022251,0.0646347600145891,2.29387352022251
0.064645180316439,2.29291526110799,0.064645180316439,2.29291526110799
0.0646556006182889,2.29195977187647,0.0646556006182889,2.29195977187647
0.0646660209201388,2.29100703248872,0.0646660209201388,2.29100703248872
0.0646764412219887,2.29005702284416,0.0646764412219887,2.29005702284416
0.0646868615238386,2.2891097227805,0.0646868615238386,2.2891097227805
0.0646972818256885,2.28816511207343,0.0646972818256885,2.28816511207343
0.0647077021275383,2.28722317043627,0.0647077021275383,2.28722317043627
0.0647181224293882,2.28628387751963,0.0647181224293882,2.28628387751963
0.0647285427312381,2.28534721291107,0.0647285427312381,2.28534721291107
0.064738963033088,2.28441315613475,0.064738963033088,2.28441315613475
0.0647493833349379,2.28348168665109,0.0647493833349379,2.28348168665109
0.0647598036367878,2.28255278385645,0.0647598036367878,2.28255278385645
0.0647702239386377,2.2816264270828,0.0647702239386377,2.2816264270828
0.0647806442404876,2.28070259559731,0.0647806442404876,2.28070259559731
0.0647910645423375,2.27978126860212,0.0647910645423375,2.27978126860212
0.0648014848441874,2.2788624252339,0.0648014848441874,2.2788624252339
0.0648119051460373,2.27794604456357,0.0648119051460373,2.27794604456357
0.0648223254478872,2.27703210559597,0.0648223254478872,2.27703210559597
0.064832745749737,2.27612058726947,0.064832745749737,2.27612058726947
0.0648431660515869,2.27521146845568,0.0648431660515869,2.27521146845568
0.0648535863534368,2.2743047279591,0.0648535863534368,2.2743047279591
0.0648640066552867,2.27340034451677,0.0648640066552867,2.27340034451677
0.0648744269571366,2.27249829679798,0.0648744269571366,2.27249829679798
0.0648848472589865,2.27159856340386,0.0648848472589865,2.27159856340386
0.0648952675608364,2.27070112286712,0.0648952675608364,2.27070112286712
0.0649056878626863,2.26980595365166,0.0649056878626863,2.26980595365166
0.0649161081645362,2.26891303415229,0.0649161081645362,2.26891303415229
0.0649265284663861,2.26802234269435,0.0649265284663861,2.26802234269435
0.064936948768236,2.26713385753338,0.064936948768236,2.26713385753338
0.0649473690700859,2.26624755685483,0.0649473690700859,2.26624755685483
0.0649577893719357,2.26536341877368,0.0649577893719357,2.26536341877368
0.0649682096737856,2.26448142133416,0.0649682096737856,2.26448142133416
0.0649786299756355,2.26360154250937,0.0649786299756355,2.26360154250937
0.0649890502774854,2.26272376020096,0.0649890502774854,2.26272376020096
0.0649994705793353,2.26184805223885,0.0649994705793353,2.26184805223885
0.0650098908811852,2.26097439638082,0.0650098908811852,2.26097439638082
0.0650203111830351,2.26010277031226,0.0650203111830351,2.26010277031226
0.065030731484885,2.2592331516458,0.065030731484885,2.2592331516458
0.0650411517867349,2.25836551792099,0.0650411517867349,2.25836551792099
0.0650515720885848,2.25749984660399,0.0650515720885848,2.25749984660399
0.0650619923904347,2.25663611508722,0.0650619923904347,2.25663611508722
0.0650724126922846,2.25577430068907,0.0650724126922846,2.25577430068907
0.0650828329941344,2.25491438065352,0.0650828329941344,2.25491438065352
0.0650932532959843,2.25405633214991,0.0650932532959843,2.25405633214991
0.0651036735978342,2.25320013227252,0.0651036735978342,2.25320013227252
0.0651140938996841,2.25234575804031,0.0651140938996841,2.25234575804031
0.065124514201534,2.25149318639659,0.065124514201534,2.25149318639659
0.0651349345033839,2.25064239420868,0.0651349345033839,2.25064239420868
0.0651453548052338,2.24979335826762,0.0651453548052338,2.24979335826762
0.0651557751070837,2.24894605528784,0.0651557751070837,2.24894605528784
0.0651661954089336,2.24810046190684,0.0651661954089336,2.24810046190684
0.0651766157107835,2.24725655468489,0.0651766157107835,2.24725655468489
0.0651870360126334,2.24641431010469,0.0651870360126334,2.24641431010469
0.0651974563144833,2.24557370457109,0.0651974563144833,2.24557370457109
0.0652078766163331,2.24473471441076,0.0652078766163331,2.24473471441076
0.065218296918183,2.24389731587188,0.065218296918183,2.24389731587188
0.0652287172200329,2.24306148512381,0.0652287172200329,2.24306148512381
0.0652391375218828,2.24222719825685,0.0652391375218828,2.24222719825685
0.0652495578237327,2.24139443128185,0.0652495578237327,2.24139443128185
0.0652599781255826,2.24056316012996,0.0652599781255826,2.24056316012996
0.0652703984274325,2.23973336065228,0.0652703984274325,2.23973336065228
0.0652808187292824,2.23890500861962,0.0652808187292824,2.23890500861962
0.0652912390311323,2.23807807972213,0.0652912390311323,2.23807807972213
0.0653016593329822,2.23725254956904,0.0653016593329822,2.23725254956904
0.0653120796348321,2.23642839368835,0.0653120796348321,2.23642839368835
0.065322499936682,2.23560558752654,0.065322499936682,2.23560558752654
0.0653329202385318,2.23478410644823,0.0653329202385318,2.23478410644823
0.0653433405403817,2.23396392573597,0.0653433405403817,2.23396392573597
0.0653537608422316,2.23314502058984,0.0653537608422316,2.23314502058984
0.0653641811440815,2.23232736612725,0.0653641811440815,2.23232736612725
0.0653746014459314,2.2315109373826,0.0653746014459314,2.2315109373826
0.0653850217477813,2.23069570930699,0.0653850217477813,2.23069570930699
0.0653954420496312,2.22988165676796,0.0653954420496312,2.22988165676796
0.0654058623514811,2.22906875454916,0.0654058623514811,2.22906875454916
0.065416282653331,2.22825697735011,0.065416282653331,2.22825697735011
0.0654267029551809,2.22744629978588,0.0654267029551809,2.22744629978588
0.0654371232570308,2.22663669638685,0.0654371232570308,2.22663669638685
0.0654475435588807,2.22582814159839,0.0654475435588807,2.22582814159839
0.0654579638607306,2.22502060978057,0.0654579638607306,2.22502060978057
0.0654683841625805,2.22421407520795,0.0654683841625805,2.22421407520795
0.0654788044644303,2.22340851206924,0.0654788044644303,2.22340851206924
0.0654892247662802,2.22260480051883,0.0654892247662802,2.22260480051883
0.0654996450681301,2.22180563891001,0.0654996450681301,2.22180563891001
0.06551006536998,2.22101059399074,0.06551006536998,2.22101059399074
0.0655204856718299,2.22021913184436,0.0655204856718299,2.22021913184436
0.0655309059736798,2.21943124497696,0.0655309059736798,2.21943124497696
0.0655413262755297,2.2186469259099,0.0655413262755297,2.2186469259099
0.0655517465773796,2.21786616717961,0.0655517465773796,2.21786616717961
0.0655621668792295,2.21708896133727,0.0655621668792295,2.21708896133727
0.0655725871810794,2.21631530094861,0.0655725871810794,2.21631530094861
0.0655830074829293,2.21554517859362,0.0655830074829293,2.21554517859362
0.0655934277847792,2.21477858686631,0.0655934277847792,2.21477858686631
0.0656038480866291,2.21401551837445,0.0656038480866291,2.21401551837445
0.0656142683884789,2.2132559657393,0.0656142683884789,2.2132559657393
0.0656246886903288,2.21249992159539,0.0656246886903288,2.21249992159539
0.0656351089921787,2.21174737859022,0.0656351089921787,2.21174737859022
0.0656455292940286,2.21099832938402,0.0656455292940286,2.21099832938402
0.0656559495958785,2.2102527666495,0.0656559495958785,2.2102527666495
0.0656663698977284,2.2095106830716,0.0656663698977284,2.2095106830716
0.0656767901995783,2.20877207134719,0.0656767901995783,2.20877207134719
0.0656872105014282,2.20803692418487,0.0656872105014282,2.20803692418487
0.0656976308032781,2.20730523430466,0.0656976308032781,2.20730523430466
0.065708051105128,2.20657699443776,0.065708051105128,2.20657699443776
0.0657184714069779,2.20585219732632,0.0657184714069779,2.20585219732632
0.0657288917088278,2.20513083572313,0.0657288917088278,2.20513083572313
0.0657393120106776,2.20441290239138,0.0657393120106776,2.20441290239138
0.0657497323125275,2.20369839010443,0.0657497323125275,2.20369839010443
0.0657601526143774,2.2029872916455,0.0657601526143774,2.2029872916455
0.0657705729162273,2.20227959980743,0.0657705729162273,2.20227959980743
0.0657809932180772,2.20157530739244,0.0657809932180772,2.20157530739244
0.0657914135199271,2.20087440721184,0.0657914135199271,2.20087440721184
0.065801833821777,2.20017689208576,0.065801833821777,2.20017689208576
0.0658122541236269,2.19948275484292,0.0658122541236269,2.19948275484292
0.0658226744254768,2.19879198832035,0.0658226744254768,2.19879198832035
0.0658330947273267,2.19810458536313,0.0658330947273267,2.19810458536313
0.0658435150291766,2.19742053882411,0.0658435150291766,2.19742053882411
0.0658539353310265,2.19673984156367,0.0658539353310265,2.19673984156367
0.0658643556328763,2.19606248644944,0.0658643556328763,2.19606248644944
0.0658747759347262,2.19538846635604,0.0658747759347262,2.19538846635604
0.0658851962365761,2.19471777416482,0.0658851962365761,2.19471777416482
0.065895616538426,2.19405040276356,0.065895616538426,2.19405040276356
0.0659060368402759,2.19338634504626,0.0659060368402759,2.19338634504626
0.0659164571421258,2.19272559391284,0.0659164571421258,2.19272559391284
0.0659268774439757,2.19206814226885,0.0659268774439757,2.19206814226885
0.0659372977458256,2.19141398302524,0.0659372977458256,2.19141398302524
0.0659477180476755,2.1907631090981,0.0659477180476755,2.1907631090981
0.0659581383495254,2.19011551340833,0.0659581383495254,2.19011551340833
0.0659685586513753,2.18947118888144,0.0659685586513753,2.18947118888144
0.0659789789532252,2.18883012844721,0.0659789789532252,2.18883012844721
0.065989399255075,2.18819232503951,0.065989399255075,2.18819232503951
0.0659998195569249,2.18755777159592,0.0659998195569249,2.18755777159592
0.0660102398587748,2.18692646105755,0.0660102398587748,2.18692646105755
0.0660206601606247,2.18629838636872,0.0660206601606247,2.18629838636872
0.0660310804624746,2.18567354047668,0.0660310804624746,2.18567354047668
0.0660415007643245,2.18505191633137,0.0660415007643245,2.18505191633137
0.0660519210661744,2.18443350688512,0.0660519210661744,2.18443350688512
0.0660623413680243,2.18381830509238,0.0660623413680243,2.18381830509238
0.0660727616698742,2.18320630390946,0.0660727616698742,2.18320630390946
0.0660831819717241,2.18259749629422,0.0660831819717241,2.18259749629422
0.066093602273574,2.18199187520582,0.066093602273574,2.18199187520582
0.0661040225754239,2.18138943360443,0.0661040225754239,2.18138943360443
0.0661144428772737,2.18079016445097,0.0661144428772737,2.18079016445097
0.0661248631791236,2.18019406070678,0.0661248631791236,2.18019406070678
0.0661352834809735,2.17960111533342,0.0661352834809735,2.17960111533342
0.0661457037828234,2.1790113212923,0.0661457037828234,2.1790113212923
0.0661561240846733,2.17842467154449,0.0661561240846733,2.17842467154449
0.0661665443865232,2.17784115905034,0.0661665443865232,2.17784115905034
0.0661769646883731,2.17726077676929,0.0661769646883731,2.17726077676929
0.066187384990223,2.17668351765951,0.066187384990223,2.17668351765951
0.0661978052920729,2.17610937467768,0.0661978052920729,2.17610937467768
0.0662082255939228,2.17553834077865,0.0662082255939228,2.17553834077865
0.0662186458957727,2.17497040891519,0.0662186458957727,2.17497040891519
0.0662290661976226,2.17440557203768,0.0662290661976226,2.17440557203768
0.0662394864994724,2.17384382309385,0.0662394864994724,2.17384382309385
0.0662499068013223,2.17328515502844,0.0662499068013223,2.17328515502844
0.0662603271031722,2.172729560783,0.0662603271031722,2.172729560783
0.0662707474050221,2.17217703329548,0.0662707474050221,2.17217703329548
0.066281167706872,2.17162756550007,0.066281167706872,2.17162756550007
0.0662915880087219,2.17108115032678,0.0662915880087219,2.17108115032678
0.0663020083105718,2.17053778070127,0.0663020083105718,2.17053778070127
0.0663124286124217,2.16999744954444,0.0663124286124217,2.16999744954444
0.0663228489142716,2.16946014977222,0.0663228489142716,2.16946014977222
0.0663332692161215,2.16892587429526,0.0663332692161215,2.16892587429526
0.0663436895179714,2.1683946160186,0.0663436895179714,2.1683946160186
0.0663541098198213,2.16786636784139,0.0663541098198213,2.16786636784139
0.0663645301216712,2.16734112265661,0.0663645301216712,2.16734112265661
0.0663749504235211,2.16681887335074,0.0663749504235211,2.16681887335074
0.0663853707253709,2.1662996128035,0.0663853707253709,2.1662996128035
0.0663957910272208,2.16578333388752,0.0663957910272208,2.16578333388752
0.0664062113290707,2.16527002946803,0.0664062113290707,2.16527002946803
0.0664166316309206,2.16475969240258,0.0664166316309206,2.16475969240258
0.0664270519327705,2.16425231554074,0.0664270519327705,2.16425231554074
0.0664374722346204,2.16374789172378,0.0664374722346204,2.16374789172378
0.0664478925364703,2.16324641378435,0.0664478925364703,2.16324641378435
0.0664583128383202,2.16274787454623,0.0664583128383202,2.16274787454623
0.0664687331401701,2.16225226682395,0.0664687331401701,2.16225226682395
0.06647915344202,2.16175958342255,0.06647915344202,2.16175958342255
0.0664895737438699,2.16126981713721,0.0664895737438699,2.16126981713721
0.0664999940457198,2.16078296075298,0.0664999940457198,2.16078296075298
0.0665104143475696,2.16029900704447,0.0665104143475696,2.16029900704447
0.0665208346494195,2.15981794877551,0.0665208346494195,2.15981794877551
0.0665312549512694,2.15933977869885,0.0665312549512694,2.15933977869885
0.0665416752531193,2.15886448955586,0.0665416752531193,2.15886448955586
0.0665520955549692,2.15839207407619,0.0665520955549692,2.15839207407619
0.0665625158568191,2.15792252497747,0.0665625158568191,2.15792252497747
0.066572936158669,2.15745583496498,0.066572936158669,2.15745583496498
0.0665833564605189,2.15699199673137,0.0665833564605189,2.15699199673137
0.0665937767623688,2.15653100295628,0.0665937767623688,2.15653100295628
0.0666041970642187,2.15607284630605,0.0666041970642187,2.15607284630605
0.0666146173660686,2.15561751943342,0.0666146173660686,2.15561751943342
0.0666250376679185,2.15516501497717,0.0666250376679185,2.15516501497717
0.0666354579697683,2.15471532556181,0.0666354579697683,2.15471532556181
0.0666458782716182,2.15426844379726,0.0666458782716182,2.15426844379726
0.0666562985734681,2.15382436227853,0.0666562985734681,2.15382436227853
0.066666718875318,2.15338307358537,0.066666718875318,2.15338307358537
0.0666771391771679,2.15294457028196,0.0666771391771679,2.15294457028196
0.0666875594790178,2.15250884491657,0.0666875594790178,2.15250884491657
0.0666979797808677,2.15207589002125,0.0666979797808677,2.15207589002125
0.0667084000827176,2.15164569811147,0.0667084000827176,2.15164569811147
0.0667188203845675,2.1512182616858,0.0667188203845675,2.1512182616858
0.0667292406864174,2.15079357322559,0.0667292406864174,2.15079357322559
0.0667396609882673,2.15037162519462,0.0667396609882673,2.15037162519462
0.0667500812901172,2.14995241003874,0.0667500812901172,2.14995241003874
0.0667605015919671,2.1495359201856,0.0667605015919671,2.1495359201856
0.0667709218938169,2.14912214804423,0.0667709218938169,2.14912214804423
0.0667813421956668,2.14871108600477,0.0667813421956668,2.14871108600477
0.0667917624975167,2.14830272643807,0.0667917624975167,2.14830272643807
0.0668021827993666,2.1478970616954,0.0668021827993666,2.1478970616954
0.0668126031012165,2.14749408410807,0.0668126031012165,2.14749408410807
0.0668230234030664,2.14709378598712,0.0668230234030664,2.14709378598712
0.0668334437049163,2.14669615962292,0.0668334437049163,2.14669615962292
0.0668438640067662,2.14630119728488,0.0668438640067662,2.14630119728488
0.0668542843086161,2.14590889122107,0.0668542843086161,2.14590889122107
0.066864704610466,2.14551923365788,0.066864704610466,2.14551923365788
0.0668751249123159,2.14513221679967,0.0668751249123159,2.14513221679967
0.0668855452141658,2.14474783282841,0.0668855452141658,2.14474783282841
0.0668959655160156,2.14436607390333,0.0668959655160156,2.14436607390333
0.0669063858178655,2.14398693216059,0.0669063858178655,2.14398693216059
0.0669168061197154,2.14361039971289,0.0669168061197154,2.14361039971289
0.0669272264215653,2.14323646864911,0.0669272264215653,2.14323646864911
0.0669376467234152,2.14286513103399,0.0669376467234152,2.14286513103399
0.0669480670252651,2.14249637890775,0.0669480670252651,2.14249637890775
0.066958487327115,2.14213020428572,0.066958487327115,2.14213020428572
0.0669689076289649,2.14176659915798,0.0669689076289649,2.14176659915798
0.0669793279308148,2.14140555548903,0.0669793279308148,2.14140555548903
0.0669897482326647,2.14104706521736,0.0669897482326647,2.14104706521736
0.0670001685345146,2.14069112025517,0.0670001685345146,2.14069112025517
0.0670105888363645,2.14033771248792,0.0670105888363645,2.14033771248792
0.0670210091382143,2.13998683377402,0.0670210091382143,2.13998683377402
0.0670314294400642,2.13963847594443,0.0670314294400642,2.13963847594443
0.0670418497419141,2.1392926308023,0.0670418497419141,2.1392926308023
0.067052270043764,2.13894929012261,0.067052270043764,2.13894929012261
0.0670626903456139,2.13860844565175,0.0670626903456139,2.13860844565175
0.0670731106474638,2.13827008910723,0.0670731106474638,2.13827008910723
0.0670835309493137,2.1379342121772,0.0670835309493137,2.1379342121772
0.0670939512511636,2.13760080652017,0.0670939512511636,2.13760080652017
0.0671043715530135,2.13726986376457,0.0671043715530135,2.13726986376457
0.0671147918548634,2.13694137550838,0.0671147918548634,2.13694137550838
0.0671252121567133,2.13661533331877,0.0671252121567133,2.13661533331877
0.0671356324585632,2.1362917287317,0.0671356324585632,2.1362917287317
0.067146052760413,2.13597055325154,0.067146052760413,2.13597055325154
0.0671564730622629,2.13565179835069,0.0671564730622629,2.13565179835069
0.0671668933641128,2.13533545546919,0.0671668933641128,2.13533545546919
0.0671773136659627,2.13502151601434,0.0671773136659627,2.13502151601434
0.0671877339678126,2.13470997136029,0.0671877339678126,2.13470997136029
0.0671981542696625,2.13440081284767,0.0671981542696625,2.13440081284767
0.0672085745715124,2.13409403178319,0.0672085745715124,2.13409403178319
0.0672189948733623,2.13378961943926,0.0672189948733623,2.13378961943926
0.0672294151752122,2.13348756705358,0.0672294151752122,2.13348756705358
0.0672398354770621,2.13318786582875,0.0672398354770621,2.13318786582875
0.067250255778912,2.13289050693186,0.067250255778912,2.13289050693186
0.0672606760807619,2.13259548149414,0.0672606760807619,2.13259548149414
0.0672710963826118,2.13230278061051,0.0672710963826118,2.13230278061051
0.0672815166844617,2.13201239533918,0.0672815166844617,2.13201239533918
0.0672919369863115,2.13172431670128,0.0672919369863115,2.13172431670128
0.0673023572881614,2.13143853568046,0.0673023572881614,2.13143853568046
0.0673127775900113,2.13115504322243,0.0673127775900113,2.13115504322243
0.0673231978918612,2.13087383023462,0.0673231978918612,2.13087383023462
0.0673336181937111,2.13059488758574,0.0673336181937111,2.13059488758574
0.067344038495561,2.13031820610537,0.067344038495561,2.13031820610537
0.0673544587974109,2.13004377658357,0.0673544587974109,2.13004377658357
0.0673648790992608,2.12977158977043,0.0673648790992608,2.12977158977043
0.0673752994011107,2.12950163637573,0.0673752994011107,2.12950163637573
0.0673857197029606,2.12923390706843,0.0673857197029606,2.12923390706843
0.0673961400048105,2.12896839247634,0.0673961400048105,2.12896839247634
0.0674065603066603,2.12870508318568,0.0674065603066603,2.12870508318568
0.0674169806085102,2.12844396974061,0.0674169806085102,2.12844396974061
0.0674274009103601,2.1281850426429,0.0674274009103601,2.1281850426429
0.06743782121221,2.12792829235146,0.06743782121221,2.12792829235146
0.0674482415140599,2.1276737092819,0.0674482415140599,2.1276737092819
0.0674586618159098,2.12742128380615,0.0674586618159098,2.12742128380615
0.0674690821177597,2.12717100625203,0.0674690821177597,2.12717100625203
0.0674795024196096,2.12692286690281,0.0674795024196096,2.12692286690281
0.0674899227214595,2.12667685599677,0.0674899227214595,2.12667685599677
0.0675003430233094,2.12643296372683,0.0675003430233094,2.12643296372683
0.0675107633251593,2.12619118024005,0.0675107633251593,2.12619118024005
0.0675211836270092,2.12595149563727,0.0675211836270092,2.12595149563727
0.0675316039288591,2.12571389997262,0.0675316039288591,2.12571389997262
0.0675420242307089,2.12547838325312,0.0675420242307089,2.12547838325312
0.0675524445325588,2.12524493543825,0.0675524445325588,2.12524493543825
0.0675628648344087,2.1250135464395,0.0675628648344087,2.1250135464395
0.0675732851362586,2.12478420611995,0.0675732851362586,2.12478420611995
0.0675837054381085,2.12455690429381,0.0675837054381085,2.12455690429381
0.0675941257399584,2.12433163072603,0.0675941257399584,2.12433163072603
0.0676045460418083,2.12410837513179,0.0676045460418083,2.12410837513179
0.0676149663436582,2.12388712717613,0.0676149663436582,2.12388712717613
0.0676253866455081,2.12366787647347,0.0676253866455081,2.12366787647347
0.067635806947358,2.12345061258718,0.067635806947358,2.12345061258718
0.0676462272492079,2.12323532502914,0.0676462272492079,2.12323532502914
0.0676566475510578,2.12302200325928,0.0676566475510578,2.12302200325928
0.0676670678529077,2.12281063668515,0.0676670678529077,2.12281063668515
0.0676774881547575,2.12260121466149,0.0676774881547575,2.12260121466149
0.0676879084566074,2.12239372648972,0.0676879084566074,2.12239372648972
0.0676983287584573,2.12218816141759,0.0676983287584573,2.12218816141759
0.0677087490603072,2.12198450863863,0.0677087490603072,2.12198450863863
0.0677191693621571,2.12178275729176,0.0677191693621571,2.12178275729176
0.067729589664007,2.12158289646085,0.067729589664007,2.12158289646085
0.0677400099658569,2.1213849151742,0.0677400099658569,2.1213849151742
0.0677504302677068,2.12118880240417,0.0677504302677068,2.12118880240417
0.0677608505695567,2.12099454706665,0.0677608505695567,2.12099454706665
0.0677712708714066,2.12080213802067,0.0677712708714066,2.12080213802067
0.0677816911732565,2.12061156406789,0.0677816911732565,2.12061156406789
0.0677921114751064,2.1204228139522,0.0677921114751064,2.1204228139522
0.0678025317769562,2.12023587635921,0.0678025317769562,2.12023587635921
0.0678129520788061,2.1200507399158,0.0678129520788061,2.1200507399158
0.067823372380656,2.11986739318971,0.067823372380656,2.11986739318971
0.0678337926825059,2.11968582468902,0.0678337926825059,2.11968582468902
0.0678442129843558,2.1195060228617,0.0678442129843558,2.1195060228617
0.0678546332862057,2.11932797609519,0.0678546332862057,2.11932797609519
0.0678650535880556,2.1191516727159,0.0678650535880556,2.1191516727159
0.0678754738899055,2.11897710098875,0.0678754738899055,2.11897710098875
0.0678858941917554,2.1188042491167,0.0678858941917554,2.1188042491167
0.0678963144936053,2.11863310524033,0.0678963144936053,2.11863310524033
0.0679067347954552,2.11846365743731,0.0679067347954552,2.11846365743731
0.0679171550973051,2.11829589372199,0.0679171550973051,2.11829589372199
0.0679275753991549,2.1181298020449,0.0679275753991549,2.1181298020449
0.0679379957010048,2.11796537029228,0.0679379957010048,2.11796537029228
0.0679484160028547,2.11780258628565,0.0679484160028547,2.11780258628565
0.0679588363047046,2.11764143778131,0.0679588363047046,2.11764143778131
0.0679692566065545,2.11748191246986,0.0679692566065545,2.11748191246986
0.0679796769084044,2.11732399797577,0.0679796769084044,2.11732399797577
0.0679900972102543,2.11716768185688,0.0679900972102543,2.11716768185688
0.0680005175121042,2.11701295160394,0.0680005175121042,2.11701295160394
0.0680109378139541,2.11685979464015,0.0680109378139541,2.11685979464015
0.068021358115804,2.11670819832065,0.068021358115804,2.11670819832065
0.0680317784176539,2.11655814993211,0.0680317784176539,2.11655814993211
0.0680421987195038,2.11640963669219,0.0680421987195038,2.11640963669219
0.0680526190213536,2.11626264574913,0.0680526190213536,2.11626264574913
0.0680630393232035,2.11611716418123,0.0680630393232035,2.11611716418123
0.0680734596250534,2.11597317899641,0.0680734596250534,2.11597317899641
0.0680838799269033,2.11583067713173,0.0680838799269033,2.11583067713173
0.0680943002287532,2.11568964545288,0.0680943002287532,2.11568964545288
0.0681047205306031,2.11555007075376,0.0681047205306031,2.11555007075376
0.068115140832453,2.115411939756,0.068115140832453,2.115411939756
0.0681255611343029,2.11527523910844,0.0681255611343029,2.11527523910844
0.0681359814361528,2.1151399553867,0.0681359814361528,2.1151399553867
0.0681464017380027,2.11500607509269,0.0681464017380027,2.11500607509269
0.0681568220398526,2.11487358465414,0.0681568220398526,2.11487358465414
0.0681672423417025,2.11474247042414,0.0681672423417025,2.11474247042414
0.0681776626435524,2.11461271868063,0.0681776626435524,2.11461271868063
0.0681880829454022,2.11448431562596,0.0681880829454022,2.11448431562596
0.0681985032472521,2.11435724738641,0.0681985032472521,2.11435724738641
0.068208923549102,2.11423150001171,0.068208923549102,2.11423150001171
0.0682193438509519,2.11410705947456,0.0682193438509519,2.11410705947456
0.0682297641528018,2.11398391167017,0.0682297641528018,2.11398391167017
0.0682401844546517,2.11386204241579,0.0682401844546517,2.11386204241579
0.0682506047565016,2.11374143745024,0.0682506047565016,2.11374143745024
0.0682610250583515,2.11362208243341,0.0682610250583515,2.11362208243341
0.0682714453602014,2.11350396294582,0.0682714453602014,2.11350396294582
0.0682818656620513,2.11338706448814,0.0682818656620513,2.11338706448814
0.0682922859639012,2.11327137248072,0.0682922859639012,2.11327137248072
0.0683027062657511,2.1131568722631,0.0683027062657511,2.1131568722631
0.0683131265676009,2.11304354909359,0.0683131265676009,2.11304354909359
0.0683235468694508,2.11293138814873,0.0683235468694508,2.11293138814873
0.0683339671713007,2.11282037452291,0.0683339671713007,2.11282037452291
0.0683443874731506,2.11271049322781,0.0683443874731506,2.11271049322781
0.0683548077750005,2.11260172919201,0.0683548077750005,2.11260172919201
0.0683652280768504,2.11249406726047,0.0683652280768504,2.11249406726047
0.0683756483787003,2.1123874921941,0.0683756483787003,2.1123874921941
0.0683860686805502,2.1122819886693,0.0683860686805502,2.1122819886693
0.0683964889824001,2.11217754127744,0.0683964889824001,2.11217754127744
0.06840690928425,2.11207413452448,0.06840690928425,2.11207413452448
0.0684173295860999,2.11197175283045,0.0684173295860999,2.11197175283045
0.0684277498879498,2.11187038052901,0.0684277498879498,2.11187038052901
0.0684381701897997,2.11177000186699,0.0684381701897997,2.11177000186699
0.0684485904916495,2.11167060100393,0.0684485904916495,2.11167060100393
0.0684590107934994,2.11157216201164,0.0684590107934994,2.11157216201164
0.0684694310953493,2.11147466887372,0.0684694310953493,2.11147466887372
0.0684798513971992,2.11137810548511,0.0684798513971992,2.11137810548511
0.0684902716990491,2.11128245565168,0.0684902716990491,2.11128245565168
0.068500692000899,2.11118770308971,0.068500692000899,2.11118770308971
0.0685111123027489,2.1110938314255,0.0685111123027489,2.1110938314255
0.0685215326045988,2.11100082419488,0.0685215326045988,2.11100082419488
0.0685319529064487,2.11090866484282,0.0685319529064487,2.11090866484282
0.0685423732082986,2.11081733672291,0.0685423732082986,2.11081733672291
0.0685527935101485,2.11072682309699,0.0685527935101485,2.11072682309699
0.0685632138119984,2.11063710713466,0.0685632138119984,2.11063710713466
0.0685736341138483,2.11054817191287,0.0685736341138483,2.11054817191287
0.0685840544156981,2.11046000041547,0.0685840544156981,2.11046000041547
0.068594474717548,2.11037257553279,0.068594474717548,2.11037257553279
0.0686048950193979,2.11028588006118,0.0686048950193979,2.11028588006118
0.0686153153212478,2.11019989670261,0.0686153153212478,2.11019989670261
0.0686257356230977,2.11011460806425,0.0686257356230977,2.11011460806425
0.0686361559249476,2.11002999665798,0.0686361559249476,2.11002999665798
0.0686465762267975,2.10994604490004,0.0686465762267975,2.10994604490004
0.0686569965286474,2.1098627351106,0.0686569965286474,2.1098627351106
0.0686674168304973,2.10978004951329,0.0686674168304973,2.10978004951329
0.0686778371323472,2.10969797023484,0.0686778371323472,2.10969797023484
0.0686882574341971,2.10961647930463,0.0686882574341971,2.10961647930463
0.0686986777360469,2.10953555865432,0.0686986777360469,2.10953555865432
0.0687090980378968,2.10945519011739,0.0687090980378968,2.10945519011739
0.0687195183397467,2.1093753554288,0.0687195183397467,2.1093753554288
0.0687299386415966,2.10929603622453,0.0687299386415966,2.10929603622453
0.0687403589434465,2.1092172140412,0.0687403589434465,2.1092172140412
0.0687507792452964,2.10913887031572,0.0687507792452964,2.10913887031572
0.0687611995471463,2.1090609863848,0.0687611995471463,2.1090609863848
0.0687716198489962,2.10898354348468,0.0687716198489962,2.10898354348468
0.0687820401508461,2.10890652275065,0.0687820401508461,2.10890652275065
0.068792460452696,2.10882990521671,0.068792460452696,2.10882990521671
0.0688028807545459,2.10875367181521,0.0688028807545459,2.10875367181521
0.0688133010563958,2.10867780337641,0.0688133010563958,2.10867780337641
0.0688237213582457,2.10860228062818,0.0688237213582457,2.10860228062818
0.0688341416600955,2.1085270841956,0.0688341416600955,2.1085270841956
0.0688445619619454,2.10845219460061,0.0688445619619454,2.10845219460061
0.0688549822637953,2.10837759226161,0.0688549822637953,2.10837759226161
0.0688654025656452,2.10830325749317,0.0688654025656452,2.10830325749317
0.0688758228674951,2.10822917050564,0.0688758228674951,2.10822917050564
0.068886243169345,2.10815531140478,0.068886243169345,2.10815531140478
0.0688966634711949,2.10808166019149,0.0688966634711949,2.10808166019149
0.0689070837730448,2.1080081967614,0.0689070837730448,2.1080081967614
0.0689175040748947,2.10793490090457,0.0689175040748947,2.10793490090457
0.0689279243767446,2.10786175230517,0.0689279243767446,2.10786175230517
0.0689383446785945,2.10778873054112,0.0689383446785945,2.10778873054112
0.0689487649804444,2.10771581508382,0.0689487649804444,2.10771581508382
0.0689591852822942,2.10764298529778,0.0689591852822942,2.10764298529778
0.0689696055841441,2.10757022044036,0.0689696055841441,2.10757022044036
0.068980025885994,2.10749749966144,0.068980025885994,2.10749749966144
0.0689904461878439,2.10742480200312,0.0689904461878439,2.10742480200312
0.0690008664896938,2.10735210639943,0.0690008664896938,2.10735210639943
0.0690112867915437,2.10727939167605,0.0690112867915437,2.10727939167605
0.0690217070933936,2.10720663655002,0.0690217070933936,2.10720663655002
0.0690321273952435,2.10713381962945,0.0690321273952435,2.10713381962945
0.0690425476970934,2.10706091941329,0.0690425476970934,2.10706091941329
0.0690529679989433,2.10698791429099,0.0690529679989433,2.10698791429099
0.0690633883007932,2.10691478254233,0.0690633883007932,2.10691478254233
0.0690738086026431,2.10684150233709,0.0690738086026431,2.10684150233709
0.069084228904493,2.10676805173484,0.069084228904493,2.10676805173484
0.0690946492063428,2.1066944086847,0.0690946492063428,2.1066944086847
0.0691050695081927,2.10662055102509,0.0691050695081927,2.10662055102509
0.0691154898100426,2.1065464564835,0.0691154898100426,2.1065464564835
0.0691259101118925,2.10647210267628,0.0691259101118925,2.10647210267628
0.0691363304137424,2.10639746710842,0.0691363304137424,2.10639746710842
0.0691467507155923,2.10632252717334,0.0691467507155923,2.10632252717334
0.0691571710174422,2.10624726015268,0.0691571710174422,2.10624726015268
0.0691675913192921,2.10617164321612,0.0691675913192921,2.10617164321612
0.069178011621142,2.10609565342119,0.069178011621142,2.10609565342119
0.0691884319229919,2.10601926771308,0.0691884319229919,2.10601926771308
0.0691988522248418,2.10594246292446,0.0691988522248418,2.10594246292446
0.0692092725266917,2.10586521577534,0.0692092725266917,2.10586521577534
0.0692196928285415,2.10578750287289,0.0692196928285415,2.10578750287289
0.0692301131303914,2.1057093007113,0.0692301131303914,2.1057093007113
0.0692405334322413,2.10563058567163,0.0692405334322413,2.10563058567163
0.0692509537340912,2.10555133402169,0.0692509537340912,2.10555133402169
0.0692613740359411,2.1054715219159,0.0692613740359411,2.1054715219159
0.069271794337791,2.10539112539517,0.069271794337791,2.10539112539517
0.0692822146396409,2.10531012038679,0.0692822146396409,2.10531012038679
0.0692926349414908,2.10522848270435,0.0692926349414908,2.10522848270435
0.0693030552433407,2.10514618804763,0.0693030552433407,2.10514618804763
0.0693134755451906,2.1050632120025,0.0693134755451906,2.1050632120025
0.0693238958470405,2.10497953004087,0.0693238958470405,2.10497953004087
0.0693343161488904,2.10489511752062,0.0693343161488904,2.10489511752062
0.0693447364507402,2.10480994968555,0.0693447364507402,2.10480994968555
0.0693551567525901,2.10472400166529,0.0693551567525901,2.10472400166529
0.06936557705444,2.10463724847532,0.06936557705444,2.10463724847532
0.0693759973562899,2.10454966501689,0.0693759973562899,2.10454966501689
0.0693864176581398,2.10446122607705,0.0693864176581398,2.10446122607705
0.0693968379599897,2.10437190632859,0.0693968379599897,2.10437190632859
0.0694072582618396,2.10428168033007,0.0694072582618396,2.10428168033007
0.0694176785636895,2.10419052252584,0.0694176785636895,2.10419052252584
0.0694280988655394,2.10409840724603,0.0694280988655394,2.10409840724603
0.0694385191673893,2.1040053087066,0.0694385191673893,2.1040053087066
0.0694489394692392,2.10391120100937,0.0694489394692392,2.10391120100937
0.0694593597710891,2.1038160581421,0.0694593597710891,2.1038160581421
0.069469780072939,2.1037198539785,0.069469780072939,2.1037198539785
0.0694802003747888,2.10362256227836,0.0694802003747888,2.10362256227836
0.0694906206766387,2.10352415668761,0.0694906206766387,2.10352415668761
0.0695010409784886,2.10342461073839,0.0695010409784886,2.10342461073839
0.0695114612803385,2.10332389784922,0.0695114612803385,2.10332389784922
0.0695218815821884,2.10322199132503,0.0695218815821884,2.10322199132503
0.0695323018840383,2.1031188643574,0.0695323018840383,2.1031188643574
0.0695427221858882,2.10301449002459,0.0695427221858882,2.10301449002459
0.0695531424877381,2.10290884129178,0.0695531424877381,2.10290884129178
0.069563562789588,2.10280189101117,0.069563562789588,2.10280189101117
0.0695739830914379,2.10269361192222,0.0695739830914379,2.10269361192222
0.0695844033932878,2.10258397665178,0.0695844033932878,2.10258397665178
0.0695948236951377,2.10247295771434,0.0695948236951377,2.10247295771434
0.0696052439969875,2.1023605275122,0.0696052439969875,2.1023605275122
0.0696156642988374,2.10224665833576,0.0696156642988374,2.10224665833576
0.0696260846006873,2.10213132236369,0.0696260846006873,2.10213132236369
0.0696365049025372,2.10201449166322,0.0696365049025372,2.10201449166322
0.0696469252043871,2.10189613819042,0.0696469252043871,2.10189613819042
0.069657345506237,2.10177623379045,0.069657345506237,2.10177623379045
0.0696677658080869,2.10165475019786,0.0696677658080869,2.10165475019786
0.0696781861099368,2.10153165903691,0.0696781861099368,2.10153165903691
0.0696886064117867,2.1014069318219,0.0696886064117867,2.1014069318219
0.0696990267136366,2.10128053995744,0.0696990267136366,2.10128053995744
0.0697094470154865,2.1011524547389,0.0697094470154865,2.1011524547389
0.0697198673173364,2.10102264735268,0.0697198673173364,2.10102264735268
0.0697302876191863,2.10089108887664,0.0697302876191863,2.10089108887664
0.0697407079210361,2.10075775028047,0.0697407079210361,2.10075775028047
0.069751128222886,2.10062260242613,0.069751128222886,2.10062260242613
0.0697615485247359,2.1004856160682,0.0697615485247359,2.1004856160682
0.0697719688265858,2.10034676185439,0.0697719688265858,2.10034676185439
0.0697823891284357,2.10020601032595,0.0697823891284357,2.10020601032595
0.0697928094302856,2.10006333191815,0.0697928094302856,2.10006333191815
0.0698032297321355,2.09991869696075,0.0698032297321355,2.09991869696075
0.0698136500339854,2.09977207567852,0.0698136500339854,2.09977207567852
0.0698240703358353,2.09962343819172,0.0698240703358353,2.09962343819172
0.0698344906376852,2.09947275451665,0.0698344906376852,2.09947275451665
0.0698449109395351,2.09931999456618,0.0698449109395351,2.09931999456618
0.069855331241385,2.09916512815036,0.069855331241385,2.09916512815036
0.0698657515432348,2.09900812497689,0.0698657515432348,2.09900812497689
0.0698761718450847,2.09884895465185,0.0698761718450847,2.09884895465185
0.0698865921469346,2.09868758668017,0.0698865921469346,2.09868758668017
0.0698970124487845,2.09852399046639,0.0698970124487845,2.09852399046639
0.0699074327506344,2.09835813531518,0.0699074327506344,2.09835813531518
0.0699178530524843,2.09818999043209,0.0699178530524843,2.09818999043209
0.0699282733543342,2.09801952492419,0.0699282733543342,2.09801952492419
0.0699386936561841,2.09784670780076,0.0699386936561841,2.09784670780076
0.069949113958034,2.09767150797402,0.069949113958034,2.09767150797402
0.0699595342598839,2.09749389425983,0.0699595342598839,2.09749389425983
0.0699699545617338,2.09731383537848,0.0699699545617338,2.09731383537848
0.0699803748635837,2.09713129995542,0.0699803748635837,2.09713129995542
0.0699907951654336,2.09694625652203,0.0699907951654336,2.09694625652203
0.0700012154672834,2.09675867351648,0.0700012154672834,2.09675867351648
0.0700116357691333,2.09656851928449,0.0700116357691333,2.09656851928449
0.0700220560709832,2.09637576208019,0.0700220560709832,2.09637576208019
0.0700324763728331,2.09618037006697,0.0700324763728331,2.09618037006697
0.070042896674683,2.09598231131837,0.070042896674683,2.09598231131837
0.0700533169765329,2.09578155381895,0.0700533169765329,2.09578155381895
0.0700637372783828,2.09557806546521,0.0700637372783828,2.09557806546521
0.0700741575802327,2.09537181406654,0.0700741575802327,2.09537181406654
0.0700845778820826,2.09516276734614,0.0700845778820826,2.09516276734614
0.0700949981839325,2.09495089294199,0.0700949981839325,2.09495089294199
0.0701054184857824,2.09473615840788,0.0701054184857824,2.09473615840788
0.0701158387876323,2.09451853121436,0.0701158387876323,2.09451853121436
0.0701262590894821,2.09429797874981,0.0701262590894821,2.09429797874981
0.070136679391332,2.09407446832148,0.070136679391332,2.09407446832148
0.0701470996931819,2.09384796715652,0.0701470996931819,2.09384796715652
0.0701575199950318,2.09361844240314,0.0701575199950318,2.09361844240314
0.0701679402968817,2.09338586113163,0.0701679402968817,2.09338586113163
0.0701783605987316,2.09315019033557,0.0701783605987316,2.09315019033557
0.0701887809005815,2.09291139693293,0.0701887809005815,2.09291139693293
0.0701992012024314,2.09266944776722,0.0701992012024314,2.09266944776722
0.0702096215042813,2.09242430960875,0.0702096215042813,2.09242430960875
0.0702200418061312,2.09217594915576,0.0702200418061312,2.09217594915576
0.0702304621079811,2.09192433303572,0.0702304621079811,2.09192433303572
0.070240882409831,2.09166942780652,0.070240882409831,2.09166942780652
0.0702513027116808,2.09141119995779,0.0702513027116808,2.09141119995779
0.0702617230135307,2.09114961591215,0.0702617230135307,2.09114961591215
0.0702721433153806,2.09088464202657,0.0702721433153806,2.09088464202657
0.0702825636172305,2.09061624459368,0.0702825636172305,2.09061624459368
0.0702929839190804,2.09034438984312,0.0702929839190804,2.09034438984312
0.0703034042209303,2.09006904394293,0.0703034042209303,2.09006904394293
0.0703138245227802,2.08979017300096,0.0703138245227802,2.08979017300096
0.0703242448246301,2.08950774306626,0.0703242448246301,2.08950774306626
0.07033466512648,2.08922172013057,0.07033466512648,2.08922172013057
0.0703450854283299,2.08893207012974,0.0703450854283299,2.08893207012974
0.0703555057301798,2.08863875894523,0.0703555057301798,2.08863875894523
0.0703659260320297,2.08834175240564,0.0703659260320297,2.08834175240564
0.0703763463338796,2.08804101628822,0.0703763463338796,2.08804101628822
0.0703867666357294,2.08773651632042,0.0703867666357294,2.08773651632042
0.0703971869375793,2.08742821818148,0.0703971869375793,2.08742821818148
0.0704076072394292,2.08711611723144,0.0704076072394292,2.08711611723144
0.0704180275412791,2.08680292366938,0.0704180275412791,2.08680292366938
0.070428447843129,2.08648948272285,0.070428447843129,2.08648948272285
0.0704388681449789,2.08617540474616,0.0704388681449789,2.08617540474616
0.0704492884468288,2.08586069122767,0.0704492884468288,2.08586069122767
0.0704597087486787,2.08554534366345,0.0704597087486787,2.08554534366345
0.0704701290505286,2.08522936355729,0.0704701290505286,2.08522936355729
0.0704805493523785,2.08491275242065,0.0704805493523785,2.08491275242065
0.0704909696542284,2.08459551177267,0.0704909696542284,2.08459551177267
0.0705013899560783,2.08427764314015,0.0705013899560783,2.08427764314015
0.0705118102579281,2.08395914805752,0.0705118102579281,2.08395914805752
0.070522230559778,2.08364002806682,0.070522230559778,2.08364002806682
0.0705326508616279,2.08332028471772,0.0705326508616279,2.08332028471772
0.0705430711634778,2.08299991956747,0.0705430711634778,2.08299991956747
0.0705534914653277,2.08267893418086,0.0705534914653277,2.08267893418086
0.0705639117671776,2.08235733013029,0.0705639117671776,2.08235733013029
0.0705743320690275,2.08203510899564,0.0705743320690275,2.08203510899564
0.0705847523708774,2.08171227236434,0.0705847523708774,2.08171227236434
0.0705951726727273,2.08138882183132,0.0705951726727273,2.08138882183132
0.0706055929745772,2.08106475899897,0.0706055929745772,2.08106475899897
0.0706160132764271,2.08074008547717,0.0706160132764271,2.08074008547717
0.070626433578277,2.08041480288322,0.070626433578277,2.08041480288322
0.0706368538801269,2.08008891284188,0.0706368538801269,2.08008891284188
0.0706472741819767,2.07976241698528,0.0706472741819767,2.07976241698528
0.0706576944838266,2.07943531695297,0.0706576944838266,2.07943531695297
0.0706681147856765,2.07910761439185,0.0706681147856765,2.07910761439185
0.0706785350875264,2.07877931095619,0.0706785350875264,2.07877931095619
0.0706889553893763,2.07845040830758,0.0706889553893763,2.07845040830758
0.0706993756912262,2.07812090811492,0.0706993756912262,2.07812090811492
0.0707097959930761,2.0777908120544,0.0707097959930761,2.0777908120544
0.070720216294926,2.07746012180951,0.070720216294926,2.07746012180951
0.0707306365967759,2.07712883907095,0.0707306365967759,2.07712883907095
0.0707410568986258,2.07679696553669,0.0707410568986258,2.07679696553669
0.0707514772004757,2.07646450291189,0.0707514772004757,2.07646450291189
0.0707618975023256,2.07613145290891,0.0707618975023256,2.07613145290891
0.0707723178041754,2.07579781724729,0.0707723178041754,2.07579781724729
0.0707827381060253,2.0754635976537,0.0707827381060253,2.0754635976537
0.0707931584078752,2.07512879586196,0.0707931584078752,2.07512879586196
0.0708035787097251,2.07479341361298,0.0708035787097251,2.07479341361298
0.070813999011575,2.07445745265477,0.070813999011575,2.07445745265477
0.0708244193134249,2.0741209147424,0.0708244193134249,2.0741209147424
0.0708348396152748,2.073783801638,0.0708348396152748,2.073783801638
0.0708452599171247,2.07344611511069,0.0708452599171247,2.07344611511069
0.0708556802189746,2.07310785693661,0.0708556802189746,2.07310785693661
0.0708661005208245,2.07276902889889,0.0708661005208245,2.07276902889889
0.0708765208226744,2.07242963278761,0.0708765208226744,2.07242963278761
0.0708869411245243,2.07208967039975,0.0708869411245243,2.07208967039975
0.0708973614263742,2.07174914353926,0.0708973614263742,2.07174914353926
0.070907781728224,2.07140805401693,0.070907781728224,2.07140805401693
0.0709182020300739,2.07106640365044,0.0709182020300739,2.07106640365044
0.0709286223319238,2.07072419426431,0.0709286223319238,2.07072419426431
0.0709390426337737,2.07038142768989,0.0709390426337737,2.07038142768989
0.0709494629356236,2.0700381057653,0.0709494629356236,2.0700381057653
0.0709598832374735,2.06969423033545,0.0709598832374735,2.06969423033545
0.0709703035393234,2.06934980325201,0.0709703035393234,2.06934980325201
0.0709807238411733,2.06900482637336,0.0709807238411733,2.06900482637336
0.0709911441430232,2.0686593015646,0.0709911441430232,2.0686593015646
0.0710015644448731,2.06831323069749,0.0710015644448731,2.06831323069749
0.071011984746723,2.06796661565046,0.071011984746723,2.06796661565046
0.0710224050485729,2.06761945830857,0.0710224050485729,2.06761945830857
0.0710328253504227,2.06727176056347,0.0710328253504227,2.06727176056347
0.0710432456522726,2.06692352431341,0.0710432456522726,2.06692352431341
0.0710536659541225,2.06657475146319,0.0710536659541225,2.06657475146319
0.0710640862559724,2.06622544392416,0.0710640862559724,2.06622544392416
0.0710745065578223,2.06587560361414,0.0710745065578223,2.06587560361414
0.0710849268596722,2.06552523245748,0.0710849268596722,2.06552523245748
0.0710953471615221,2.06517433238495,0.0710953471615221,2.06517433238495
0.071105767463372,2.06482290533378,0.071105767463372,2.06482290533378
0.0711161877652219,2.06447095324758,0.0711161877652219,2.06447095324758
0.0711266080670718,2.06411847807638,0.0711266080670718,2.06411847807638
0.0711370283689217,2.06376548177652,0.0711370283689217,2.06376548177652
0.0711474486707716,2.06341196631072,0.0711474486707716,2.06341196631072
0.0711578689726214,2.06305793364797,0.0711578689726214,2.06305793364797
0.0711682892744713,2.06270338576355,0.0711682892744713,2.06270338576355
0.0711787095763212,2.062348324639,0.0711787095763212,2.062348324639
0.0711891298781711,2.06199275226208,0.0711891298781711,2.06199275226208
0.071199550180021,2.06163667062674,0.071199550180021,2.06163667062674
0.0712099704818709,2.06128008173313,0.0712099704818709,2.06128008173313
0.0712203907837208,2.06092298758754,0.0712203907837208,2.06092298758754
0.0712308110855707,2.06056539020236,0.0712308110855707,2.06056539020236
0.0712412313874206,2.06020729159609,0.0712412313874206,2.06020729159609
0.0712516516892705,2.05984869379331,0.0712516516892705,2.05984869379331
0.0712620719911204,2.05948959882462,0.0712620719911204,2.05948959882462
0.0712724922929703,2.05913000872665,0.0712724922929703,2.05913000872665
0.0712829125948201,2.058769925542,0.0712829125948201,2.058769925542
0.07129333289667,2.05840935131924,0.07129333289667,2.05840935131924
0.0713037531985199,2.05804828811288,0.0713037531985199,2.05804828811288
0.0713141735003698,2.0576867379833,0.0713141735003698,2.0576867379833
0.0713245938022197,2.05732470299681,0.0713245938022197,2.05732470299681
0.0713350141040696,2.05696218522552,0.0713350141040696,2.05696218522552
0.0713454344059195,2.05659918674739,0.0713454344059195,2.05659918674739
0.0713558547077694,2.05623570964616,0.0713558547077694,2.05623570964616
0.0713662750096193,2.05587175601135,0.0713662750096193,2.05587175601135
0.0713766953114692,2.0555073279382,0.0713766953114692,2.0555073279382
0.0713871156133191,2.05514242752766,0.0713871156133191,2.05514242752766
0.071397535915169,2.05477705688637,0.071397535915169,2.05477705688637
0.0714079562170188,2.05441121812664,0.0714079562170188,2.05441121812664
0.0714183765188687,2.05404491336636,0.0714183765188687,2.05404491336636
0.0714287968207186,2.05367814472904,0.0714287968207186,2.05367814472904
0.0714392171225685,2.05331091434378,0.0714392171225685,2.05331091434378
0.0714496374244184,2.05294322434518,0.0714496374244184,2.05294322434518
0.0714600577262683,2.05257507687336,0.0714600577262683,2.05257507687336
0.0714704780281182,2.05220647407393,0.0714704780281182,2.05220647407393
0.0714808983299681,2.05183741809795,0.0714808983299681,2.05183741809795
0.071491318631818,2.05146791110189,0.071491318631818,2.05146791110189
0.0715017389336679,2.05109795524764,0.0715017389336679,2.05109795524764
0.0715121592355178,2.05072755270242,0.0715121592355178,2.05072755270242
0.0715225795373677,2.05035670563881,0.0715225795373677,2.05035670563881
0.0715329998392176,2.04998541623469,0.0715329998392176,2.04998541623469
0.0715434201410674,2.04961368667321,0.0715434201410674,2.04961368667321
0.0715538404429173,2.04924151914278,0.0715538404429173,2.04924151914278
0.0715642607447672,2.048868915837,0.0715642607447672,2.048868915837
0.0715746810466171,2.04849587895469,0.0715746810466171,2.04849587895469
0.071585101348467,2.04812241069981,0.071585101348467,2.04812241069981
0.0715955216503169,2.04774851328145,0.0715955216503169,2.04774851328145
0.0716059419521668,2.0473741889138,0.0716059419521668,2.0473741889138
0.0716163622540167,2.04699943981612,0.0716163622540167,2.04699943981612
0.0716267825558666,2.04662426821271,0.0716267825558666,2.04662426821271
0.0716372028577165,2.04624867633287,0.0716372028577165,2.04624867633287
0.0716476231595664,2.04587266641089,0.0716476231595664,2.04587266641089
0.0716580434614163,2.04549624068599,0.0716580434614163,2.04549624068599
0.0716684637632662,2.04511940140233,0.0716684637632662,2.04511940140233
0.071678884065116,2.04474215080895,0.071678884065116,2.04474215080895
0.0716893043669659,2.04436449115973,0.0716893043669659,2.04436449115973
0.0716997246688158,2.0439864247134,0.0716997246688158,2.0439864247134
0.0717101449706657,2.04360795373349,0.0717101449706657,2.04360795373349
0.0717205652725156,2.04322908048826,0.0717205652725156,2.04322908048826
0.0717309855743655,2.04284980725076,0.0717309855743655,2.04284980725076
0.0717414058762154,2.04247013629869,0.0717414058762154,2.04247013629869
0.0717518261780653,2.04209006991447,0.0717518261780653,2.04209006991447
0.0717622464799152,2.04170961038513,0.0717622464799152,2.04170961038513
0.0717726667817651,2.04132876000234,0.0717726667817651,2.04132876000234
0.071783087083615,2.04094752106234,0.071783087083615,2.04094752106234
0.0717935073854649,2.04056589586591,0.0717935073854649,2.04056589586591
0.0718039276873148,2.04018388671837,0.0718039276873148,2.04018388671837
0.0718143479891646,2.03980149592952,0.0718143479891646,2.03980149592952
0.0718247682910145,2.03941872581363,0.0718247682910145,2.03941872581363
0.0718351885928644,2.0390355786894,0.0718351885928644,2.0390355786894
0.0718456088947143,2.0386520568799,0.0718456088947143,2.0386520568799
0.0718560291965642,2.03826816271259,0.0718560291965642,2.03826816271259
0.0718664494984141,2.03788389851927,0.0718664494984141,2.03788389851927
0.071876869800264,2.03749926663603,0.071876869800264,2.03749926663603
0.0718872901021139,2.03711426940324,0.0718872901021139,2.03711426940324
0.0718977104039638,2.03672890916552,0.0718977104039638,2.03672890916552
0.0719081307058137,2.03634318827168,0.0719081307058137,2.03634318827168
0.0719185510076636,2.03595710907474,0.0719185510076636,2.03595710907474
0.0719289713095135,2.03557067393184,0.0719289713095135,2.03557067393184
0.0719393916113633,2.03518388520426,0.0719393916113633,2.03518388520426
0.0719498119132132,2.03479674525736,0.0719498119132132,2.03479674525736
0.0719602322150631,2.03440925646055,0.0719602322150631,2.03440925646055
0.071970652516913,2.03402142118727,0.071970652516913,2.03402142118727
0.0719810728187629,2.03363324181496,0.0719810728187629,2.03363324181496
0.0719914931206128,2.03324472072501,0.0719914931206128,2.03324472072501
0.0720019134224627,2.03285586030275,0.0720019134224627,2.03285586030275
0.0720123337243126,2.0324666629374,0.0720123337243126,2.0324666629374
0.0720227540261625,2.03207713102207,0.0720227540261625,2.03207713102207
0.0720331743280124,2.03168726695369,0.0720331743280124,2.03168726695369
0.0720435946298623,2.03129707313299,0.0720435946298623,2.03129707313299
0.0720540149317122,2.03090655196449,0.0720540149317122,2.03090655196449
0.072064435233562,2.03051570585646,0.072064435233562,2.03051570585646
0.0720748555354119,2.03012453722086,0.0720748555354119,2.03012453722086
0.0720852758372618,2.02973304847336,0.0720852758372618,2.02973304847336
0.0720956961391117,2.02934124203324,0.0720956961391117,2.02934124203324
0.0721061164409616,2.02894912032345,0.0721061164409616,2.02894912032345
0.0721165367428115,2.02855668577049,0.0721165367428115,2.02855668577049
0.0721269570446614,2.02816394080444,0.0721269570446614,2.02816394080444
0.0721373773465113,2.02777088785889,0.0721373773465113,2.02777088785889
0.0721477976483612,2.02737752937092,0.0721477976483612,2.02737752937092
0.0721582179502111,2.02698386778111,0.0721582179502111,2.02698386778111
0.072168638252061,2.02658990553343,0.072168638252061,2.02658990553343
0.0721790585539109,2.02619564507528,0.0721790585539109,2.02619564507528
0.0721894788557607,2.02580108885741,0.0721894788557607,2.02580108885741
0.0721998991576106,2.02540623933392,0.0721998991576106,2.02540623933392
0.0722103194594605,2.02501109896224,0.0722103194594605,2.02501109896224
0.0722207397613104,2.02461567020304,0.0722207397613104,2.02461567020304
0.0722311600631603,2.02421995552025,0.0722311600631603,2.02421995552025
0.0722415803650102,2.02382395738103,0.0722415803650102,2.02382395738103
0.0722520006668601,2.02342767825572,0.0722520006668601,2.02342767825572
0.07226242096871,2.02303112061781,0.07226242096871,2.02303112061781
0.0722728412705599,2.0226342869439,0.0722728412705599,2.0226342869439
0.0722832615724098,2.02223717971371,0.0722832615724098,2.02223717971371
0.0722936818742597,2.02183980141,0.0722936818742597,2.02183980141
0.0723041021761096,2.02144215451858,0.0723041021761096,2.02144215451858
0.0723145224779594,2.02104424152826,0.0723145224779594,2.02104424152826
0.0723249427798093,2.02064606493079,0.0723249427798093,2.02064606493079
0.0723353630816592,2.0202476272209,0.0723353630816592,2.0202476272209
0.0723457833835091,2.01984893089621,0.0723457833835091,2.01984893089621
0.072356203685359,2.01944997845722,0.072356203685359,2.01944997845722
0.0723666239872089,2.01905077240728,0.0723666239872089,2.01905077240728
0.0723770442890588,2.01865131525257,0.0723770442890588,2.01865131525257
0.0723874645909087,2.01825160950203,0.0723874645909087,2.01825160950203
0.0723978848927586,2.01785165766739,0.0723978848927586,2.01785165766739
0.0724083051946085,2.01745146226309,0.0724083051946085,2.01745146226309
0.0724187254964584,2.01705102580627,0.0724187254964584,2.01705102580627
0.0724291457983083,2.01665035081674,0.0724291457983083,2.01665035081674
0.0724395661001582,2.01624943981695,0.0724395661001582,2.01624943981695
0.072449986402008,2.01584829533196,0.072449986402008,2.01584829533196
0.0724604067038579,2.0154469198894,0.0724604067038579,2.0154469198894
0.0724708270057078,2.01504531601945,0.0724708270057078,2.01504531601945
0.0724812473075577,2.01464348625482,0.0724812473075577,2.01464348625482
0.0724916676094076,2.0142414331307,0.0724916676094076,2.0142414331307
0.0725020879112575,2.01383915918474,0.0725020879112575,2.01383915918474
0.0725125082131074,2.01343666695703,0.0725125082131074,2.01343666695703
0.0725229285149573,2.01303395899004,0.0725229285149573,2.01303395899004
0.0725333488168072,2.01263103782864,0.0725333488168072,2.01263103782864
0.0725437691186571,2.01222790602003,0.0725437691186571,2.01222790602003
0.072554189420507,2.0118245661137,0.072554189420507,2.0118245661137
0.0725646097223569,2.01142102066147,0.0725646097223569,2.01142102066147
0.0725750300242068,2.01101727221739,0.0725750300242068,2.01101727221739
0.0725854503260566,2.01061332333773,0.0725854503260566,2.01061332333773
0.0725958706279065,2.01020917658098,0.0725958706279065,2.01020917658098
0.0726062909297564,2.00980483450778,0.0726062909297564,2.00980483450778
0.0726167112316063,2.00940029968092,0.0726167112316063,2.00940029968092
0.0726271315334562,2.0089955746653,0.0726271315334562,2.0089955746653
0.0726375518353061,2.00859066202791,0.0726375518353061,2.00859066202791
0.072647972137156,2.00818556433779,0.072647972137156,2.00818556433779
0.0726583924390059,2.007780284166,0.0726583924390059,2.007780284166
0.0726688127408558,2.00737482408563,0.0726688127408558,2.00737482408563
0.0726792330427057,2.00696918667171,0.0726792330427057,2.00696918667171
0.0726896533445556,2.00656337450122,0.0726896533445556,2.00656337450122
0.0727000736464055,2.00615739015307,0.0727000736464055,2.00615739015307
0.0727104939482554,2.00575123620805,0.0727104939482554,2.00575123620805
0.0727209142501052,2.00534491524881,0.0727209142501052,2.00534491524881
0.0727313345519551,2.00493842985983,0.0727313345519551,2.00493842985983
0.072741754853805,2.00453178262741,0.072741754853805,2.00453178262741
0.0727521751556549,2.00412497613963,0.0727521751556549,2.00412497613963
0.0727625954575048,2.00371801298629,0.0727625954575048,2.00371801298629
0.0727730157593547,2.00331089575897,0.0727730157593547,2.00331089575897
0.0727834360612046,2.0029036270509,0.0727834360612046,2.0029036270509
0.0727938563630545,2.002496209457,0.0727938563630545,2.002496209457
0.0728042766649044,2.00208864557385,0.0728042766649044,2.00208864557385
0.0728146969667543,2.00168093799962,0.0728146969667543,2.00168093799962
0.0728251172686042,2.00127308933411,0.0728251172686042,2.00127308933411
0.0728355375704541,2.00086510217865,0.0728355375704541,2.00086510217865
0.0728459578723039,2.00045697913614,0.0728459578723039,2.00045697913614
0.0728563781741538,2.00004872281097,0.0728563781741538,2.00004872281097
0.0728667984760037,1.99964033580904,0.0728667984760037,1.99964033580904
0.0728772187778536,1.9992318207377,0.0728772187778536,1.9992318207377
0.0728876390797035,1.99882318020576,0.0728876390797035,1.99882318020576
0.0728980593815534,1.99841441682341,0.0728980593815534,1.99841441682341
0.0729084796834033,1.99800553320225,0.0729084796834033,1.99800553320225
0.0729188999852532,1.99759653195525,0.0729188999852532,1.99759653195525
0.0729293202871031,1.9971874156967,0.0729293202871031,1.9971874156967
0.072939740588953,1.99677818704221,0.072939740588953,1.99677818704221
0.0729501608908029,1.99636884860869,0.0729501608908029,1.99636884860869
0.0729605811926528,1.9959594030143,0.0729605811926528,1.9959594030143
0.0729710014945026,1.99554985287844,0.0729710014945026,1.99554985287844
0.0729814217963525,1.99514020082174,0.0729814217963525,1.99514020082174
0.0729918420982024,1.99473044946602,0.0729918420982024,1.99473044946602
0.0730022624000523,1.99432060143425,0.0730022624000523,1.99432060143425
0.0730126827019022,1.99391065935058,0.0730126827019022,1.99391065935058
0.0730231030037521,1.99350062584024,0.0730231030037521,1.99350062584024
0.073033523305602,1.9930905035296,0.073033523305602,1.9930905035296
0.0730439436074519,1.99268029504608,0.0730439436074519,1.99268029504608
0.0730543639093018,1.99227000301817,0.0730543639093018,1.99227000301817
0.0730647842111517,1.99185963007536,0.0730647842111517,1.99185963007536
0.0730752045130016,1.99144917884819,0.0730752045130016,1.99144917884819
0.0730856248148515,1.99103865196815,0.0730856248148515,1.99103865196815
0.0730960451167013,1.99062805206772,0.0730960451167013,1.99062805206772
0.0731064654185512,1.9902173817803,0.0731064654185512,1.9902173817803
0.0731168857204011,1.98980664374022,0.0731168857204011,1.98980664374022
0.073127306022251,1.98939584058271,0.073127306022251,1.98939584058271
0.0731377263241009,1.98898497494388,0.0731377263241009,1.98898497494388
0.0731481466259508,1.98857404946068,0.0731481466259508,1.98857404946068
0.0731585669278007,1.98816306677091,0.0731585669278007,1.98816306677091
0.0731689872296506,1.98775202951317,0.0731689872296506,1.98775202951317
0.0731794075315005,1.98734094032687,0.0731794075315005,1.98734094032687
0.0731898278333504,1.98692980185218,0.0731898278333504,1.98692980185218
0.0732002481352003,1.98651861673004,0.0732002481352003,1.98651861673004
0.0732106684370502,1.98610738760208,0.0732106684370502,1.98610738760208
0.0732210887389,1.9856961171107,0.0732210887389,1.9856961171107
0.0732315090407499,1.98528480789895,0.0732315090407499,1.98528480789895
0.0732419293425998,1.98487346261058,0.0732419293425998,1.98487346261058
0.0732523496444497,1.98446208388997,0.0732523496444497,1.98446208388997
0.0732627699462996,1.98405067438216,0.0732627699462996,1.98405067438216
0.0732731902481495,1.98363923673279,0.0732731902481495,1.98363923673279
0.0732836105499994,1.98322777358811,0.0732836105499994,1.98322777358811
0.0732940308518493,1.98281628759493,0.0732940308518493,1.98281628759493
0.0733044511536992,1.98240478140066,0.0733044511536992,1.98240478140066
0.0733148714555491,1.98199325765321,0.0733148714555491,1.98199325765321
0.073325291757399,1.98158171900105,0.073325291757399,1.98158171900105
0.0733357120592489,1.98117016809315,0.0733357120592489,1.98117016809315
0.0733461323610988,1.98075860757895,0.0733461323610988,1.98075860757895
0.0733565526629486,1.9803470401084,0.0733565526629486,1.9803470401084
0.0733669729647985,1.97993546833188,0.0733669729647985,1.97993546833188
0.0733773932666484,1.97952389490024,0.0733773932666484,1.97952389490024
0.0733878135684983,1.97911232246472,0.0733878135684983,1.97911232246472
0.0733982338703482,1.978700753677,0.0733982338703482,1.978700753677
0.0734086541721981,1.97828919118915,0.0734086541721981,1.97828919118915
0.073419074474048,1.97787763765359,0.073419074474048,1.97787763765359
0.0734294947758979,1.97746609572314,0.0734294947758979,1.97746609572314
0.0734399150777478,1.97705456805096,0.0734399150777478,1.97705456805096
0.0734503353795977,1.97664305729051,0.0734503353795977,1.97664305729051
0.0734607556814476,1.97623156609562,0.0734607556814476,1.97623156609562
0.0734711759832974,1.97582009712039,0.0734711759832974,1.97582009712039
0.0734815962851474,1.97540865301921,0.0734815962851474,1.97540865301921
0.0734920165869972,1.97499723644677,0.0734920165869972,1.97499723644677
0.0735024368888471,1.97458585005801,0.0735024368888471,1.97458585005801
0.073512857190697,1.97417449650812,0.073512857190697,1.97417449650812
0.0735232774925469,1.97376317845252,0.0735232774925469,1.97376317845252
0.0735336977943968,1.97335189854687,0.0735336977943968,1.97335189854687
0.0735441180962467,1.97294065944704,0.0735441180962467,1.97294065944704
0.0735545383980966,1.97252946380908,0.0735545383980966,1.97252946380908
0.0735649586999465,1.97211831428926,0.0735649586999465,1.97211831428926
0.0735753790017964,1.97170721354399,0.0735753790017964,1.97170721354399
0.0735857993036463,1.97129616422989,0.0735857993036463,1.97129616422989
0.0735962196054962,1.97088516900369,0.0735962196054962,1.97088516900369
0.073606639907346,1.97047423052229,0.073606639907346,1.97047423052229
0.073617060209196,1.97006335144272,0.073617060209196,1.97006335144272
0.0736274805110458,1.96965253442213,0.0736274805110458,1.96965253442213
0.0736379008128957,1.96924178211778,0.0736379008128957,1.96924178211778
0.0736483211147456,1.96883109718704,0.0736483211147456,1.96883109718704
0.0736587414165955,1.96842048228736,0.0736587414165955,1.96842048228736
0.0736691617184454,1.96800994007631,0.0736691617184454,1.96800994007631
0.0736795820202953,1.9675994732115,0.0736795820202953,1.9675994732115
0.0736900023221452,1.96718908435062,0.0736900023221452,1.96718908435062
0.0737004226239951,1.96677877615142,0.0737004226239951,1.96677877615142
0.073710842925845,1.96636855127171,0.073710842925845,1.96636855127171
0.0737212632276949,1.96595841236935,0.0737212632276949,1.96595841236935
0.0737316835295448,1.96554836210222,0.0737316835295448,1.96554836210222
0.0737421038313947,1.96513840312823,0.0737421038313947,1.96513840312823
0.0737525241332445,1.96472853810534,0.0737525241332445,1.96472853810534
0.0737629444350944,1.96431876969151,0.0737629444350944,1.96431876969151
0.0737733647369443,1.96390910054471,0.0737733647369443,1.96390910054471
0.0737837850387942,1.96349953332293,0.0737837850387942,1.96349953332293
0.0737942053406441,1.96309007068415,0.0737942053406441,1.96309007068415
0.073804625642494,1.96268071528635,0.073804625642494,1.96268071528635
0.0738150459443439,1.96227146978751,0.0738150459443439,1.96227146978751
0.0738254662461938,1.9618623368456,0.0738254662461938,1.9618623368456
0.0738358865480437,1.96145331911855,0.0738358865480437,1.96145331911855
0.0738463068498936,1.96104441926431,0.0738463068498936,1.96104441926431
0.0738567271517435,1.96063563994077,0.0738567271517435,1.96063563994077
0.0738671474535934,1.96022698380581,0.0738671474535934,1.96022698380581
0.0738775677554432,1.9598184535173,0.0738775677554432,1.9598184535173
0.0738879880572931,1.95941005173306,0.0738879880572931,1.95941005173306
0.073898408359143,1.95900178111088,0.073898408359143,1.95900178111088
0.0739088286609929,1.95859364430851,0.0739088286609929,1.95859364430851
0.0739192489628428,1.9581856439837,0.0739192489628428,1.9581856439837
0.0739296692646927,1.95777778279413,0.0739296692646927,1.95777778279413
0.0739400895665426,1.95737006339745,0.0739400895665426,1.95737006339745
0.0739505098683925,1.95696248845129,0.0739505098683925,1.95696248845129
0.0739609301702424,1.95655506061324,0.0739609301702424,1.95655506061324
0.0739713504720923,1.95614778254086,0.0739713504720923,1.95614778254086
0.0739817707739422,1.95574065689165,0.0739817707739422,1.95574065689165
0.0739921910757921,1.95533368632312,0.0739921910757921,1.95533368632312
0.0740026113776419,1.95492687349273,0.0740026113776419,1.95492687349273
0.0740130316794918,1.95452022105791,0.0740130316794918,1.95452022105791
0.0740234519813417,1.95411373167607,0.0740234519813417,1.95411373167607
0.0740338722831916,1.9537074080046,0.0740338722831916,1.9537074080046
0.0740442925850415,1.95330125270087,0.0740442925850415,1.95330125270087
0.0740547128868914,1.95289526842225,0.0740547128868914,1.95289526842225
0.0740651331887413,1.95248945782607,0.0740651331887413,1.95248945782607
0.0740755534905912,1.95208382356969,0.0740755534905912,1.95208382356969
0.0740859737924411,1.95167836831045,0.0740859737924411,1.95167836831045
0.074096394094291,1.95127309470569,0.074096394094291,1.95127309470569
0.0741068143961409,1.95086800541279,0.0741068143961409,1.95086800541279
0.0741172346979908,1.95046310308911,0.0741172346979908,1.95046310308911
0.0741276549998406,1.95005839039207,0.0741276549998406,1.95005839039207
0.0741380753016905,1.9496538699791,0.0741380753016905,1.9496538699791
0.0741484956035404,1.94924954450767,0.0741484956035404,1.94924954450767
0.0741589159053903,1.9488454166353,0.0741589159053903,1.9488454166353
0.0741693362072402,1.94844148901959,0.0741693362072402,1.94844148901959
0.0741797565090901,1.94803776431816,0.0741797565090901,1.94803776431816
0.07419017681094,1.94763424518874,0.07419017681094,1.94763424518874
0.0742005971127899,1.94723093428912,0.0742005971127899,1.94723093428912
0.0742110174146398,1.9468278342772,0.0742110174146398,1.9468278342772
0.0742214377164897,1.94642494781099,0.0742214377164897,1.94642494781099
0.0742318580183396,1.94602227754858,0.0742318580183396,1.94602227754858
0.0742422783201895,1.94561982614824,0.0742422783201895,1.94561982614824
0.0742526986220393,1.94521759626833,0.0742526986220393,1.94521759626833
0.0742631189238892,1.94481559056739,0.0742631189238892,1.94481559056739
0.0742735392257391,1.94441381170412,0.0742735392257391,1.94441381170412
0.074283959527589,1.94401226233739,0.074283959527589,1.94401226233739
0.0742943798294389,1.94361094512627,0.0742943798294389,1.94361094512627
0.0743048001312888,1.94320986273003,0.0743048001312888,1.94320986273003
0.0743152204331387,1.94280901780816,0.0743152204331387,1.94280901780816
0.0743256407349886,1.9424084130204,0.0743256407349886,1.9424084130204
0.0743360610368385,1.94200805102673,0.0743360610368385,1.94200805102673
0.0743464813386884,1.9416079344874,0.0743464813386884,1.9416079344874
0.0743569016405383,1.94120806606294,0.0743569016405383,1.94120806606294
0.0743673219423882,1.9408084484142,0.0743673219423882,1.9408084484142
0.074377742244238,1.94040908420232,0.074377742244238,1.94040908420232
0.0743881625460879,1.94000997608881,0.0743881625460879,1.94000997608881
0.0743985828479378,1.93961112673553,0.0743985828479378,1.93961112673553
0.0744090031497877,1.9392125388047,0.0744090031497877,1.9392125388047
0.0744194234516376,1.93881421495895,0.0744194234516376,1.93881421495895
0.0744298437534875,1.93841615786132,0.0744298437534875,1.93841615786132
0.0744402640553374,1.93801837017531,0.0744402640553374,1.93801837017531
0.0744506843571873,1.93762085456484,0.0744506843571873,1.93762085456484
0.0744611046590372,1.93722361369435,0.0744611046590372,1.93722361369435
0.0744715249608871,1.93682665022876,0.0744715249608871,1.93682665022876
0.074481945262737,1.93642996683352,0.074481945262737,1.93642996683352
0.0744923655645869,1.93603356617464,0.0744923655645869,1.93603356617464
0.0745027858664368,1.9356374509187,0.0745027858664368,1.9356374509187
0.0745132061682866,1.93524162373287,0.0745132061682866,1.93524162373287
0.0745236264701366,1.93484608728497,0.0745236264701366,1.93484608728497
0.0745340467719864,1.93445084424343,0.0745340467719864,1.93445084424343
0.0745444670738363,1.9340558972774,0.0745444670738363,1.9340558972774
0.0745548873756862,1.9336612490567,0.0745548873756862,1.9336612490567
0.0745653076775361,1.9332669022519,0.0745653076775361,1.9332669022519
0.074575727979386,1.93287285953434,0.074575727979386,1.93287285953434
0.0745861482812359,1.93247912357612,0.0745861482812359,1.93247912357612
0.0745965685830858,1.93208569705017,0.0745965685830858,1.93208569705017
0.0746069888849357,1.93169258263029,0.0746069888849357,1.93169258263029
0.0746174091867856,1.93129978299112,0.0746174091867856,1.93129978299112
0.0746278294886355,1.93090730080823,0.0746278294886355,1.93090730080823
0.0746382497904854,1.93051513875814,0.0746382497904854,1.93051513875814
0.0746486700923353,1.93012329951834,0.0746486700923353,1.93012329951834
0.0746590903941851,1.92973178576731,0.0746590903941851,1.92973178576731
0.074669510696035,1.92934060018459,0.074669510696035,1.92934060018459
0.0746799309978849,1.92894974545079,0.0746799309978849,1.92894974545079
0.0746903512997348,1.92855922424762,0.0746903512997348,1.92855922424762
0.0747007716015847,1.92816903925795,0.0747007716015847,1.92816903925795
0.0747111919034346,1.92777919316584,0.0747111919034346,1.92777919316584
0.0747216122052845,1.92738968865654,0.0747216122052845,1.92738968865654
0.0747320325071344,1.92700052841659,0.0747320325071344,1.92700052841659
0.0747424528089843,1.92661171513379,0.0747424528089843,1.92661171513379
0.0747528731108342,1.92622325149732,0.0747528731108342,1.92622325149732
0.0747632934126841,1.92583514019769,0.0747632934126841,1.92583514019769
0.074773713714534,1.92544738392685,0.074773713714534,1.92544738392685
0.0747841340163838,1.9250599853782,0.0747841340163838,1.9250599853782
0.0747945543182337,1.92467294724664,0.0747945543182337,1.92467294724664
0.0748049746200836,1.9242862722286,0.0748049746200836,1.9242862722286
0.0748153949219335,1.9238999630221,0.0748153949219335,1.9238999630221
0.0748258152237834,1.9235140223268,0.0748258152237834,1.9235140223268
0.0748362355256333,1.92312845284402,0.0748362355256333,1.92312845284402
0.0748466558274832,1.92274325727678,0.0748466558274832,1.92274325727678
0.0748570761293331,1.9223584383299,0.0748570761293331,1.9223584383299
0.074867496431183,1.92197399870999,0.074867496431183,1.92197399870999
0.0748779167330329,1.92158994112552,0.0748779167330329,1.92158994112552
0.0748883370348828,1.92120626828687,0.0748883370348828,1.92120626828687
0.0748987573367327,1.92082298290637,0.0748987573367327,1.92082298290637
0.0749091776385825,1.92044008769838,0.0749091776385825,1.92044008769838
0.0749195979404324,1.92005758537928,0.0749195979404324,1.92005758537928
0.0749300182422823,1.91967547866758,0.0749300182422823,1.91967547866758
0.0749404385441322,1.91929377028397,0.0749404385441322,1.91929377028397
0.0749508588459821,1.91891246295132,0.0749508588459821,1.91891246295132
0.074961279147832,1.91853155939478,0.074961279147832,1.91853155939478
0.0749716994496819,1.91815106234184,0.0749716994496819,1.91815106234184
0.0749821197515318,1.91777097452236,0.0749821197515318,1.91777097452236
0.0749925400533817,1.91739129866863,0.0749925400533817,1.91739129866863
0.0750029603552316,1.91701203751544,0.0750029603552316,1.91701203751544
0.0750133806570815,1.91663319380012,0.0750133806570815,1.91663319380012
0.0750238009589314,1.91625477026265,0.0750238009589314,1.91625477026265
0.0750342212607812,1.91587676964563,0.0750342212607812,1.91587676964563
0.0750446415626311,1.91549919469442,0.0750446415626311,1.91549919469442
0.075055061864481,1.91512204815718,0.075055061864481,1.91512204815718
0.0750654821663309,1.91474533278492,0.0750654821663309,1.91474533278492
0.0750759024681808,1.91436905133157,0.0750759024681808,1.91436905133157
0.0750863227700307,1.91399320655404,0.0750863227700307,1.91399320655404
0.0750967430718806,1.9136178012123,0.0750967430718806,1.9136178012123
0.0751071633737305,1.91324283806943,0.0751071633737305,1.91324283806943
0.0751175836755804,1.91286831989172,0.0751175836755804,1.91286831989172
0.0751280039774303,1.91249424944868,0.0751280039774303,1.91249424944868
0.0751384242792802,1.91212062951317,0.0751384242792802,1.91212062951317
0.0751488445811301,1.91174746286142,0.0751488445811301,1.91174746286142
0.0751592648829799,1.91137475227314,0.0751592648829799,1.91137475227314
0.0751696851848298,1.91100250053159,0.0751696851848298,1.91100250053159
0.0751801054866797,1.91063071042361,0.0751801054866797,1.91063071042361
0.0751905257885296,1.91025938473976,0.0751905257885296,1.91025938473976
0.0752009460903795,1.90988852627433,0.0752009460903795,1.90988852627433
0.0752113663922294,1.90951813782546,0.0752113663922294,1.90951813782546
0.0752217866940793,1.90914822219523,0.0752217866940793,1.90914822219523
0.0752322069959292,1.90877878218967,0.0752322069959292,1.90877878218967
0.0752426272977791,1.90840982061891,0.0752426272977791,1.90840982061891
0.075253047599629,1.90804134029724,0.075253047599629,1.90804134029724
0.0752634679014789,1.90767334404317,0.0752634679014789,1.90767334404317
0.0752738882033288,1.90730583467955,0.0752738882033288,1.90730583467955
0.0752843085051786,1.9069388150336,0.0752843085051786,1.9069388150336
0.0752947288070285,1.90657228793708,0.0752947288070285,1.90657228793708
0.0753051491088784,1.90620625622628,0.0753051491088784,1.90620625622628
0.0753155694107283,1.90584072274218,0.0753155694107283,1.90584072274218
0.0753259897125782,1.90547569033051,0.0753259897125782,1.90547569033051
0.0753364100144281,1.90511116184183,0.0753364100144281,1.90511116184183
0.075346830316278,1.90474714013166,0.075346830316278,1.90474714013166
0.0753572506181279,1.90438362806052,0.0753572506181279,1.90438362806052
0.0753676709199778,1.90402062849406,0.0753676709199778,1.90402062849406
0.0753780912218277,1.90365814430315,0.0753780912218277,1.90365814430315
0.0753885115236776,1.90329617836398,0.0753885115236776,1.90329617836398
0.0753989318255275,1.90293473355814,0.0753989318255275,1.90293473355814
0.0754093521273774,1.90257381277272,0.0754093521273774,1.90257381277272
0.0754197724292272,1.90221341890044,0.0754197724292272,1.90221341890044
0.0754301927310771,1.90185355483971,0.0754301927310771,1.90185355483971
0.075440613032927,1.90149422349478,0.075440613032927,1.90149422349478
0.0754510333347769,1.90113542777578,0.0754510333347769,1.90113542777578
0.0754614536366268,1.9007771705989,0.0754614536366268,1.9007771705989
0.0754718739384767,1.90041945488645,0.0754718739384767,1.90041945488645
0.0754822942403266,1.90006228356696,0.0754822942403266,1.90006228356696
0.0754927145421765,1.89970565957533,0.0754927145421765,1.89970565957533
0.0755031348440264,1.89934958585292,0.0755031348440264,1.89934958585292
0.0755135551458763,1.89899406534765,0.0755135551458763,1.89899406534765
0.0755239754477262,1.89863910101413,0.0755239754477262,1.89863910101413
0.0755343957495761,1.89828469581379,0.0755343957495761,1.89828469581379
0.0755448160514259,1.89793085271496,0.0755448160514259,1.89793085271496
0.0755552363532759,1.89757757469301,0.0755552363532759,1.89757757469301
0.0755656566551257,1.89722486473048,0.0755656566551257,1.89722486473048
0.0755760769569756,1.89687272581719,0.0755760769569756,1.89687272581719
0.0755864972588255,1.89652116095643,0.0755864972588255,1.89652116095643
0.0755969175606754,1.89617020168551,0.0755969175606754,1.89617020168551
0.0756073378625253,1.8958192790242,0.0756073378625253,1.8958192790242
0.0756177581643752,1.89546837612347,0.0756177581643752,1.89546837612347
0.0756281784662251,1.89511749465127,0.0756281784662251,1.89511749465127
0.075638598768075,1.89476663628408,0.075638598768075,1.89476663628408
0.0756490190699249,1.89441580270706,0.0756490190699249,1.89441580270706
0.0756594393717748,1.89406499561403,0.0756594393717748,1.89406499561403
0.0756698596736247,1.89371421670758,0.0756698596736247,1.89371421670758
0.0756802799754746,1.89336346769906,0.0756802799754746,1.89336346769906
0.0756907002773244,1.89301275030868,0.0756907002773244,1.89301275030868
0.0757011205791743,1.89266206626553,0.0757011205791743,1.89266206626553
0.0757115408810242,1.89231141730764,0.0757115408810242,1.89231141730764
0.0757219611828741,1.89196080518204,0.0757219611828741,1.89196080518204
0.075732381484724,1.89161023164479,0.075732381484724,1.89161023164479
0.0757428017865739,1.89125969846107,0.0757428017865739,1.89125969846107
0.0757532220884238,1.89090920740518,0.0757532220884238,1.89090920740518
0.0757636423902737,1.89055876026064,0.0757636423902737,1.89055876026064
0.0757740626921236,1.89020835882023,0.0757740626921236,1.89020835882023
0.0757844829939735,1.88985800488601,0.0757844829939735,1.88985800488601
0.0757949032958234,1.88950770026944,0.0757949032958234,1.88950770026944
0.0758053235976733,1.88915744679136,0.0758053235976733,1.88915744679136
0.0758157438995231,1.88880724628211,0.0758157438995231,1.88880724628211
0.075826164201373,1.88845710058155,0.075826164201373,1.88845710058155
0.0758365845032229,1.88810701153911,0.0758365845032229,1.88810701153911
0.0758470048050728,1.88775698101386,0.0758470048050728,1.88775698101386
0.0758574251069227,1.88740701087457,0.0758574251069227,1.88740701087457
0.0758678454087726,1.88705710299977,0.0758678454087726,1.88705710299977
0.0758782657106225,1.88670725927778,0.0758782657106225,1.88670725927778
0.0758886860124724,1.8863574816068,0.0758886860124724,1.8863574816068
0.0758991063143223,1.88600777189493,0.0758991063143223,1.88600777189493
0.0759095266161722,1.88565813206028,0.0759095266161722,1.88565813206028
0.0759199469180221,1.88530856403098,0.0759199469180221,1.88530856403098
0.075930367219872,1.88495906974527,0.075930367219872,1.88495906974527
0.0759407875217218,1.88460965115154,0.0759407875217218,1.88460965115154
0.0759512078235717,1.8842603102084,0.0759512078235717,1.8842603102084
0.0759616281254216,1.88391104888475,0.0759616281254216,1.88391104888475
0.0759720484272715,1.88356186915982,0.0759720484272715,1.88356186915982
0.0759824687291214,1.88321277302325,0.0759824687291214,1.88321277302325
0.0759928890309713,1.88286376247511,0.0759928890309713,1.88286376247511
0.0760033093328212,1.88251483952605,0.0760033093328212,1.88251483952605
0.0760137296346711,1.88216600619726,0.0760137296346711,1.88216600619726
0.076024149936521,1.88181726452059,0.076024149936521,1.88181726452059
0.0760345702383709,1.88146861653863,0.0760345702383709,1.88146861653863
0.0760449905402208,1.88112006430473,0.0760449905402208,1.88112006430473
0.0760554108420707,1.88077160988306,0.0760554108420707,1.88077160988306
0.0760658311439205,1.88042325534873,0.0760658311439205,1.88042325534873
0.0760762514457704,1.88007500278782,0.0760762514457704,1.88007500278782
0.0760866717476203,1.87972685429742,0.0760866717476203,1.87972685429742
0.0760970920494702,1.87937881198575,0.0760970920494702,1.87937881198575
0.0761075123513201,1.87903087797219,0.0761075123513201,1.87903087797219
0.07611793265317,1.87868305438737,0.07611793265317,1.87868305438737
0.0761283529550199,1.87833534337321,0.0761283529550199,1.87833534337321
0.0761387732568698,1.87798774708302,0.0761387732568698,1.87798774708302
0.0761491935587197,1.87764026768153,0.0761491935587197,1.87764026768153
0.0761596138605696,1.87729290734501,0.0761596138605696,1.87729290734501
0.0761700341624195,1.87694566826129,0.0761700341624195,1.87694566826129
0.0761804544642694,1.87659855262986,0.0761804544642694,1.87659855262986
0.0761908747661192,1.87625156266193,0.0761908747661192,1.87625156266193
0.0762012950679691,1.87590470058052,0.0762012950679691,1.87590470058052
0.076211715369819,1.87555796862048,0.076211715369819,1.87555796862048
0.0762221356716689,1.87521136902864,0.0762221356716689,1.87521136902864
0.0762325559735188,1.87486490406381,0.0762325559735188,1.87486490406381
0.0762429762753687,1.8745185759969,0.0762429762753687,1.8745185759969
0.0762533965772186,1.87417238711096,0.0762533965772186,1.87417238711096
0.0762638168790685,1.8738263397013,0.0762638168790685,1.8738263397013
0.0762742371809184,1.87348043607552,0.0762742371809184,1.87348043607552
0.0762846574827683,1.8731346785536,0.0762846574827683,1.8731346785536
0.0762950777846182,1.87278906946798,0.0762950777846182,1.87278906946798
0.0763054980864681,1.87244361116365,0.0763054980864681,1.87244361116365
0.0763159183883179,1.87209830599819,0.0763159183883179,1.87209830599819
0.0763263386901678,1.8717531563419,0.0763263386901678,1.8717531563419
0.0763367589920177,1.87140816457782,0.0763367589920177,1.87140816457782
0.0763471792938676,1.87106333310186,0.0763471792938676,1.87106333310186
0.0763575995957175,1.87071866432285,0.0763575995957175,1.87071866432285
0.0763680198975674,1.87037416066261,0.0763680198975674,1.87037416066261
0.0763784401994173,1.87002982455609,0.0763784401994173,1.87002982455609
0.0763888605012672,1.86968565845136,0.0763888605012672,1.86968565845136
0.0763992808031171,1.86934166480979,0.0763992808031171,1.86934166480979
0.076409701104967,1.86899784610604,0.076409701104967,1.86899784610604
0.0764201214068169,1.86865420482823,0.0764201214068169,1.86865420482823
0.0764305417086668,1.86831074347795,0.0764305417086668,1.86831074347795
0.0764409620105167,1.86796746457038,0.0764409620105167,1.86796746457038
0.0764513823123665,1.8676243706344,0.0764513823123665,1.8676243706344
0.0764618026142164,1.8672814642126,0.0764618026142164,1.8672814642126
0.0764722229160663,1.86693874786146,0.0764722229160663,1.86693874786146
0.0764826432179162,1.86659622415136,0.0764826432179162,1.86659622415136
0.0764930635197661,1.86625389566671,0.0764930635197661,1.86625389566671
0.076503483821616,1.86591176500602,0.076503483821616,1.86591176500602
0.0765139041234659,1.865569834782,0.0765139041234659,1.865569834782
0.0765243244253158,1.86522810762165,0.0765243244253158,1.86522810762165
0.0765347447271657,1.86488658616634,0.0765347447271657,1.86488658616634
0.0765451650290156,1.86454527307189,0.0765451650290156,1.86454527307189
0.0765555853308655,1.86420417100872,0.0765555853308655,1.86420417100872
0.0765660056327154,1.86386328266186,0.0765660056327154,1.86386328266186
0.0765764259345653,1.86352261073111,0.0765764259345653,1.86352261073111
0.0765868462364152,1.8631821579311,0.0765868462364152,1.8631821579311
0.076597266538265,1.86284192699139,0.076597266538265,1.86284192699139
0.0766076868401149,1.86250192065656,0.0766076868401149,1.86250192065656
0.0766181071419648,1.86216214168635,0.0766181071419648,1.86216214168635
0.0766285274438147,1.86182259285567,0.0766285274438147,1.86182259285567
0.0766389477456646,1.86148327695479,0.0766389477456646,1.86148327695479
0.0766493680475145,1.86114419678938,0.0766493680475145,1.86114419678938
0.0766597883493644,1.86080535518063,0.0766597883493644,1.86080535518063
0.0766702086512143,1.86046675496535,0.0766702086512143,1.86046675496535
0.0766806289530642,1.86012839899605,0.0766806289530642,1.86012839899605
0.0766910492549141,1.85979029014107,0.0766910492549141,1.85979029014107
0.076701469556764,1.85945243128469,0.076701469556764,1.85945243128469
0.0767118898586139,1.85911482532718,0.0767118898586139,1.85911482532718
0.0767223101604637,1.85877747518495,0.0767223101604637,1.85877747518495
0.0767327304623136,1.85844038379065,0.0767327304623136,1.85844038379065
0.0767431507641635,1.85810355409327,0.0767431507641635,1.85810355409327
0.0767535710660134,1.85776698905823,0.0767535710660134,1.85776698905823
0.0767639913678633,1.8574306916675,0.0767639913678633,1.8574306916675
0.0767744116697132,1.85709466491972,0.0767744116697132,1.85709466491972
0.0767848319715631,1.85675891183031,0.0767848319715631,1.85675891183031
0.076795252273413,1.85642343543153,0.076795252273413,1.85642343543153
0.0768056725752629,1.85608823877266,0.0768056725752629,1.85608823877266
0.0768160928771128,1.85575332492007,0.0768160928771128,1.85575332492007
0.0768265131789627,1.85541869695734,0.0768265131789627,1.85541869695734
0.0768369334808126,1.85508435798538,0.0768369334808126,1.85508435798538
0.0768473537826624,1.85475031112253,0.0768473537826624,1.85475031112253
0.0768577740845123,1.8544165595047,0.0768577740845123,1.8544165595047
0.0768681943863622,1.85408310628545,0.0768681943863622,1.85408310628545
0.0768786146882121,1.85374995463614,0.0768786146882121,1.85374995463614
0.076889034990062,1.85341710774603,0.076889034990062,1.85341710774603
0.0768994552919119,1.85308456882241,0.0768994552919119,1.85308456882241
0.0769098755937618,1.85275234109071,0.0769098755937618,1.85275234109071
0.0769202958956117,1.85242042779461,0.0769202958956117,1.85242042779461
0.0769307161974616,1.85208883219621,0.0769307161974616,1.85208883219621
0.0769411364993115,1.85175755757607,0.0769411364993115,1.85175755757607
0.0769515568011614,1.85142660723342,0.0769515568011614,1.85142660723342
0.0769619771030113,1.85109598448623,0.0769619771030113,1.85109598448623
0.0769723974048611,1.85076569267136,0.0769723974048611,1.85076569267136
0.076982817706711,1.85043573514467,0.076982817706711,1.85043573514467
0.0769932380085609,1.85010611528115,0.0769932380085609,1.85010611528115
0.0770036583104108,1.84977683647507,0.0770036583104108,1.84977683647507
0.0770140786122607,1.84944790214008,0.0770140786122607,1.84944790214008
0.0770244989141106,1.84911931570937,0.0770244989141106,1.84911931570937
0.0770349192159605,1.84879108063578,0.0770349192159605,1.84879108063578
0.0770453395178104,1.84846320039192,0.0770453395178104,1.84846320039192
0.0770557598196603,1.84813567847035,0.0770557598196603,1.84813567847035
0.0770661801215102,1.84780851838368,0.0770661801215102,1.84780851838368
0.0770766004233601,1.84748172366472,0.0770766004233601,1.84748172366472
0.07708702072521,1.84715529786659,0.07708702072521,1.84715529786659
0.0770974410270598,1.8468292445629,0.0770974410270598,1.8468292445629
0.0771078613289097,1.84650356734787,0.0771078613289097,1.84650356734787
0.0771182816307596,1.84617826983646,0.0771182816307596,1.84617826983646
0.0771287019326095,1.84585335566452,0.0771287019326095,1.84585335566452
0.0771391222344594,1.84552882848896,0.0771391222344594,1.84552882848896
0.0771495425363093,1.84520469198783,0.0771495425363093,1.84520469198783
0.0771599628381592,1.84488094986054,0.0771599628381592,1.84488094986054
0.0771703831400091,1.84455760582795,0.0771703831400091,1.84455760582795
0.077180803441859,1.84423466363254,0.077180803441859,1.84423466363254
0.0771912237437089,1.84391212703858,0.0771912237437089,1.84391212703858
0.0772016440455588,1.84358999983223,0.0772016440455588,1.84358999983223
0.0772120643474087,1.84326828582173,0.0772120643474087,1.84326828582173
0.0772224846492585,1.84294698883754,0.0772224846492585,1.84294698883754
0.0772329049511084,1.84262611273252,0.0772329049511084,1.84262611273252
0.0772433252529583,1.84230566138202,0.0772433252529583,1.84230566138202
0.0772537455548082,1.84198563868411,0.0772537455548082,1.84198563868411
0.0772641658566581,1.8416660485597,0.0772641658566581,1.8416660485597
0.077274586158508,1.84134689495269,0.077274586158508,1.84134689495269
0.0772850064603579,1.84102818183017,0.0772850064603579,1.84102818183017
0.0772954267622078,1.84070991318255,0.0772954267622078,1.84070991318255
0.0773058470640577,1.84039209302371,0.0773058470640577,1.84039209302371
0.0773162673659076,1.84007472539121,0.0773162673659076,1.84007472539121
0.0773266876677575,1.83975781434644,0.0773266876677575,1.83975781434644
0.0773371079696074,1.83944136397475,0.0773371079696074,1.83944136397475
0.0773475282714573,1.83912537838567,0.0773475282714573,1.83912537838567
0.0773579485733071,1.83880986171306,0.0773579485733071,1.83880986171306
0.077368368875157,1.83849481811526,0.077368368875157,1.83849481811526
0.0773787891770069,1.83818025177531,0.0773787891770069,1.83818025177531
0.0773892094788568,1.83786616690108,0.0773892094788568,1.83786616690108
0.0773996297807067,1.83755256772548,0.0773996297807067,1.83755256772548
0.0774100500825566,1.83723945850661,0.0774100500825566,1.83723945850661
0.0774204703844065,1.83692684352796,0.0774204703844065,1.83692684352796
0.0774308906862564,1.83661472709858,0.0774308906862564,1.83661472709858
0.0774413109881063,1.83630311355326,0.0774413109881063,1.83630311355326
0.0774517312899562,1.83599200725272,0.0774517312899562,1.83599200725272
0.0774621515918061,1.83568141258381,0.0774621515918061,1.83568141258381
0.077472571893656,1.83537133395966,0.077472571893656,1.83537133395966
0.0774829921955058,1.83506177581992,0.0774829921955058,1.83506177581992
0.0774934124973558,1.83475274263087,0.0774934124973558,1.83475274263087
0.0775038327992056,1.83444423888572,0.0775038327992056,1.83444423888572
0.0775142531010555,1.83413626910472,0.0775142531010555,1.83413626910472
0.0775246734029054,1.83382883783537,0.0775246734029054,1.83382883783537
0.0775350937047553,1.83352194965264,0.0775350937047553,1.83352194965264
0.0775455140066052,1.83321560915917,0.0775455140066052,1.83321560915917
0.0775559343084551,1.83290982098545,0.0775559343084551,1.83290982098545
0.077566354610305,1.83260458979001,0.077566354610305,1.83260458979001
0.0775767749121549,1.83229992025968,0.0775767749121549,1.83229992025968
0.0775871952140048,1.83199581710974,0.0775871952140048,1.83199581710974
0.0775976155158547,1.83169228508414,0.0775976155158547,1.83169228508414
0.0776080358177045,1.83138932895574,0.0776080358177045,1.83138932895574
0.0776184561195545,1.83108695352648,0.0776184561195545,1.83108695352648
0.0776288764214043,1.83078516362762,0.0776288764214043,1.83078516362762
0.0776392967232542,1.83048396411994,0.0776392967232542,1.83048396411994
0.0776497170251041,1.83018335989397,0.0776497170251041,1.83018335989397
0.077660137326954,1.82988335587022,0.077660137326954,1.82988335587022
0.0776705576288039,1.82958395699934,0.0776705576288039,1.82958395699934
0.0776809779306538,1.82928516826243,0.0776809779306538,1.82928516826243
0.0776913982325037,1.82898699467119,0.0776913982325037,1.82898699467119
0.0777018185343536,1.8286894412682,0.0777018185343536,1.8286894412682
0.0777122388362035,1.82839251312711,0.0777122388362035,1.82839251312711
0.0777226591380534,1.8280962153529,0.0777226591380534,1.8280962153529
0.0777330794399033,1.82780055308209,0.0777330794399033,1.82780055308209
0.0777434997417532,1.827505531483,0.0777434997417532,1.827505531483
0.077753920043603,1.82721115575595,0.077753920043603,1.82721115575595
0.0777643403454529,1.82691743113355,0.0777643403454529,1.82691743113355
0.0777747606473028,1.82662436288088,0.0777747606473028,1.82662436288088
0.0777851809491527,1.8263319562958,0.0777851809491527,1.8263319562958
0.0777956012510026,1.82604021670914,0.0777956012510026,1.82604021670914
0.0778060215528525,1.82574914948497,0.0778060215528525,1.82574914948497
0.0778164418547024,1.82545876002087,0.0778164418547024,1.82545876002087
0.0778268621565523,1.82516905374814,0.0778268621565523,1.82516905374814
0.0778372824584022,1.82488003613209,0.0778372824584022,1.82488003613209
0.0778477027602521,1.8245917126723,0.0778477027602521,1.8245917126723
0.077858123062102,1.82430408890282,0.077858123062102,1.82430408890282
0.0778685433639519,1.82401717039253,0.0778685433639519,1.82401717039253
0.0778789636658017,1.82373096274532,0.0778789636658017,1.82373096274532
0.0778893839676516,1.82344547160038,0.0778893839676516,1.82344547160038
0.0778998042695015,1.8231607026325,0.0778998042695015,1.8231607026325
0.0779102245713514,1.8228766615523,0.0779102245713514,1.8228766615523
0.0779206448732013,1.82259335410653,0.0779206448732013,1.82259335410653
0.0779310651750512,1.82231078607834,0.0779310651750512,1.82231078607834
0.0779414854769011,1.82202896328755,0.0779414854769011,1.82202896328755
0.077951905778751,1.82174789159095,0.077951905778751,1.82174789159095
0.0779623260806009,1.82146757688257,0.0779623260806009,1.82146757688257
0.0779727463824508,1.82118802509396,0.0779727463824508,1.82118802509396
0.0779831666843007,1.8209092421945,0.0779831666843007,1.8209092421945
0.0779935869861506,1.82063123419169,0.0779935869861506,1.82063123419169
0.0780040072880004,1.82035400713143,0.0780040072880004,1.82035400713143
0.0780144275898503,1.82007756709831,0.0780144275898503,1.82007756709831
0.0780248478917002,1.81980192021596,0.0780248478917002,1.81980192021596
0.0780352681935501,1.81952707264729,0.0780352681935501,1.81952707264729
0.0780456884954,1.81925303059484,0.0780456884954,1.81925303059484
0.0780561087972499,1.81897980030107,0.0780561087972499,1.81897980030107
0.0780665290990998,1.81870738804868,0.0780665290990998,1.81870738804868
0.0780769494009497,1.81843580016093,0.0780769494009497,1.81843580016093
0.0780873697027996,1.81816504300192,0.0780873697027996,1.81816504300192
0.0780977900046495,1.81789512297698,0.0780977900046495,1.81789512297698
0.0781082103064994,1.81762604653293,0.0781082103064994,1.81762604653293
0.0781186306083493,1.81735782015844,0.0781186306083493,1.81735782015844
0.0781290509101991,1.81709045038435,0.0781290509101991,1.81709045038435
0.078139471212049,1.81682394378401,0.078139471212049,1.81682394378401
0.0781498915138989,1.81655830697361,0.0781498915138989,1.81655830697361
0.0781603118157488,1.8162935466125,0.0781603118157488,1.8162935466125
0.0781707321175987,1.8160296694036,0.0781707321175987,1.8160296694036
0.0781811524194486,1.81576668209366,0.0781811524194486,1.81576668209366
0.0781915727212985,1.81550459147368,0.0781915727212985,1.81550459147368
0.0782019930231484,1.8152434043792,0.0782019930231484,1.8152434043792
0.0782124133249983,1.81498312769072,0.0782124133249983,1.81498312769072
0.0782228336268482,1.81472376833401,0.0782228336268482,1.81472376833401
0.0782332539286981,1.81446533328051,0.0782332539286981,1.81446533328051
0.078243674230548,1.81420782954767,0.078243674230548,1.81420782954767
0.0782540945323979,1.81395126419932,0.0782540945323979,1.81395126419932
0.0782645148342477,1.81369564434606,0.0782645148342477,1.81369564434606
0.0782749351360976,1.81344097714565,0.0782749351360976,1.81344097714565
0.0782853554379475,1.81318726980333,0.0782853554379475,1.81318726980333
0.0782957757397974,1.8129345295723,0.0782957757397974,1.8129345295723
0.0783061960416473,1.81268276375401,0.0783061960416473,1.81268276375401
0.0783166163434972,1.81243197969861,0.0783166163434972,1.81243197969861
0.0783270366453471,1.81218218480535,0.0783270366453471,1.81218218480535
0.078337456947197,1.81193338652295,0.078337456947197,1.81193338652295
0.0783478772490469,1.81168559235003,0.0783478772490469,1.81168559235003
0.0783582975508968,1.81143880983548,0.0783582975508968,1.81143880983548
0.0783687178527467,1.81119304657894,0.0783687178527467,1.81119304657894
0.0783791381545966,1.81094831023113,0.0783791381545966,1.81094831023113
0.0783895584564464,1.81070460849434,0.0783895584564464,1.81070460849434
0.0783999787582964,1.81046194912284,0.0783999787582964,1.81046194912284
0.0784103990601462,1.81022033992327,0.0784103990601462,1.81022033992327
0.0784208193619961,1.80997978875512,0.0784208193619961,1.80997978875512
0.078431239663846,1.80974030353114,0.078431239663846,1.80974030353114
0.0784416599656959,1.8095018922178,0.0784416599656959,1.8095018922178
0.0784520802675458,1.80926456283571,0.0784520802675458,1.80926456283571
0.0784625005693957,1.8090283234601,0.0784625005693957,1.8090283234601
0.0784729208712456,1.80879318222124,0.0784729208712456,1.80879318222124
0.0784833411730955,1.80855914730496,0.0784833411730955,1.80855914730496
0.0784937614749454,1.80832622695304,0.0784937614749454,1.80832622695304
0.0785041817767953,1.80809442946371,0.0785041817767953,1.80809442946371
0.0785146020786451,1.80786376319217,0.0785146020786451,1.80786376319217
0.0785250223804951,1.80763423655097,0.0785250223804951,1.80763423655097
0.0785354426823449,1.80740585801059,0.0785354426823449,1.80740585801059
0.0785458629841948,1.80717863609987,0.0785458629841948,1.80717863609987
0.0785562832860447,1.80695257940652,0.0785562832860447,1.80695257940652
0.0785667035878946,1.80672769657762,0.0785667035878946,1.80672769657762
0.0785771238897445,1.80650399632012,0.0785771238897445,1.80650399632012
0.0785875441915944,1.80628148740136,0.0785875441915944,1.80628148740136
0.0785979644934443,1.80606017864954,0.0785979644934443,1.80606017864954
0.0786083847952942,1.80584007895432,0.0786083847952942,1.80584007895432
0.0786188050971441,1.80562119726726,0.0786188050971441,1.80562119726726
0.078629225398994,1.80540354260238,0.078629225398994,1.80540354260238
0.0786396457008439,1.80518712403674,0.0786396457008439,1.80518712403674
0.0786500660026938,1.8049719507109,0.0786500660026938,1.8049719507109
0.0786604863045436,1.80475803182952,0.0786604863045436,1.80475803182952
0.0786709066063935,1.8045453766619,0.0786709066063935,1.8045453766619
0.0786813269082434,1.80433399454253,0.0786813269082434,1.80433399454253
0.0786917472100933,1.80412389487168,0.0786917472100933,1.80412389487168
0.0787021675119432,1.80391508711591,0.0787021675119432,1.80391508711591
0.0787125878137931,1.80370758080872,0.0787125878137931,1.80370758080872
0.078723008115643,1.80350138555106,0.078723008115643,1.80350138555106
0.0787334284174929,1.80329651101197,0.0787334284174929,1.80329651101197
0.0787438487193428,1.80309296692915,0.0787438487193428,1.80309296692915
0.0787542690211927,1.80289076310957,0.0787542690211927,1.80289076310957
0.0787646893230426,1.80268990943006,0.0787646893230426,1.80268990943006
0.0787751096248925,1.80249041583792,0.0787751096248925,1.80249041583792
0.0787855299267423,1.80229229235157,0.0787855299267423,1.80229229235157
0.0787959502285922,1.80209554906115,0.0787959502285922,1.80209554906115
0.0788063705304421,1.80190019612915,0.0788063705304421,1.80190019612915
0.078816790832292,1.80170624379105,0.078816790832292,1.80170624379105
0.0788272111341419,1.80151370235599,0.0788272111341419,1.80151370235599
0.0788376314359918,1.80132258220738,0.0788376314359918,1.80132258220738
0.0788480517378417,1.80113289380358,0.0788480517378417,1.80113289380358
0.0788584720396916,1.80094464767859,0.0788584720396916,1.80094464767859
0.0788688923415415,1.80075785444269,0.0788688923415415,1.80075785444269
0.0788793126433914,1.80057252478311,0.0788793126433914,1.80057252478311
0.0788897329452413,1.80038866946478,0.0788897329452413,1.80038866946478
0.0789001532470912,1.80020629933093,0.0789001532470912,1.80020629933093
0.078910573548941,1.8000254253039,0.078910573548941,1.8000254253039
0.0789209938507909,1.79984605838576,0.0789209938507909,1.79984605838576
0.0789314141526408,1.79966820965908,0.0789314141526408,1.79966820965908
0.0789418344544907,1.79949189028763,0.0789418344544907,1.79949189028763
0.0789522547563406,1.79931711151713,0.0789522547563406,1.79931711151713
0.0789626750581905,1.79914388467599,0.0789626750581905,1.79914388467599
0.0789730953600404,1.79897222117604,0.0789730953600404,1.79897222117604
0.0789835156618903,1.79880213251332,0.0789835156618903,1.79880213251332
0.0789939359637402,1.79863363026882,0.0789939359637402,1.79863363026882
0.0790043562655901,1.79846672610925,0.0790043562655901,1.79846672610925
0.07901477656744,1.79830143178787,0.07901477656744,1.79830143178787
0.0790251968692899,1.7981377591452,0.0790251968692899,1.7981377591452
0.0790356171711397,1.79797572010992,0.0790356171711397,1.79797572010992
0.0790460374729896,1.79781532669959,0.0790460374729896,1.79781532669959
0.0790564577748395,1.79765659102151,0.0790564577748395,1.79765659102151
0.0790668780766894,1.79749952527356,0.0790668780766894,1.79749952527356


==> data/bndlayer/speedup_sing_4_diff_6_b_1_nref_3_lay_21.csv <==
erren,speeden,erraug,speedaug
0.0124579974861801,7.79886117894389,1.2002215595483,7.79886117894389
0.0124699493048151,7.77665118946736,1.20553762337685,7.77665118946736
0.0124819011234502,7.75419614895999,1.21085368720539,7.75419614895999
0.0124938529420852,7.73151049930688,1.21616975103394,7.73151049930688
0.0125058047607203,7.70860926526909,1.22148581486249,7.70860926526909
0.0125177565793553,7.68550807426188,1.22680187869104,7.68550807426188
0.0125297083979904,7.6622231752845,1.23211794251958,7.6622231752845
0.0125416602166254,7.63877145688852,1.23743400634813,7.63877145688852
0.0125536120352605,7.6151704640642,1.24275007017668,7.6151704640642
0.0125655638538956,7.59143841391711,1.24806613400522,7.59143841391711
0.0125775156725306,7.56759421000025,1.25338219783377,7.56759421000025
0.0125894674911657,7.54365745515977,1.25869826166232,7.54365745515977
0.0126014193098007,7.51964846274639,1.26401432549087,7.51964846274639
0.0126133711284358,7.49558826603836,1.26933038931941,7.49558826603836
0.0126253229470708,7.4714986257165,1.27464645314796,7.4714986257165
0.0126372747657059,7.4474020352274,1.27996251697651,7.4474020352274
0.0126492265843409,7.42332172386667,1.28527858080505,7.42332172386667
0.012661178402976,7.39928165741151,1.2905946446336,7.39928165741151
0.012673130221611,7.37530653612975,1.29591070846215,7.37530653612975
0.0126850820402461,7.35142178999199,1.3012267722907,7.35142178999199
0.0126970338588812,7.32765357091412,1.30654283611924,7.32765357091412
0.0127089856775162,7.30402874185942,1.31185889994779,7.30402874185942
0.0127209374961513,7.2805748626333,1.31717496377634,7.2805748626333
0.0127328893147863,7.25732017220918,1.32249102760489,7.25732017220918
0.0127448411334214,7.2342935674311,1.32780709143343,7.2342935674311
0.0127567929520564,7.211524577948,1.33312315526198,7.211524577948
0.0127687447706915,7.18904333724598,1.33843921909053,7.18904333724598
0.0127806965893265,7.16688054965815,1.34375528291907,7.16688054965815
0.0127926484079616,7.14506745324755,1.34907134674762,7.14506745324755
0.0128046002265966,7.1236357784766,1.35438741057617,7.1236357784766
0.0128165520452317,7.10261770259692,1.35970347440472,7.10261770259692
0.0128285038638667,7.08204579971603,1.36501953823326,7.08204579971603
0.0128404556825018,7.06195298652257,1.37033560206181,7.06195298652257
0.0128524075011369,7.04237246367895,1.37565166589036,7.04237246367895
0.0128643593197719,7.02336427726358,1.3809677297189,7.02336427726358
0.012876311138407,7.00507750809201,1.38628379354745,7.00507750809201
0.012888262957042,6.98713299806251,1.391599857376,6.98713299806251
0.0129002147756771,6.96952183034317,1.39691592120455,6.96952183034317
0.0129121665943121,6.9522386404421,1.40223198503309,6.9522386404421
0.0129241184129472,6.93527795070699,1.40754804886164,6.93527795070699
0.0129360702315822,6.91863417187032,1.41286411269019,6.91863417187032
0.0129480220502173,6.90230160461312,1.41818017651874,6.90230160461312
0.0129599738688523,6.88627444114523,1.42349624034728,6.88627444114523
0.0129719256874874,6.87054676680011,1.42881230417583,6.87054676680011
0.0129838775061224,6.85511256164213,1.43412836800438,6.85511256164213
0.0129958293247575,6.83996570208439,1.43944443183292,6.83996570208439
0.0130077811433926,6.82509996251504,1.44476049566147,6.82509996251504
0.0130197329620276,6.81050901693012,1.45007655949002,6.81050901693012
0.0130316847806627,6.79618644057087,1.45539262331857,6.79618644057087
0.0130436365992977,6.78212571156356,1.46070868714711,6.78212571156356
0.0130555884179328,6.76832021255982,1.46602475097566,6.76832021255982
0.0130675402365678,6.75476323237545,1.47134081480421,6.75476323237545
0.0130794920552029,6.74144796762586,1.47665687863275,6.74144796762586
0.0130914438738379,6.72836752435603,1.4819729424613,6.72836752435603
0.013103395692473,6.7155149196631,1.48728900628985,6.7155149196631
0.013115347511108,6.70288308330972,1.4926050701184,6.70288308330972
0.0131272993297431,6.69046485932607,1.49792113394694,6.69046485932607
0.0131392511483781,6.67825300759891,1.50323719777549,6.67825300759891
0.0131512029670132,6.66624020544543,1.50855326160404,6.66624020544543
0.0131631547856483,6.65441904917038,1.51386932543259,6.65441904917038
0.0131751066042833,6.64278205560443,1.51918538926113,6.64278205560443
0.0131870584229184,6.63132166362193,1.52450145308968,6.63132166362193
0.0131990102415534,6.62003023563639,1.52981751691823,6.62003023563639
0.0132109620601885,6.60890005907183,1.53513358074677,6.60890005907183
0.0132229138788235,6.59792334780821,1.54044964457532,6.59792334780821
0.0132348656974586,6.58709224359927,1.54576570840387,6.58709224359927
0.0132468175160936,6.5763988174611,1.55108177223242,6.5763988174611
0.0132587693347287,6.56583507102962,1.55639783606096,6.56583507102962
0.0132707211533637,6.55539293788552,1.56171389988951,6.55539293788552
0.0132826729719988,6.54506428484482,1.56702996371806,6.54506428484482
0.0132946247906338,6.53484091321364,1.5723460275466,6.53484091321364
0.0133065766092689,6.52471456000542,1.57766209137515,6.52471456000542
0.013318528427904,6.51467689911926,1.5829781552037,6.51467689911926
0.013330480246539,6.50471954247758,1.58829421903225,6.50471954247758
0.0133424320651741,6.49483404112188,1.59361028286079,6.49483404112188
0.0133543838838091,6.48501188626496,1.59892634668934,6.48501188626496
0.0133663357024442,6.47524451029812,1.60424241051789,6.47524451029812
0.0133782875210792,6.46552328775214,1.60955847434644,6.46552328775214
0.0133902393397143,6.45583953621032,1.61487453817498,6.45583953621032
0.0134021911583493,6.44618451717255,1.62019060200353,6.44618451717255
0.0134141429769844,6.43654943686876,1.62550666583208,6.43654943686876
0.0134260947956194,6.42692544702059,1.63082272966062,6.42692544702059
0.0134380466142545,6.41730364554998,1.63613879348917,6.41730364554998
0.0134499984328896,6.40767507723324,1.64145485731772,6.40767507723324
0.0134619502515246,6.39803073429954,1.64677092114627,6.39803073429954
0.0134739020701597,6.38836155697241,1.65208698497481,6.38836155697241
0.0134858538887947,6.37865843395306,1.65740304880336,6.37865843395306
0.0134978057074298,6.3689122028444,1.66271911263191,6.3689122028444
0.0135097575260648,6.35911365051434,1.66803517646045,6.35911365051434
0.0135217093446999,6.34925351339745,1.673351240289,6.34925351339745
0.0135336611633349,6.33932247773359,1.67866730411755,6.33932247773359
0.01354561298197,6.32931117974243,1.6839833679461,6.32931117974243
0.013557564800605,6.3192102057327,1.68929943177464,6.3192102057327
0.0135695166192401,6.30901009214502,1.69461549560319,6.30901009214502
0.0135814684378751,6.29870132552714,1.69993155943174,6.29870132552714
0.0135934202565102,6.28827434244042,1.70524762326029,6.28827434244042
0.0136053720751453,6.27771952929653,1.71056368708883,6.27771952929653
0.0136173238937803,6.26702722212305,1.71587975091738,6.26702722212305
0.0136292757124154,6.25618770625696,1.72119581474593,6.25618770625696
0.0136412275310504,6.2451912159648,1.72651187857447,6.2451912159648
0.0136531793496855,6.2340279339884,1.73182794240302,6.2340279339884
0.0136651311683205,6.22268799101491,1.73714400623157,6.22268799101491
0.0136770829869556,6.21116146507005,1.74246007006012,6.21116146507005
0.0136890348055906,6.19943838083336,1.74777613388866,6.19943838083336
0.0137009866242257,6.18750870887417,1.75309219771721,6.18750870887417
0.0137129384428607,6.17536236480719,1.75840826154576,6.17536236480719
0.0137248902614958,6.16298920836631,1.7637243253743,6.16298920836631
0.0137368420801308,6.15037904239547,1.76904038920285,6.15037904239547
0.0137487938987659,6.13752161175519,1.7743564530314,6.13752161175519
0.013760745717401,6.12440660214353,1.77967251685995,6.12440660214353
0.013772697536036,6.11102363882996,1.78498858068849,6.11102363882996
0.0137846493546711,6.09736228530092,1.79030464451704,6.09736228530092
0.0137966011733061,6.08341204181545,1.79562070834559,6.08341204181545
0.0138085529919412,6.06916234386946,1.80093677217414,6.06916234386946
0.0138205048105762,6.05460256056724,1.80625283600268,6.05460256056724
0.0138324566292113,6.03972199289832,1.81156889983123,6.03972199289832
0.0138444084478463,6.02450987191835,1.81688496365978,6.02450987191835
0.0138563602664814,6.00895535683216,1.82220102748832,6.00895535683216
0.0138683120851164,5.99304753297713,1.82751709131687,5.99304753297713
0.0138802639037515,5.97677540970534,1.83283315514542,5.97677540970534
0.0138922157223865,5.96012791816226,1.83814921897397,5.96012791816226
0.0139041675410216,5.9430939089603,1.84346528280251,5.9430939089603
0.0139161193596567,5.92566214974502,1.84878134663106,5.92566214974502
0.0139280711782917,5.90782132265183,1.85409741045961,5.90782132265183
0.0139400229969268,5.88956002165116,1.85941347428815,5.88956002165116
0.0139519748155618,5.87086674977955,1.8647295381167,5.87086674977955
0.0139639266341969,5.85172991625448,1.87004560194525,5.85172991625448
0.0139758784528319,5.83213783347019,1.8753616657738,5.83213783347019
0.013987830271467,5.81207871387213,1.88067772960234,5.81207871387213
0.013999782090102,5.7915406667071,1.88599379343089,5.7915406667071
0.0140117339087371,5.7705116946463,1.89130985725944,5.7705116946463
0.0140236857273721,5.74897969027843,1.89662592108799,5.74897969027843
0.0140356375460072,5.72693243246948,1.90194198491653,5.72693243246948
0.0140475893646422,5.7043575825862,1.90725804874508,5.7043575825862
0.0140595411832773,5.68124268057971,1.91257411257363,5.68124268057971
0.0140714930019124,5.65757514092583,1.91789017640217,5.65757514092583
0.0140834448205474,5.63334224841825,1.92320624023072,5.63334224841825
0.0140953966391825,5.60853115381082,1.92852230405927,5.60853115381082
0.0141073484578175,5.58312886930483,1.93383836788782,5.58312886930483
0.0141193002764526,5.5571222638771,1.93915443171636,5.5571222638771
0.0141312520950876,5.53049805844437,1.94447049554491,5.53049805844437
0.0141432039137227,5.50324282085937,1.94978655937346,5.50324282085937
0.0141551557323577,5.47534296073386,1.955102623202,5.47534296073386
0.0141671075509928,5.44678472408333,1.96041868703055,5.44678472408333
0.0141790593696278,5.41755418778827,1.9657347508591,5.41755418778827
0.0141910111882629,5.38517653044245,1.97105081468765,5.38517653044245
0.0142029630068979,5.34542086474456,1.97636687851619,5.34542086474456
0.014214914825533,5.29899983914436,1.98168294234474,5.29899983914436
0.0142268666441681,5.24674729791577,1.98699900617329,5.24674729791577
0.0142388184628031,5.1895017496817,1.99231507000184,5.1895017496817
0.0142507702814382,5.1281067690148,1.99763113383038,5.1281067690148
0.0142627221000732,5.06341133146366,2.00294719765893,5.06341133146366
0.0142746739187083,4.99627008068045,2.00826326148748,4.99627008068045
0.0142866257373433,4.92754352621936,2.01357932531602,4.92754352621936
0.0142985775559784,4.8580981704925,2.01889538914457,4.8580981704925
0.0143105293746134,4.78880656330922,2.02421145297312,4.78880656330922
0.0143224811932485,4.7205472823907,2.02952751680167,4.7205472823907
0.0143344330118835,4.65420483824186,2.03484358063021,4.65420483824186
0.0143463848305186,4.59066950178142,2.04015964445876,4.59066950178142
0.0143583366491537,4.53083705317729,2.04547570828731,4.53083705317729
0.0143702884677887,4.47560845041014,2.05079177211586,4.47560845041014
0.0143822402864238,4.42588941619547,2.0561078359444,4.42588941619547
0.0143941921050588,4.38258994203203,2.06142389977295,4.38258994203203
0.0144061439236939,4.34662370831592,2.0667399636015,4.34662370831592
0.0144180957423289,4.31890741966379,2.07205602743004,4.31890741966379
0.014430047560964,4.30036005482667,2.07737209125859,4.30036005482667
0.014441999379599,4.29190203084852,2.08268815508714,4.29190203084852
0.0144539511982341,4.29087091846075,2.08800421891569,4.29087091846075
0.0144659030168691,4.2900931030405,2.09332028274423,4.2900931030405
0.0144778548355042,4.28932767104186,2.09863634657278,4.28932767104186
0.0144898066541392,4.2885746244871,2.10395241040133,4.2885746244871
0.0145017584727743,4.28783396525652,2.10926847422987,4.28783396525652
0.0145137102914094,4.28710569508824,2.11458453805842,4.28710569508824
0.0145256621100444,4.28638981557799,2.11990060188697,4.28638981557799
0.0145376139286795,4.28568632817886,2.12521666571552,4.28568632817886
0.0145495657473145,4.28499523420114,2.13053272954406,4.28499523420114
0.0145615175659496,4.28431653481206,2.13584879337261,4.28431653481206
0.0145734693845846,4.28365023103563,2.14116485720116,4.28365023103563
0.0145854212032197,4.28299632375241,2.1464809210297,4.28299632375241
0.0145973730218547,4.28235481369932,2.15179698485825,4.28235481369932
0.0146093248404898,4.28172570146944,2.1571130486868,4.28172570146944
0.0146212766591248,4.28110898751183,2.16242911251535,4.28110898751183
0.0146332284777599,4.28050467213131,2.16774517634389,4.28050467213131
0.0146451802963949,4.2799127554883,2.17306124017244,4.2799127554883
0.01465713211503,4.27933323759864,2.17837730400099,4.27933323759864
0.0146690839336651,4.27876611833336,2.18369336782954,4.27876611833336
0.0146810357523001,4.27821139741858,2.18900943165808,4.27821139741858
0.0146929875709352,4.27766907443524,2.19432549548663,4.27766907443524
0.0147049393895702,4.27713914881901,2.19964155931518,4.27713914881901
0.0147168912082053,4.27662161986006,2.20495762314372,4.27662161986006
0.0147288430268403,4.27611648670295,2.21027368697227,4.27611648670295
0.0147407948454754,4.27562374834641,2.21558975080082,4.27562374834641
0.0147527466641104,4.27514340364319,2.22090581462937,4.27514340364319
0.0147646984827455,4.27467545129995,2.22622187845791,4.27467545129995
0.0147766503013805,4.27421988987703,2.23153794228646,4.27421988987703
0.0147886021200156,4.27377671778837,2.23685400611501,4.27377671778837
0.0148005539386506,4.2733459333013,2.24217006994355,4.2733459333013
0.0148125057572857,4.27292753453643,2.2474861337721,4.27292753453643
0.0148244575759208,4.2725215194675,2.25280219760065,4.2725215194675
0.0148364093945558,4.27212788592121,2.2581182614292,4.27212788592121
0.0148483612131909,4.27174663157714,2.26343432525774,4.27174663157714
0.0148603130318259,4.27137775396757,2.26875038908629,4.27137775396757
0.014872264850461,4.27102125047736,2.27406645291484,4.27102125047736
0.014884216669096,4.27067711834381,2.27938251674339,4.27067711834381
0.0148961684877311,4.27034535465658,2.28469858057193,4.27034535465658
0.0149081203063661,4.27002595635749,2.29001464440048,4.27002595635749
0.0149200721250012,4.26971892024047,2.29533070822903,4.26971892024047
0.0149320239436362,4.26942424295143,2.30064677205757,4.26942424295143
0.0149439757622713,4.2691419209881,2.30596283588612,4.2691419209881
0.0149559275809063,4.26887195069999,2.31127889971467,4.26887195069999
0.0149678793995414,4.2686143282882,2.31659496354322,4.2686143282882
0.0149798312181765,4.26836904980541,2.32191102737176,4.26836904980541
0.0149917830368115,4.2681361111557,2.32722709120031,4.2681361111557
0.0150037348554466,4.26791550809449,2.33254315502886,4.26791550809449
0.0150156866740816,4.26770723622842,2.3378592188574,4.26770723622842
0.0150276384927167,4.26751129101529,2.34317528268595,4.26751129101529
0.0150395903113517,4.26732766776395,2.3484913465145,4.26732766776395
0.0150515421299868,4.26715636163421,2.35380741034305,4.26715636163421
0.0150634939486218,4.26699736763677,2.35912347417159,4.26699736763677
0.0150754457672569,4.26685068063313,2.36443953800014,4.26685068063313
0.0150873975858919,4.26671629533551,2.36975560182869,4.26671629533551
0.015099349404527,4.26659420630678,2.37507166565724,4.26659420630678
0.0151113012231621,4.2664844079604,2.38038772948578,4.2664844079604
0.0151232530417971,4.26638689456033,2.38570379331433,4.26638689456033
0.0151352048604322,4.26630166022099,2.39101985714288,4.26630166022099
0.0151471566790672,4.26622869890715,2.39633592097142,4.26622869890715
0.0151591084977023,4.26616800443393,2.40165198479997,4.26616800443393
0.0151710603163373,4.26611957046673,2.40696804862852,4.26611957046673
0.0151830121349724,4.26608339052113,2.41228411245707,4.26608339052113
0.0151949639536074,4.26605945796289,2.41760017628561,4.26605945796289
0.0152069157722425,4.2660477660079,2.42291624011416,4.2660477660079
0.0152188675908775,4.26604830772209,2.42823230394271,4.26604830772209
0.0152308194095126,4.26606107602146,2.43354836777125,4.26606107602146
0.0152427712281476,4.26608606367197,2.4388644315998,4.26608606367197
0.0152547230467827,4.26612326328954,2.44418049542835,4.26612326328954
0.0152666748654178,4.26617266734005,2.4494965592569,4.26617266734005
0.0152786266840528,4.26623426813924,2.45481262308544,4.26623426813924
0.0152905785026879,4.26630805785273,2.46012868691399,4.26630805785273
0.0153025303213229,4.266394028496,2.46544475074254,4.266394028496
0.015314482139958,4.26649217193433,2.47076081457109,4.26649217193433
0.015326433958593,4.26660247988285,2.47607687839963,4.26660247988285
0.0153383857772281,4.26672494390643,2.48139294222818,4.26672494390643
0.0153503375958631,4.26685955541979,2.48670900605673,4.26685955541979
0.0153622894144982,4.26700630568737,2.49202506988527,4.26700630568737
0.0153742412331332,4.26716518582341,2.49734113371382,4.26716518582341
0.0153861930517683,4.26733618679191,2.50265719754237,4.26733618679191
0.0153981448704033,4.26751929940665,2.50797326137092,4.26751929940665
0.0154100966890384,4.26771451433117,2.51328932519946,4.26771451433117
0.0154220485076735,4.26792182207881,2.51860538902801,4.26792182207881
0.0154340003263085,4.26814121301266,2.52392145285656,4.26814121301266
0.0154459521449436,4.26837267734566,2.52923751668511,4.26837267734566
0.0154579039635786,4.26861620514054,2.53455358051365,4.26861620514054
0.0154698557822137,4.26887178630987,2.5398696443422,4.26887178630987
0.0154818076008487,4.26913941061609,2.54518570817075,4.26913941061609
0.0154937594194838,4.26941906767151,2.55050177199929,4.26941906767151
0.0155057112381188,4.26971074693835,2.55581783582784,4.26971074693835
0.0155176630567539,4.27001443772879,2.56113389965639,4.27001443772879
0.0155296148753889,4.27033012920495,2.56644996348494,4.27033012920495
0.015541566694024,4.27065781037899,2.57176602731348,4.27065781037899
0.015553518512659,4.2709974701131,2.57708209114203,4.2709974701131
0.0155654703312941,4.27134909711958,2.58239815497058,4.27134909711958
0.0155774221499292,4.27171267996084,2.58771421879912,4.27171267996084
0.0155893739685642,4.27208820704949,2.59303028262767,4.27208820704949
0.0156013257871993,4.27247566664838,2.59834634645622,4.27247566664838
0.0156132776058343,4.27287504687064,2.60366241028477,4.27287504687064
0.0156252294244694,4.27328633567973,2.60897847411331,4.27328633567973
0.0156371812431044,4.27370952088954,2.61429453794186,4.27370952088954
0.0156491330617395,4.27414459016441,2.61961060177041,4.27414459016441
0.0156610848803745,4.27459153101921,2.62492666559895,4.27459153101921
0.0156730366990096,4.27505033081942,2.6302427294275,4.27505033081942
0.0156849885176446,4.27552097678117,2.63555879325605,4.27552097678117
0.0156969403362797,4.27600345597135,2.6408748570846,4.27600345597135
0.0157088921549147,4.27649775530766,2.64619092091314,4.27649775530766
0.0157208439735498,4.2770038615587,2.65150698474169,4.2770038615587
0.0157327957921849,4.27752176134406,2.65682304857024,4.27752176134406
0.0157447476108199,4.27805144113439,2.66213911239879,4.27805144113439
0.015756699429455,4.27859288725147,2.66745517622733,4.27859288725147
0.01576865124809,4.27914608586835,2.67277124005588,4.27914608586835
0.0157806030667251,4.27971102300941,2.67808730388443,4.27971102300941
0.0157925548853601,4.28028768455046,2.68340336771297,4.28028768455046
0.0158045067039952,4.28087605621884,2.68871943154152,4.28087605621884
0.0158164585226302,4.28147612359351,2.69403549537007,4.28147612359351
0.0158284103412653,4.28208787210519,2.69935155919862,4.28208787210519
0.0158403621599003,4.28271128703643,2.70466762302716,4.28271128703643
0.0158523139785354,4.28334635352173,2.70998368685571,4.28334635352173
0.0158642657971705,4.28399305654765,2.71529975068426,4.28399305654765
0.0158762176158055,4.28465138095293,2.72061581451281,4.28465138095293
0.0158881694344406,4.28532131142863,2.72593187834135,4.28532131142863
0.0159001212530756,4.28600283251819,2.7312479421699,4.28600283251819
0.0159120730717107,4.28669592861762,2.73656400599845,4.28669592861762
0.0159240248903457,4.28740058397559,2.74188006982699,4.28740058397559
0.0159359767089808,4.28811678269354,2.74719613365554,4.28811678269354
0.0159479285276158,4.28884450872586,2.75251219748409,4.28884450872586
0.0159598803462509,4.28958374587999,2.75782826131264,4.28958374587999
0.0159718321648859,4.29033447781657,2.76314432514118,4.29033447781657
0.015983783983521,4.29109668804956,2.76846038896973,4.29109668804956
0.015995735802156,4.2918703599464,2.77377645279828,4.2918703599464
0.0160076876207911,4.29265547672815,2.77909251662682,4.29265547672815
0.0160196394394262,4.29345202146963,2.78440858045537,4.29345202146963
0.0160315912580612,4.29425997709957,2.78972464428392,4.29425997709957
0.0160435430766963,4.29507932640077,2.79504070811247,4.29507932640077
0.0160554948953313,4.29591005201025,2.80035677194101,4.29591005201025
0.0160674467139664,4.2967521364194,2.80567283576956,4.2967521364194
0.0160793985326014,4.29760556197414,2.81098889959811,4.29760556197414
0.0160913503512365,4.29847031087509,2.81630496342666,4.29847031087509
0.0161033021698715,4.29934636517773,2.8216210272552,4.29934636517773
0.0161152539885066,4.30023370679255,2.82693709108375,4.30023370679255
0.0161272058071416,4.30113231748525,2.8322531549123,4.30113231748525
0.0161391576257767,4.3020421788769,2.83756921874084,4.3020421788769
0.0161511094444117,4.30296327244408,2.84288528256939,4.30296327244408
0.0161630612630468,4.30389557951911,2.84820134639794,4.30389557951911
0.0161750130816819,4.30483908129019,2.85351741022649,4.30483908129019
0.0161869649003169,4.30579375880161,2.85883347405503,4.30579375880161
0.016198916718952,4.30675959295389,2.86414953788358,4.30675959295389
0.016210868537587,4.307736564504,2.86946560171213,4.307736564504
0.0162228203562221,4.30872465406556,2.87478166554067,4.30872465406556
0.0162347721748571,4.30972384210898,2.88009772936922,4.30972384210898
0.0162467239934922,4.3107341089617,2.88541379319777,4.3107341089617
0.0162586758121272,4.31175543480836,2.89072985702632,4.31175543480836
0.0162706276307623,4.312787799691,2.89604592085486,4.312787799691
0.0162825794493973,4.31383118350927,2.90136198468341,4.31383118350927
0.0162945312680324,4.31488556602062,2.90667804851196,4.31488556602062
0.0163064830866674,4.31595092684051,2.9119941123405,4.31595092684051
0.0163184349053025,4.31702724544259,2.91731017616905,4.31702724544259
0.0163303867239376,4.31811450115897,2.9226262399976,4.31811450115897
0.0163423385425726,4.31921267318035,2.92794230382615,4.31921267318035
0.0163542903612077,4.32032174055631,2.93325836765469,4.32032174055631
0.0163662421798427,4.32144168219546,2.93857443148324,4.32144168219546
0.0163781939984778,4.32257247686569,2.94389049531179,4.32257247686569
0.0163901458171128,4.3237141031944,2.94920655914034,4.3237141031944
0.0164020976357479,4.32486653966867,2.95452262296888,4.32486653966867
0.0164140494543829,4.32602976463554,2.95983868679743,4.32602976463554
0.016426001273018,4.3272037563022,2.96515475062598,4.3272037563022
0.016437953091653,4.32838849273625,2.97047081445452,4.32838849273625
0.0164499049102881,4.32958395186586,2.97578687828307,4.32958395186586
0.0164618567289231,4.33079011148008,2.98110294211162,4.33079011148008
0.0164738085475582,4.33200694922905,2.98641900594017,4.33200694922905
0.0164857603661933,4.33323444262418,2.99173506976871,4.33323444262418
0.0164977121848283,4.33447256903848,2.99705113359726,4.33447256903848
0.0165096640034634,4.33572130570672,3.00236719742581,4.33572130570672
0.0165216158220984,4.3369806297257,3.00768326125436,4.3369806297257
0.0165335676407335,4.33825051805451,3.0129993250829,4.33825051805451
0.0165455194593685,4.33953094751473,3.01831538891145,4.33953094751473
0.0165574712780036,4.34082189479074,3.02363145274,4.34082189479074
0.0165694230966386,4.34212333642989,3.02894751656854,4.34212333642989
0.0165813749152737,4.34343524884282,3.03426358039709,4.34343524884282
0.0165933267339087,4.34475760830367,3.03957964422564,4.34475760830367
0.0166052785525438,4.34609039095034,3.04489570805419,4.34609039095034
0.0166172303711789,4.34743357278477,3.05021177188273,4.34743357278477
0.0166291821898139,4.34878712967315,3.05552783571128,4.34878712967315
0.016641134008449,4.35015103734622,3.06084389953983,4.35015103734622
0.016653085827084,4.35152527139953,3.06615996336837,4.35152527139953
0.0166650376457191,4.35290980729365,3.07147602719692,4.35290980729365
0.0166769894643541,4.35430462035451,3.07679209102547,4.35430462035451
0.0166889412829892,4.35570968577361,3.08210815485402,4.35570968577361
0.0167008931016242,4.3571249786083,3.08742421868256,4.3571249786083
0.0167128449202593,4.35855047378205,3.09274028251111,4.35855047378205
0.0167247967388943,4.35998614608474,3.09805634633966,4.35998614608474
0.0167367485575294,4.36143197017288,3.10337241016821,4.36143197017288
0.0167487003761644,4.36288792056995,3.10868847399675,4.36288792056995
0.0167606521947995,4.36435397166662,3.1140045378253,4.36435397166662
0.0167726040134346,4.36583009772105,3.11932060165385,4.36583009772105
0.0167845558320696,4.36731627285917,3.12463666548239,4.36731627285917
0.0167965076507047,4.36881247107495,3.12995272931094,4.36881247107495
0.0168084594693397,4.37031866623068,3.13526879313949,4.37031866623068
0.0168204112879748,4.37183483205726,3.14058485696804,4.37183483205726
0.0168323631066098,4.37336094215448,3.14590092079658,4.37336094215448
0.0168443149252449,4.37489696999129,3.15121698462513,4.37489696999129
0.0168562667438799,4.37644288890612,3.15653304845368,4.37644288890612
0.016868218562515,4.37799867210712,3.16184911228222,4.37799867210712
0.01688017038115,4.3795642926725,3.16716517611077,4.3795642926725
0.0168921221997851,4.38113972355078,3.17248123993932,4.38113972355078
0.0169040740184201,4.3827249375611,3.17779730376787,4.3827249375611
0.0169160258370552,4.3843199073935,3.18311336759641,4.3843199073935
0.0169279776556903,4.38592460560923,3.18842943142496,4.38592460560923
0.0169399294743253,4.38753900464103,3.19374549525351,4.38753900464103
0.0169518812929604,4.38916307679345,3.19906155908205,4.38916307679345
0.0169638331115954,4.39079679424309,3.2043776229106,4.39079679424309
0.0169757849302305,4.39244012903897,3.20969368673915,4.39244012903897
0.0169877367488655,4.39409305310278,3.2150097505677,4.39409305310278
0.0169996885675006,4.39575553822921,3.22032581439624,4.39575553822921
0.0170116403861356,4.39742755608622,3.22564187822479,4.39742755608622
0.0170235922047707,4.39910907821536,3.23095794205334,4.39910907821536
0.0170355440234057,4.4008000760321,3.23627400588189,4.4008000760321
0.0170474958420408,4.40250052082607,3.24159006971043,4.40250052082607
0.0170594476606758,4.40421038376144,3.24690613353898,4.40421038376144
0.0170713994793109,4.40592963587714,3.25222219736753,4.40592963587714
0.017083351297946,4.40765824808727,3.25753826119607,4.40765824808727
0.017095303116581,4.40939619118131,3.26285432502462,4.40939619118131
0.0171072549352161,4.4111434358245,3.26817038885317,4.4111434358245
0.0171192067538511,4.4128999525581,3.27348645268172,4.4128999525581
0.0171311585724862,4.41466571179976,3.27880251651026,4.41466571179976
0.0171431103911212,4.41644068384375,3.28411858033881,4.41644068384375
0.0171550622097563,4.41822483886134,3.28943464416736,4.41822483886134
0.0171670140283913,4.42001814690108,3.29475070799591,4.42001814690108
0.0171789658470264,4.42182057788914,3.30006677182445,4.42182057788914
0.0171909176656614,4.42363210162957,3.305382835653,4.42363210162957
0.0172028694842965,4.4254526878047,3.31069889948155,4.4254526878047
0.0172148213029315,4.42728230597536,3.31601496331009,4.42728230597536
0.0172267731215666,4.42912092558128,3.32133102713864,4.42912092558128
0.0172387249402017,4.43096851594135,3.32664709096719,4.43096851594135
0.0172506767588367,4.43282504625395,3.33196315479574,4.43282504625395
0.0172626285774718,4.4346904855973,3.33727921862428,4.4346904855973
0.0172745803961068,4.43656480292974,3.34259528245283,4.43656480292974
0.0172865322147419,4.43844796709004,3.34791134628138,4.43844796709004
0.0172984840333769,4.44033994679779,3.35322741010992,4.44033994679779
0.017310435852012,4.44224071065363,3.35854347393847,4.44224071065363
0.017322387670647,4.44415022713962,3.36385953776702,4.44415022713962
0.0173343394892821,4.44606846461956,3.36917560159557,4.44606846461956
0.0173462913079171,4.4479953913393,3.37449166542411,4.4479953913393
0.0173582431265522,4.44993097542707,3.37980772925266,4.44993097542707
0.0173701949451873,4.45187518489378,3.38512379308121,4.45187518489378
0.0173821467638223,4.45382798763337,3.39043985690975,4.45382798763337
0.0173940985824574,4.45578935142311,3.3957559207383,4.45578935142311
0.0174060504010924,4.45775924392395,3.40107198456685,4.45775924392395
0.0174180022197275,4.45973763268079,3.4063880483954,4.45973763268079
0.0174299540383625,4.46172448512288,3.41170411222394,4.46172448512288
0.0174419058569976,4.46371976856406,3.41702017605249,4.46371976856406
0.0174538576756326,4.46572345020316,3.42233623988104,4.46572345020316
0.0174658094942677,4.46773549712425,3.42765230370959,4.46773549712425
0.0174777613129027,4.46975587629704,3.43296836753813,4.46975587629704
0.0174897131315378,4.47178455457712,3.43828443136668,4.47178455457712
0.0175016649501728,4.47382149870635,3.44360049519523,4.47382149870635
0.0175136167688079,4.47586667531315,3.44891655902377,4.47586667531315
0.017525568587443,4.47792005091286,3.45423262285232,4.47792005091286
0.017537520406078,4.47998159190799,3.45954868668087,4.47998159190799
0.0175494722247131,4.48205126458862,3.46486475050942,4.48205126458862
0.0175614240433481,4.48412903513268,3.47018081433796,4.48412903513268
0.0175733758619832,4.48621486960629,3.47549687816651,4.48621486960629
0.0175853276806182,4.48830873396409,3.48081294199506,4.48830873396409
0.0175972794992533,4.49041059404951,3.48612900582361,4.49041059404951
0.0176092313178883,4.49252041559518,3.49144506965215,4.49252041559518
0.0176211831365234,4.49463816422317,3.4967611334807,4.49463816422317
0.0176331349551584,4.49676380544536,3.50207719730925,4.49676380544536
0.0176450867737935,4.49889730466375,3.50739326113779,4.49889730466375
0.0176570385924285,4.50103862717077,3.51270932496634,4.50103862717077
0.0176689904110636,4.50318773814961,3.51802538879489,4.50318773814961
0.0176809422296987,4.50534460267455,3.52334145262344,4.50534460267455
0.0176928940483337,4.50750918571126,3.52865751645198,4.50750918571126
0.0177048458669688,4.50968145211713,3.53397358028053,4.50968145211713
0.0177167976856038,4.51186136664159,3.53928964410908,4.51186136664159
0.0177287495042389,4.51404889392644,3.54460570793762,4.51404889392644
0.0177407013228739,4.51624399850612,3.54992177176617,4.51624399850612
0.017752653141509,4.51844664480811,3.55523783559472,4.51844664480811
0.017764604960144,4.52065679715315,3.56055389942327,4.52065679715315
0.0177765567787791,4.52287441975565,3.56586996325181,4.52287441975565
0.0177885085974141,4.52509947672393,3.57118602708036,4.52509947672393
0.0178004604160492,4.52733193206059,3.57650209090891,4.52733193206059
0.0178124122346842,4.52957174966277,3.58181815473746,4.52957174966277
0.0178243640533193,4.53181889332254,3.587134218566,4.53181889332254
0.0178363158719544,4.53407332672711,3.59245028239455,4.53407332672711
0.0178482676905894,4.53633501345926,3.5977663462231,4.53633501345926
0.0178602195092245,4.53860391699754,3.60308241005164,4.53860391699754
0.0178721713278595,4.54088000071666,3.60839847388019,4.54088000071666
0.0178841231464946,4.54316322788775,3.61371453770874,4.54316322788775
0.0178960749651296,4.54545356167872,3.61903060153729,4.54545356167872
0.0179080267837647,4.54775096515451,3.62434666536583,4.54775096515451
0.0179199786023997,4.55005540127743,3.62966272919438,4.55005540127743
0.0179319304210348,4.55236683290747,3.63497879302293,4.55236683290747
0.0179438822396698,4.55468522280257,3.64029485685147,4.55468522280257
0.0179558340583049,4.55701053361898,3.64561092068002,4.55701053361898
0.01796778587694,4.5593427279115,3.65092698450857,4.5593427279115
0.017979737695575,4.56168176813384,3.65624304833712,4.56168176813384
0.0179916895142101,4.56402761663888,3.66155911216566,4.56402761663888
0.0180036413328451,4.56638023567897,3.66687517599421,4.56638023567897
0.0180155931514802,4.56873958740626,3.67219123982276,4.56873958740626
0.0180275449701152,4.57110563387297,3.67750730365131,4.57110563387297
0.0180394967887503,4.57347833703169,3.68282336747985,4.57347833703169
0.0180514486073853,4.57585765873567,3.6881394313084,4.57585765873567
0.0180634004260204,4.57824356073915,3.69345549513695,4.57824356073915
0.0180753522446554,4.58063600469759,3.69877155896549,4.58063600469759
0.0180873040632905,4.583034952168,3.70408762279404,4.583034952168
0.0180992558819255,4.58544036460923,3.70940368662259,4.58544036460923
0.0181112077005606,4.58785220338224,3.71471975045114,4.58785220338224
0.0181231595191957,4.59027042975039,3.72003581427968,4.59027042975039
0.0181351113378307,4.59269500487976,3.72535187810823,4.59269500487976
0.0181470631564658,4.59512588983936,3.73066794193678,4.59512588983936
0.0181590149751008,4.59756304560149,3.73598400576532,4.59756304560149
0.0181709667937359,4.60000643304195,3.74130006959387,4.60000643304195
0.0181829186123709,4.60245601294038,3.74661613342242,4.60245601294038
0.018194870431006,4.60491174598051,3.75193219725097,4.60491174598051
0.018206822249641,4.6073735927504,3.75724826107951,4.6073735927504
0.0182187740682761,4.60984151374279,3.76256432490806,4.60984151374279
0.0182307258869111,4.61231546935531,3.76788038873661,4.61231546935531
0.0182426777055462,4.61479541989075,3.77319645256516,4.61479541989075
0.0182546295241812,4.61728132555739,3.7785125163937,4.61728132555739
0.0182665813428163,4.61977314646918,3.78382858022225,4.61977314646918
0.0182785331614514,4.62227084264608,3.7891446440508,4.62227084264608
0.0182904849800864,4.62477437401426,3.79446070787934,4.62477437401426
0.0183024367987215,4.62728370040642,3.79977677170789,4.62728370040642
0.0183143886173565,4.62979878156201,3.80509283553644,4.62979878156201
0.0183263404359916,4.63231957712748,3.81040889936499,4.63231957712748
0.0183382922546266,4.63484604665657,3.81572496319353,4.63484604665657
0.0183502440732617,4.63737814961053,3.82104102702208,4.63737814961053
0.0183621958918967,4.6399158453584,3.82635709085063,4.6399158453584
0.0183741477105318,4.64245909317722,3.83167315467917,4.64245909317722
0.0183860995291668,4.64500785225231,3.83698921850772,4.64500785225231
0.0183980513478019,4.64756208167752,3.84230528233627,4.64756208167752
0.0184100031664369,4.65012174045541,3.84762134616482,4.65012174045541
0.018421954985072,4.65268678749758,3.85293740999336,4.65268678749758
0.0184339068037071,4.65525718162484,3.85825347382191,4.65525718162484
0.0184458586223421,4.65783288156747,3.86356953765046,4.65783288156747
0.0184578104409772,4.66041384596543,3.86888560147901,4.66041384596543
0.0184697622596122,4.66300003336866,3.87420166530755,4.66300003336866
0.0184817140782473,4.6655914022372,3.8795177291361,4.6655914022372
0.0184936658968823,4.66818791094152,3.88483379296465,4.66818791094152
0.0185056177155174,4.67078951776266,3.89014985679319,4.67078951776266
0.0185175695341524,4.67339618089252,3.89546592062174,4.67339618089252
0.0185295213527875,4.67600785843402,3.90078198445029,4.67600785843402
0.0185414731714225,4.67862450840135,3.90609804827884,4.67862450840135
0.0185534249900576,4.68124608872019,3.91141411210738,4.68124608872019
0.0185653768086926,4.68387255722788,3.91673017593593,4.68387255722788
0.0185773286273277,4.68650387167366,3.92204623976448,4.68650387167366
0.0185892804459628,4.68913998971889,3.92736230359302,4.68913998971889
0.0186012322645978,4.69178086893719,3.93267836742157,4.69178086893719
0.0186131840832329,4.69442646681472,3.93799443125012,4.69442646681472
0.0186251359018679,4.6970767407503,3.94331049507867,4.6970767407503
0.018637087720503,4.69973164805567,3.94862655890721,4.69973164805567
0.018649039539138,4.70239114595564,3.95394262273576,4.70239114595564
0.0186609913577731,4.70505519158828,3.95925868656431,4.70505519158828
0.0186729431764081,4.70772374200514,3.96457475039286,4.70772374200514
0.0186848949950432,4.71039675417138,3.9698908142214,4.71039675417138
0.0186968468136782,4.71307418496599,3.97520687804995,4.71307418496599
0.0187087986323133,4.71575599118197,3.9805229418785,4.71575599118197
0.0187207504509483,4.71844212952646,3.98583900570704,4.71844212952646
0.0187327022695834,4.72113255662095,3.99115506953559,4.72113255662095
0.0187446540882185,4.72382722900143,3.99647113336414,4.72382722900143
0.0187566059068535,4.72652610311856,4.00178719719269,4.72652610311856
0.0187685577254886,4.72922913533785,4.00710326102123,4.72922913533785
0.0187805095441236,4.73193628193976,4.01241932484978,4.73193628193976
0.0187924613627587,4.73464749911991,4.01773538867833,4.73464749911991
0.0188044131813937,4.73736274298922,4.02305145250688,4.73736274298922
0.0188163650000288,4.74008196957403,4.02836751633542,4.74008196957403
0.0188283168186638,4.74280513481629,4.03368358016397,4.74280513481629
0.0188402686372989,4.74553219457366,4.03899964399252,4.74553219457366
0.0188522204559339,4.74826310461966,4.04431570782106,4.74826310461966
0.018864172274569,4.75099782064382,4.04963177164961,4.75099782064382
0.018876124093204,4.75373629825177,4.05494783547816,4.75373629825177
0.0188880759118391,4.75647849296544,4.0602638993067,4.75647849296544
0.0189000277304742,4.75922436022311,4.06557996313525,4.75922436022311
0.0189119795491092,4.76197385537954,4.0708960269638,4.76197385537954
0.0189239313677443,4.76472693370615,4.07621209079235,4.76472693370615
0.0189358831863793,4.76748355039104,4.08152815462089,4.76748355039104
0.0189478350050144,4.77024366053919,4.08684421844944,4.77024366053919
0.0189597868236494,4.77300721917249,4.09216028227799,4.77300721917249
0.0189717386422845,4.77577418122988,4.09747634610654,4.77577418122988
0.0189836904609195,4.77854450156743,4.10279240993508,4.77854450156743
0.0189956422795546,4.78131813495848,4.10810847376363,4.78131813495848
0.0190075940981896,4.78409503609365,4.11342453759218,4.78409503609365
0.0190195459168247,4.78687515958098,4.11874060142073,4.78687515958098
0.0190314977354598,4.78965845994602,4.12405666524927,4.78965845994602
0.0190434495540948,4.79244489163187,4.12937272907782,4.79244489163187
0.0190554013727299,4.79523440899927,4.13468879290637,4.79523440899927
0.0190673531913649,4.79802696632669,4.14000485673491,4.79802696632669
0.01907930501,4.80082251781036,4.14532092056346,4.80082251781036
0.019091256828635,4.80362101756435,4.15063698439201,4.80362101756435
0.0191032086472701,4.80642241962063,4.15595304822055,4.80642241962063
0.0191151604659051,4.80922667792913,4.1612691120491,4.80922667792913
0.0191271122845402,4.81203374635776,4.16658517587765,4.81203374635776
0.0191390641031752,4.81484357869248,4.1719012397062,4.81484357869248
0.0191510159218103,4.81765612863732,4.17721730353474,4.81765612863732
0.0191629677404453,4.82047134981446,4.18253336736329,4.82047134981446
0.0191749195590804,4.82328919576419,4.18784943119184,4.82328919576419
0.0191868713777155,4.82610961994501,4.19316549502039,4.82610961994501
0.0191988231963505,4.82893257573358,4.19848155884893,4.82893257573358
0.0192107750149856,4.83175801642482,4.20379762267748,4.83175801642482
0.0192227268336206,4.83458589523183,4.20911368650603,4.83458589523183
0.0192346786522557,4.837416165286,4.21442975033457,4.837416165286
0.0192466304708907,4.84024877963693,4.21974581416312,4.84024877963693
0.0192585822895258,4.84308369125245,4.22506187799167,4.84308369125245
0.0192705341081608,4.84592085301866,4.23037794182022,4.84592085301866
0.0192824859267959,4.84876021773985,4.23569400564876,4.84876021773985
0.0192944377454309,4.85160173813854,4.24101006947731,4.85160173813854
0.019306389564066,4.85444536685544,4.24632613330586,4.85444536685544
0.019318341382701,4.8572910564494,4.25164219713441,4.8572910564494
0.0193302932013361,4.86013875939745,4.25695826096295,4.86013875939745
0.0193422450199712,4.86298842809467,4.2622743247915,4.86298842809467
0.0193541968386062,4.86584001485424,4.26759038862005,4.86584001485424
0.0193661486572413,4.86869347190732,4.27290645244859,4.86869347190732
0.0193781004758763,4.87154875140307,4.27822251627714,4.87154875140307
0.0193900522945114,4.87440580540853,4.28353858010569,4.87440580540853
0.0194020041131464,4.8772645859086,4.28885464393424,4.8772645859086
0.0194139559317815,4.88012504480598,4.29417070776278,4.88012504480598
0.0194259077504165,4.88298713392104,4.29948677159133,4.88298713392104
0.0194378595690516,4.88585080499184,4.30480283541988,4.88585080499184
0.0194498113876866,4.88871600967395,4.31011889924842,4.88871600967395
0.0194617632063217,4.89158269954044,4.31543496307697,4.89158269954044
0.0194737150249568,4.89445082608173,4.32075102690552,4.89445082608173
0.0194856668435918,4.89732034070553,4.32606709073407,4.89732034070553
0.0194976186622269,4.90019119473672,4.33138315456261,4.90019119473672
0.0195095704808619,4.90306333941726,4.33669921839116,4.90306333941726
0.019521522299497,4.90593672590602,4.34201528221971,4.90593672590602
0.019533474118132,4.90881130527875,4.34733134604826,4.90881130527875
0.0195454259367671,4.91168702852786,4.3526474098768,4.91168702852786
0.0195573777554021,4.91456384656235,4.35796347370535,4.91456384656235
0.0195693295740372,4.91744171020767,4.3632795375339,4.91744171020767
0.0195812813926722,4.92032057020552,4.36859560136244,4.92032057020552
0.0195932332113073,4.92320037721378,4.37391166519099,4.92320037721378
0.0196051850299423,4.92608108180629,4.37922772901954,4.92608108180629
0.0196171368485774,4.92896263447271,4.38454379284809,4.92896263447271
0.0196290886672125,4.93184498561839,4.38985985667663,4.93184498561839
0.0196410404858475,4.93472808556411,4.39517592050518,4.93472808556411
0.0196529923044826,4.93761188454601,4.40049198433373,4.93761188454601
0.0196649441231176,4.9404963327153,4.40580804816227,4.9404963327153
0.0196768959417527,4.94338138013814,4.41112411199082,4.94338138013814
0.0196888477603877,4.9462669767954,4.41644017581937,4.9462669767954
0.0197007995790228,4.94915307258248,4.42175623964792,4.94915307258248
0.0197127513976578,4.95203961730909,4.42707230347646,4.95203961730909
0.0197247032162929,4.95492656069904,4.43238836730501,4.95492656069904
0.0197366550349279,4.95781385238998,4.43770443113356,4.95781385238998
0.019748606853563,4.96070144193323,4.44302049496211,4.96070144193323
0.019760558672198,4.96358927879349,4.44833655879065,4.96358927879349
0.0197725104908331,4.96647731234862,4.4536526226192,4.96647731234862
0.0197844623094682,4.9693654918894,4.45896868644775,4.9693654918894
0.0197964141281032,4.97225376661923,4.46428475027629,4.97225376661923
0.0198083659467383,4.97514208565391,4.46960081410484,4.97514208565391
0.0198203177653733,4.97803039802137,4.47491687793339,4.97803039802137
0.0198322695840084,4.98091865266133,4.48023294176194,4.98091865266133
0.0198442214026434,4.98380679842512,4.48554900559048,4.98380679842512
0.0198561732212785,4.98669478407526,4.49086506941903,4.98669478407526
0.0198681250399135,4.9895825582853,4.49618113324758,4.9895825582853
0.0198800768585486,4.99247006963938,4.50149719707612,4.99247006963938
0.0198920286771836,4.99535726663203,4.50681326090467,4.99535726663203
0.0199039804958187,4.99824409766776,4.51212932473322,4.99824409766776
0.0199159323144537,5.00113051106081,4.51744538856177,5.00113051106081
0.0199278841330888,5.00401645503474,4.52276145239031,5.00401645503474
0.0199398359517239,5.00690187772214,4.52807751621886,5.00690187772214
0.0199517877703589,5.00978672716427,4.53339358004741,5.00978672716427
0.019963739588994,5.0126709513107,4.53870964387596,5.0126709513107
0.019975691407629,5.01555449801892,4.5440257077045,5.01555449801892
0.0199876432262641,5.01843731505401,4.54934177153305,5.01843731505401
0.0199995950448991,5.02131935008823,4.5546578353616,5.02131935008823
0.0200115468635342,5.02420055070063,4.55997389919014,5.02420055070063
0.0200234986821692,5.02708086437669,4.56528996301869,5.02708086437669
0.0200354505008043,5.02996023850788,4.57060602684724,5.02996023850788
0.0200474023194393,5.03283862039123,4.57592209067579,5.03283862039123
0.0200593541380744,5.03571595722899,4.58123815450433,5.03571595722899
0.0200713059567094,5.03859219612812,4.58655421833288,5.03859219612812
0.0200832577753445,5.04146728409988,4.59187028216143,5.04146728409988
0.0200952095939796,5.04434116805942,4.59718634598998,5.04434116805942
0.0201071614126146,5.04721379482526,4.60250240981852,5.04721379482526
0.0201191132312497,5.0500851111189,4.60781847364707,5.0500851111189
0.0201310650498847,5.05295506356432,4.61313453747562,5.05295506356432
0.0201430168685198,5.05582359868747,4.61845060130416,5.05582359868747
0.0201549686871548,5.05869066291584,4.62376666513271,5.05869066291584
0.0201669205057899,5.06155620257795,4.62908272896126,5.06155620257795
0.0201788723244249,5.06442016390282,4.63439879278981,5.06442016390282
0.02019082414306,5.06728249301948,4.63971485661835,5.06728249301948
0.020202775961695,5.07014313595644,4.6450309204469,5.07014313595644
0.0202147277803301,5.07300203864117,4.65034698427545,5.07300203864117
0.0202266795989651,5.07585914689958,4.65566304810399,5.07585914689958
0.0202386314176002,5.0787144064554,4.66097911193254,5.0787144064554
0.0202505832362353,5.08156776292973,4.66629517576109,5.08156776292973
0.0202625350548703,5.08441916184037,4.67161123958964,5.08441916184037
0.0202744868735054,5.08726854860132,4.67692730341818,5.08726854860132
0.0202864386921404,5.09011586852216,4.68224336724673,5.09011586852216
0.0202983905107755,5.09296106680747,4.68755943107528,5.09296106680747
0.0203103423294105,5.09580408855622,4.69287549490382,5.09580408855622
0.0203222941480456,5.09864487876115,4.69819155873237,5.09864487876115
0.0203342459666806,5.10148338230818,4.70350762256092,5.10148338230818
0.0203461977853157,5.10431954397573,4.70882368638947,5.10431954397573
0.0203581496039507,5.10715330843413,4.71413975021801,5.10715330843413
0.0203701014225858,5.10998462024492,4.71945581404656,5.10998462024492
0.0203820532412209,5.11281342386024,4.72477187787511,5.11281342386024
0.0203940050598559,5.1156396636221,4.73008794170366,5.1156396636221
0.020405956878491,5.11846328376177,4.7354040055322,5.11846328376177
0.020417908697126,5.12128422839901,4.74072006936075,5.12128422839901
0.0204298605157611,5.12410244154144,4.7460361331893,5.12410244154144
0.0204418123343961,5.12691786708377,4.75135219701784,5.12691786708377
0.0204537641530312,5.12973044880714,4.75666826084639,5.12973044880714
0.0204657159716662,5.1325401303783,4.76198432467494,5.1325401303783
0.0204776677903013,5.13534685534898,4.76730038850349,5.13534685534898
0.0204896196089363,5.13815056715504,4.77261645233203,5.13815056715504
0.0205015714275714,5.14095120911574,4.77793251616058,5.14095120911574
0.0205135232462064,5.14374872443298,4.78324857998913,5.14374872443298
0.0205254750648415,5.1465430561905,4.78856464381768,5.1465430561905
0.0205374268834766,5.14933414735307,4.79388070764622,5.14933414735307
0.0205493787021116,5.15212194076572,4.79919677147477,5.15212194076572
0.0205613305207467,5.15490637915287,4.80451283530332,5.15490637915287
0.0205732823393817,5.15768740511754,4.80982889913186,5.15768740511754
0.0205852341580168,5.16046496114049,4.81514496296041,5.16046496114049
0.0205971859766518,5.16323898957938,4.82046102678896,5.16323898957938
0.0206091377952869,5.16600943266789,4.82577709061751,5.16600943266789
0.0206210896139219,5.16877623251485,4.83109315444605,5.16877623251485
0.020633041432557,5.17153933110334,4.8364092182746,5.17153933110334
0.020644993251192,5.17429867028983,4.84172528210315,5.17429867028983
0.0206569450698271,5.17705419180322,4.84704134593169,5.17705419180322
0.0206688968884621,5.17980583724394,4.85235740976024,5.17980583724394
0.0206808487070972,5.18255354808301,4.85767347358879,5.18255354808301
0.0206928005257323,5.1852972656611,4.86298953741734,5.1852972656611
0.0207047523443673,5.18803693118756,4.86830560124588,5.18803693118756
0.0207167041630024,5.19077248573943,4.87362166507443,5.19077248573943
0.0207286559816374,5.19350387026051,4.87893772890298,5.19350387026051
0.0207406078002725,5.19623102556029,4.88425379273152,5.19623102556029
0.0207525596189075,5.198953892313,4.88956985656007,5.198953892313
0.0207645114375426,5.20167241105654,4.89488592038862,5.20167241105654
0.0207764632561776,5.20438652219149,4.90020198421717,5.20438652219149
0.0207884150748127,5.20709616598002,4.90551804804571,5.20709616598002
0.0208003668934477,5.20980128254484,4.91083411187426,5.20980128254484
0.0208123187120828,5.21250181186812,4.91615017570281,5.21250181186812
0.0208242705307179,5.21519769379043,4.92146623953136,5.21519769379043
0.0208362223493529,5.21788886800959,4.9267823033599,5.21788886800959
0.020848174167988,5.2205752740796,4.93209836718845,5.2205752740796
0.020860125986623,5.22325685140945,4.937414431017,5.22325685140945
0.0208720778052581,5.22593353926204,4.94273049484554,5.22593353926204
0.0208840296238931,5.22860527675299,4.94804655867409,5.22860527675299
0.0208959814425282,5.23127200284947,4.95336262250264,5.23127200284947
0.0209079332611632,5.233933656369,4.95867868633119,5.233933656369
0.0209198850797983,5.23659017597827,4.96399475015973,5.23659017597827
0.0209318368984333,5.23924150019193,4.96931081398828,5.23924150019193
0.0209437887170684,5.24188756737132,4.97462687781683,5.24188756737132
0.0209557405357034,5.24452831572327,4.97994294164538,5.24452831572327
0.0209676923543385,5.24716368329882,4.98525900547392,5.24716368329882
0.0209796441729736,5.24979360799195,4.99057506930247,5.24979360799195
0.0209915959916086,5.25241802753826,4.99589113313102,5.25241802753826
0.0210035478102437,5.25503687951372,5.00120719695956,5.25503687951372
0.0210154996288787,5.2576501013333,5.00652326078811,5.2576501013333
0.0210274514475138,5.26025763024967,5.01183932461666,5.26025763024967
0.0210394032661488,5.26285940335181,5.01715538844521,5.26285940335181
0.0210513550847839,5.26545535756368,5.02247145227375,5.26545535756368
0.0210633069034189,5.26804542964281,5.0277875161023,5.26804542964281
0.021075258722054,5.27062955617891,5.03310357993085,5.27062955617891
0.021087210540689,5.27320767359245,5.03841964375939,5.27320767359245
0.0210991623593241,5.27577971813323,5.04373570758794,5.27577971813323
0.0211111141779591,5.27834562587893,5.04905177141649,5.27834562587893
0.0211230659965942,5.28090533273363,5.05436783524504,5.28090533273363
0.0211350178152293,5.28345877442635,5.05968389907358,5.28345877442635
0.0211469696338643,5.28600588650955,5.06499996290213,5.28600588650955
0.0211589214524994,5.28854660435757,5.07031602673068,5.28854660435757
0.0211708732711344,5.29108086316516,5.07563209055922,5.29108086316516
0.0211828250897695,5.29360859794588,5.08094815438777,5.29360859794588
0.0211947769084045,5.29612974353053,5.08626421821632,5.29612974353053
0.0212067287270396,5.2986442345656,5.09158028204487,5.2986442345656
0.0212186805456746,5.30115200551162,5.09689634587341,5.30115200551162
0.0212306323643097,5.30365299064156,5.10221240970196,5.30365299064156
0.0212425841829447,5.30614712403919,5.10752847353051,5.30614712403919
0.0212545360015798,5.3086343395974,5.11284453735906,5.3086343395974
0.0212664878202148,5.31111457101655,5.1181606011876,5.31111457101655
0.0212784396388499,5.31358775180273,5.12347666501615,5.31358775180273
0.021290391457485,5.31605381526607,5.1287927288447,5.31605381526607
0.02130234327612,5.31851269451902,5.13410879267324,5.31851269451902
0.0213142950947551,5.32096432247454,5.13942485650179,5.32096432247454
0.0213262469133901,5.32340863184436,5.14474092033034,5.32340863184436
0.0213381987320252,5.3258455551372,5.15005698415889,5.3258455551372
0.0213501505506602,5.3282750246569,5.15537304798743,5.3282750246569
0.0213621023692953,5.33069697250065,5.16068911181598,5.33069697250065
0.0213740541879303,5.33311133055708,5.16600517564453,5.33311133055708
0.0213860060065654,5.33551803050439,5.17132123947307,5.33551803050439
0.0213979578252004,5.33791700380848,5.17663730330162,5.33791700380848
0.0214099096438355,5.34030818172101,5.18195336713017,5.34030818172101
0.0214218614624705,5.34269149527747,5.18726943095872,5.34269149527747
0.0214338132811056,5.3450668752952,5.19258549478726,5.3450668752952
0.0214457650997407,5.34743425237142,5.19790155861581,5.34743425237142
0.0214577169183757,5.34979355688124,5.20321762244436,5.34979355688124
0.0214696687370108,5.35214471897558,5.20853368627291,5.35214471897558
0.0214816205556458,5.3544876685792,5.21384975010145,5.3544876685792
0.0214935723742809,5.35682233538853,5.21916581393,5.35682233538853
0.0215055241929159,5.35914864886968,5.22448187775855,5.35914864886968
0.021517476011551,5.36146653825625,5.22979794158709,5.36146653825625
0.021529427830186,5.36377593254719,5.23511400541564,5.36377593254719
0.0215413796488211,5.36607676050468,5.24043006924419,5.36607676050468
0.0215533314674561,5.3683689506519,5.24574613307274,5.3683689506519
0.0215652832860912,5.37065243127085,5.25106219690128,5.37065243127085
0.0215772351047262,5.37292713040009,5.25637826072983,5.37292713040009
0.0215891869233613,5.37519297583247,5.26169432455838,5.37519297583247
0.0216011387419964,5.37744989511289,5.26701038838693,5.37744989511289
0.0216130905606314,5.37969781553593,5.27232645221547,5.37969781553593
0.0216250423792665,5.38193666414358,5.27764251604402,5.38193666414358
0.0216369941979015,5.38416636772282,5.28295857987257,5.38416636772282
0.0216489460165366,5.38638685280325,5.28827464370111,5.38638685280325
0.0216608978351716,5.38859804565472,5.29359070752966,5.38859804565472
0.0216728496538067,5.39079987228483,5.29890677135821,5.39079987228483
0.0216848014724417,5.39299225843649,5.30422283518676,5.39299225843649
0.0216967532910768,5.39517512958544,5.3095388990153,5.39517512958544
0.0217087051097118,5.39734841093772,5.31485496284385,5.39734841093772
0.0217206569283469,5.39951202742711,5.3201710266724,5.39951202742711
0.0217326087469819,5.4016659037126,5.32548709050094,5.4016659037126
0.021744560565617,5.40380996417572,5.33080315432949,5.40380996417572
0.0217565123842521,5.40594413291797,5.33611921815804,5.40594413291797
0.0217684642028871,5.40806833375815,5.34143528198659,5.40806833375815
0.0217804160215222,5.41018249022963,5.34675134581513,5.41018249022963
0.0217923678401572,5.4122865255777,5.35206740964368,5.4122865255777
0.0218043196587923,5.41438036275676,5.35738347347223,5.41438036275676
0.0218162714774273,5.41646392442759,5.36269953730078,5.41646392442759
0.0218282232960624,5.41853713295453,5.36801560112932,5.41853713295453
0.0218401751146974,5.42059991040263,5.37333166495787,5.42059991040263
0.0218521269333325,5.42265217853481,5.37864772878642,5.42265217853481
0.0218640787519675,5.42469385880894,5.38396379261496,5.42469385880894
0.0218760305706026,5.4267248723749,5.38927985644351,5.4267248723749
0.0218879823892376,5.42874514007169,5.39459592027206,5.42874514007169
0.0218999342078727,5.43075458242432,5.39991198410061,5.43075458242432
0.0219118860265078,5.4327531196409,5.40522804792915,5.4327531196409
0.0219238378451428,5.4347406716095,5.4105441117577,5.4347406716095
0.0219357896637779,5.4367171578951,5.41586017558625,5.4367171578951
0.0219477414824129,5.43868249773646,5.42117623941479,5.43868249773646
0.021959693301048,5.44063661004295,5.42649230324334,5.44063661004295
0.021971645119683,5.44257941339137,5.43180836707189,5.44257941339137
0.0219835969383181,5.4445108260227,5.43712443090044,5.4445108260227
0.0219955487569531,5.44643076583887,5.44244049472898,5.44643076583887
0.0220075005755882,5.44833915039946,5.44775655855753,5.44833915039946
0.0220194523942232,5.4502358969183,5.45307262238608,5.4502358969183
0.0220314042128583,5.45212092226021,5.45838868621462,5.45212092226021
0.0220433560314934,5.45399414293751,5.46370475004317,5.45399414293751
0.0220553078501284,5.4558554751066,5.46902081387172,5.4558554751066
0.0220672596687635,5.4577048345645,5.47433687770027,5.4577048345645
0.0220792114873985,5.45954213674528,5.47965294152881,5.45954213674528
0.0220911633060336,5.46136729671656,5.48496900535736,5.46136729671656
0.0221031151246686,5.46318022917591,5.49028506918591,5.46318022917591
0.0221150669433037,5.46498084844715,5.49560113301446,5.46498084844715
0.0221270187619387,5.46676906847677,5.500917196843,5.46676906847677
0.0221389705805738,5.46854480283012,5.50623326067155,5.46854480283012
0.0221509223992088,5.47030796468775,5.5115493245001,5.47030796468775
0.0221628742178439,5.47205846684152,5.51686538832864,5.47205846684152
0.0221748260364789,5.47379622169086,5.52218145215719,5.47379622169086
0.022186777855114,5.4755211412388,5.52749751598574,5.4755211412388
0.0221987296737491,5.4772331370881,5.53281357981429,5.4772331370881
0.0222106814923841,5.47893212043728,5.53812964364283,5.47893212043728
0.0222226333110192,5.48061800207661,5.54344570747138,5.48061800207661
0.0222345851296542,5.48229069238405,5.54876177129993,5.48229069238405
0.0222465369482893,5.48395010132115,5.55407783512848,5.48395010132115
0.0222584887669243,5.48559613842892,5.55939389895702,5.48559613842892
0.0222704405855594,5.48722871282366,5.56470996278557,5.48722871282366
0.0222823924041944,5.48884773319269,5.57002602661412,5.48884773319269
0.0222943442228295,5.49045310779008,5.57534209044266,5.49045310779008
0.0223062960414645,5.49204474443236,5.58065815427121,5.49204474443236
0.0223182478600996,5.4936225504941,5.58597421809976,5.4936225504941
0.0223301996787346,5.4951864329035,5.59129028192831,5.4951864329035
0.0223421514973697,5.49673629813795,5.59660634575685,5.49673629813795
0.0223541033160048,5.49827205221947,5.6019224095854,5.49827205221947
0.0223660551346398,5.49979360071016,5.60723847341395,5.49979360071016
0.0223780069532749,5.50130084870756,5.6125545372425,5.50130084870756
0.0223899587719099,5.50279370084,5.61787060107104,5.50279370084
0.022401910590545,5.50427206126189,5.62318666489959,5.50427206126189
0.02241386240918,5.5057358336489,5.62850272872814,5.5057358336489
0.0224258142278151,5.50718492119314,5.63381879255668,5.50718492119314
0.0224377660464501,5.50861922659832,5.63913485638523,5.50861922659832
0.0224497178650852,5.51003865207476,5.64445092021378,5.51003865207476
0.0224616696837202,5.51144309933444,5.64976698404233,5.51144309933444
0.0224736215023553,5.51283246958591,5.65508304787087,5.51283246958591
0.0224855733209904,5.51420666352922,5.66039911169942,5.51420666352922
0.0224975251396254,5.51556558135075,5.66571517552797,5.51556558135075
0.0225094769582605,5.51690912271796,5.67103123935651,5.51690912271796
0.0225214287768955,5.51823718677418,5.67634730318506,5.51823718677418
0.0225333805955306,5.51954967213319,5.68166336701361,5.51954967213319
0.0225453324141656,5.5208464768739,5.68697943084216,5.5208464768739
0.0225572842328007,5.52212749853482,5.6922954946707,5.52212749853482
0.0225692360514357,5.52339263410861,5.69761155849925,5.52339263410861
0.0225811878700708,5.52464178003646,5.7029276223278,5.52464178003646
0.0225931396887058,5.52587483220243,5.70824368615634,5.52587483220243
0.0226050915073409,5.52709168592778,5.71355974998489,5.52709168592778
0.0226170433259759,5.52829223596519,5.71887581381344,5.52829223596519
0.022628995144611,5.52947637649289,5.72419187764199,5.52947637649289
0.0226409469632461,5.5306440011088,5.72950794147053,5.5306440011088
0.0226528987818811,5.53179500282452,5.73482400529908,5.53179500282452
0.0226648506005162,5.53292927405932,5.74014006912763,5.53292927405932
0.0226768024191512,5.534046706634,5.74545613295617,5.534046706634
0.0226887542377863,5.53514719176476,5.75077219678472,5.53514719176476
0.0227007060564213,5.53623062005689,5.75608826061327,5.53623062005689
0.0227126578750564,5.53729688149851,5.76140432444182,5.53729688149851
0.0227246096936914,5.53834586545414,5.76672038827036,5.53834586545414
0.0227365615123265,5.53938166444076,5.77203645209891,5.53938166444076
0.0227485133309615,5.54041607202155,5.77735251592746,5.54041607202155
0.0227604651495966,5.54144911053899,5.78266857975601,5.54144911053899
0.0227724169682316,5.54248000993233,5.78798464358455,5.54248000993233
0.0227843687868667,5.54350799607375,5.7933007074131,5.54350799607375
0.0227963206055018,5.54453229071436,5.79861677124165,5.54453229071436
0.0228082724241368,5.54555211143158,5.80393283507019,5.54555211143158
0.0228202242427719,5.54656667157777,5.80924889889874,5.54656667157777
0.0228321760614069,5.54757518023019,5.81456496272729,5.54757518023019
0.022844127880042,5.54857684214234,5.81988102655584,5.54857684214234
0.022856079698677,5.54957085769661,5.82519709038438,5.54957085769661
0.0228680315173121,5.55055642285843,5.83051315421293,5.55055642285843
0.0228799833359471,5.55153272913176,5.83582921804148,5.55153272913176
0.0228919351545822,5.5524989635161,5.84114528187003,5.5524989635161
0.0229038869732172,5.55345430846494,5.84646134569857,5.55345430846494
0.0229158387918523,5.55439794184578,5.85177740952712,5.55439794184578
0.0229277906104873,5.55532903690163,5.85709347335567,5.55532903690163
0.0229397424291224,5.55624676221415,5.86240953718421,5.55624676221415
0.0229516942477575,5.55715028166836,5.86772560101276,5.55715028166836
0.0229636460663925,5.55803875441897,5.87304166484131,5.55803875441897
0.0229755978850276,5.55891133485847,5.87835772866986,5.55891133485847
0.0229875497036626,5.55976717258681,5.8836737924984,5.55976717258681
0.0229995015222977,5.56060541238292,5.88898985632695,5.56060541238292
0.0230114533409327,5.56142519417792,5.8943059201555,5.56142519417792
0.0230234051595678,5.56222565303022,5.89962198398405,5.56222565303022
0.0230353569782028,5.56300591910241,5.90493804781259,5.56300591910241
0.0230473087968379,5.56376511764003,5.91025411164114,5.56376511764003
0.0230592606154729,5.56450236895233,5.91557017546969,5.56450236895233
0.023071212434108,5.56521678839489,5.92088623929823,5.56521678839489
0.023083164252743,5.5659074863543,5.92620230312678,5.5659074863543
0.0230951160713781,5.56657356823486,5.93151836695533,5.56657356823486
0.0231070678900132,5.56721413444735,5.93683443078388,5.56721413444735
0.0231190197086482,5.56782828039993,5.94215049461242,5.56782828039993
0.0231309715272833,5.56841509649114,5.94746655844097,5.56841509649114
0.0231429233459183,5.56897366810519,5.95278262226952,5.56897366810519
0.0231548751645534,5.56949525020029,5.95809868609806,5.56949525020029
0.0231668269831884,5.56976822503655,5.96341474992661,5.56976822503655
0.0231787788018235,5.56970061949744,5.96873081375516,5.56970061949744
0.0231907306204585,5.56929583145365,5.97404687758371,5.56929583145365
0.0232026824390936,5.56855727589633,5.97936294141225,5.56855727589633
0.0232146342577286,5.56748838547963,5.9846790052408,5.56748838547963
0.0232265860763637,5.56609261105856,5.98999506906935,5.56609261105856
0.0232385378949988,5.56437342222207,5.99531113289789,5.56437342222207
0.0232504897136338,5.56233430782116,6.00062719672644,5.56233430782116
0.0232624415322689,5.55997877649196,6.00594326055499,5.55997877649196
0.0232743933509039,5.55731035717364,6.01125932438354,5.55731035717364
0.023286345169539,5.55433259962086,6.01657538821208,5.55433259962086
0.023298296988174,5.55104907491089,6.02189145204063,5.55104907491089
0.0233102488068091,5.54746337594493,6.02720751586918,5.54746337594493
0.0233222006254441,5.54357911794371,6.03252357969773,5.54357911794371
0.0233341524440792,5.53939993893709,6.03783964352627,5.53939993893709
0.0233461042627142,5.53492950024752,6.04315570735482,5.53492950024752
0.0233580560813493,5.5301714869672,6.04847177118337,5.5301714869672
0.0233700078999843,5.52512960842873,6.05378783501191,5.52512960842873
0.0233819597186194,5.51980759866903,6.05910389884046,5.51980759866903
0.0233939115372545,5.51420921688653,6.06441996266901,5.51420921688653
0.0234058633558895,5.50833824789115,6.06973602649756,5.50833824789115
0.0234178151745246,5.50219850254706,6.0750520903261,5.50219850254706
0.0234297669931596,5.49579381820802,6.08036815415465,5.49579381820802
0.0234417188117947,5.48912805914502,6.0856842179832,5.48912805914502
0.0234536706304297,5.48220511696594,6.09100028181174,5.48220511696594
0.0234656224490648,5.47502891102728,6.09631634564029,5.47502891102728
0.0234775742676998,5.46760338883736,6.10163240946884,5.46760338883736
0.0234895260863349,5.45993252645109,6.10694847329739,5.45993252645109
0.0235014779049699,5.45202032885589,6.11226453712593,5.45202032885589
0.023513429723605,5.44387083034863,6.11758060095448,5.44387083034863
0.02352538154224,5.43548809490317,6.12289666478303,5.43548809490317
0.0235373333608751,5.42687621652854,6.12821272861158,5.42687621652854
0.0235492851795102,5.41803931961724,6.13352879244012,5.41803931961724
0.0235612369981452,5.40898155928355,6.13884485626867,5.40898155928355
0.0235731888167803,5.39970712169154,6.14416092009722,5.39970712169154
0.0235851406354153,5.39022022437257,6.14947698392576,5.39022022437257
0.0235970924540504,5.38052511653191,6.15479304775431,5.38052511653191
0.0236090442726854,5.37062607934434,6.16010911158286,5.37062607934434
0.0236209960913205,5.36052742623835,6.16542517541141,5.36052742623835
0.0236329479099555,5.35023350316871,6.17074123923995,5.35023350316871
0.0236448997285906,5.33974868887714,6.1760573030685,5.33974868887714
0.0236568515472256,5.32907739514076,6.18137336689705,5.32907739514076
0.0236688033658607,5.31822406700804,6.1866894307256,5.31822406700804
0.0236807551844957,5.30719318302199,6.19200549455414,5.30719318302199
0.0236927070031308,5.2959892554303,6.19732155838269,5.2959892554303
0.0237046588217659,5.28461683038202,6.20263762221124,5.28461683038202
0.0237166106404009,5.27308048811067,6.20795368603978,5.27308048811067
0.023728562459036,5.26138484310336,6.21326974986833,5.26138484310336
0.023740514277671,5.24953454425558,6.21858581369688,5.24953454425558
0.0237524660963061,5.23753427501149,6.22390187752543,5.23753427501149
0.0237644179149411,5.22538875348928,6.22921794135397,5.22538875348928
0.0237763697335762,5.21310273259139,6.23453400518252,5.21310273259139
0.0237883215522112,5.20068100009916,6.23985006901107,5.20068100009916
0.0238002733708463,5.18812837875174,6.24516613283961,5.18812837875174
0.0238122251894813,5.17544972630887,6.25048219666816,5.17544972630887
0.0238241770081164,5.16264993559719,6.25579826049671,5.16264993559719
0.0238361288267515,5.1497339345399,6.26111432432526,5.1497339345399
0.0238480806453865,5.13670668616926,6.2664303881538,5.13670668616926
0.0238600324640216,5.12357318862178,6.27174645198235,5.12357318862178
0.0238719842826566,5.11033847511583,6.2770625158109,5.11033847511583
0.0238839361012917,5.09700761391109,6.28237857963945,5.09700761391109
0.0238958879199267,5.08358570824987,6.28769464346799,5.08358570824987
0.0239078397385618,5.07007789627975,6.29301070729654,5.07007789627975
0.0239197915571968,5.05648935095738,6.29832677112509,5.05648935095738
0.0239317433758319,5.04282527993304,6.30364283495363,5.04282527993304
0.0239436951944669,5.0290909254157,6.30895889878218,5.0290909254157
0.023955647013102,5.01529156401831,6.31427496261073,5.01529156401831
0.023967598831737,5.00143250658301,6.31959102643928,5.00143250658301
0.0239795506503721,4.98751909798591,6.32490709026782,4.98751909798591
0.0239915024690072,4.97355671692123,6.33022315409637,4.97355671692123
0.0240034542876422,4.95955077566452,6.33553921792492,4.95955077566452
0.0240154061062773,4.9455067198146,6.34085528175346,4.9455067198146
0.0240273579249123,4.93143002801408,6.34617134558201,4.93143002801408
0.0240393097435474,4.917326211648,6.35148740941056,4.917326211648
0.0240512615621824,4.90320081452053,6.35680347323911,4.90320081452053
0.0240632133808175,4.88905941250941,6.36211953706765,4.88905941250941
0.0240751651994525,4.87490761319778,6.3674356008962,4.87490761319778
0.0240871170180876,4.86075105548326,6.37275166472475,4.86075105548326
0.0240990688367226,4.84659540916409,6.37806772855329,4.84659540916409
0.0241110206553577,4.83244637450198,6.38338379238184,4.83244637450198
0.0241229724739927,4.81830968176147,6.38869985621039,4.81830968176147
0.0241349242926278,4.80419109072577,6.39401592003894,4.80419109072577
0.0241468761112629,4.79009639018862,6.39933198386748,4.79009639018862
0.0241588279298979,4.77603467782986,6.40464804769603,4.77603467782986
0.024170779748533,4.76172583151243,6.40996411152458,4.76172583151243
0.024182731567168,4.74694547322578,6.41528017535313,4.74694547322578
0.0241946833858031,4.73171202576739,6.42059623918167,4.73171202576739
0.0242066352044381,4.71604399265828,6.42591230301022,4.71604399265828
0.0242185870230732,4.69995995615814,6.43122836683877,4.69995995615814
0.0242305388417082,4.68347857532448,6.43654443066731,4.68347857532448
0.0242424906603433,4.66661858411715,6.44186049449586,4.66661858411715
0.0242544424789783,4.64939878954906,6.44717655832441,4.64939878954906
0.0242663942976134,4.63183806988424,6.45249262215296,4.63183806988424
0.0242783461162484,4.61395537288441,6.4578086859815,4.61395537288441
0.0242902979348835,4.59576971410481,6.46312474981005,4.59576971410481
0.0243022497535186,4.57730017524055,6.4684408136386,4.57730017524055
0.0243142015721536,4.55856590252424,6.47375687746714,4.55856590252424
0.0243261533907887,4.53958610517607,6.47907294129569,4.53958610517607
0.0243381052094237,4.52038005390703,6.48438900512424,4.52038005390703
0.0243500570280588,4.5009670794764,6.48970506895279,4.5009670794764
0.0243620088466938,4.48136657130428,6.49502113278133,4.48136657130428
0.0243739606653289,4.46159797614013,6.50033719660988,4.46159797614013
0.0243859124839639,4.44168079678805,6.50565326043843,4.44168079678805
0.024397864302599,4.42163459088979,6.51096932426698,4.42163459088979
0.024409816121234,4.40147896976631,6.51628538809552,4.40147896976631
0.0244217679398691,4.38123359731848,6.52160145192407,4.38123359731848
0.0244337197585041,4.36091818898804,6.52691751575262,4.36091818898804
0.0244456715771392,4.34055251077943,6.53223357958117,4.34055251077943
0.0244576233957743,4.32015637834315,6.53754964340971,4.32015637834315
0.0244695752144093,4.2997496561217,6.54286570723826,4.2997496561217
0.0244815270330444,4.27935225655858,6.54818177106681,4.27935225655858
0.0244934788516794,4.25898413937109,6.55349783489535,4.25898413937109
0.0245054306703145,4.23866531088796,6.5588138987239,4.23866531088796
0.0245173824889495,4.21841582345201,6.56412996255245,4.21841582345201
0.0245293343075846,4.198255774889,6.569446026381,4.198255774889
0.0245412861262196,4.17820530804312,6.57476209020954,4.17820530804312
0.0245532379448547,4.15828461037981,6.58007815403809,4.15828461037981
0.0245651897634897,4.13851391365667,6.58539421786664,4.13851391365667
0.0245771415821248,4.11891349366307,6.59071028169518,4.11891349366307
0.0245890934007598,4.09950367002911,6.59602634552373,4.09950367002911
0.0246010452193949,4.08030480610459,6.60134240935228,4.08030480610459
0.02461299703803,4.06133730890875,6.60665847318083,4.06133730890875
0.024624948856665,4.04262162915126,6.61197453700937,4.04262162915126
0.0246369006753001,4.02417826132513,6.61729060083792,4.02417826132513
0.0246488524939351,4.00602774387242,6.62260666466647,4.00602774387242
0.0246608043125702,3.98819065942305,6.62792272849501,3.98819065942305
0.0246727561312052,3.97068763510761,6.63323879232356,3.97068763510761
0.0246847079498403,3.95353934294473,6.63855485615211,3.95353934294473
0.0246966597684753,3.93676650030373,6.64387091998066,3.93676650030373
0.0247086115871104,3.92038987044301,6.6491869838092,3.92038987044301
0.0247205634057454,3.90443026312514,6.65450304763775,3.90443026312514
0.0247325152243805,3.88890853530914,6.6598191114663,3.88890853530914
0.0247444670430155,3.87384559192062,6.66513517529484,3.87384559192062
0.0247564188616506,3.85926238670052,6.67045123912339,3.85926238670052
0.0247683706802857,3.84517992313323,6.67576730295194,3.84517992313323
0.0247803224989207,3.83161925545464,6.68108336678049,3.83161925545464
0.0247922743175558,3.81860148974091,6.68639943060903,3.81860148974091
0.0248042261361908,3.80614778507879,6.69171549443758,3.80614778507879
0.0248161779548259,3.79417934776823,6.69703155826613,3.79417934776823
0.0248281297734609,3.78235020790115,6.70234762209468,3.78235020790115
0.024840081592096,3.77062783126002,6.70766368592322,3.77062783126002
0.024852033410731,3.75901103272778,6.71297974975177,3.75901103272778
0.0248639852293661,3.74749862277996,6.71829581358032,3.74749862277996
0.0248759370480011,3.73608940748555,6.72361187740886,3.73608940748555
0.0248878888666362,3.72478218850793,6.72892794123741,3.72478218850793
0.0248998406852712,3.71357576310596,6.73424400506596,3.71357576310596
0.0249117925039063,3.70246892413518,6.73956006889451,3.70246892413518
0.0249237443225414,3.69146046004919,6.74487613272305,3.69146046004919
0.0249356961411764,3.68054915490104,6.7501921965516,3.68054915490104
0.0249476479598115,3.66973378834486,6.75550826038015,3.66973378834486
0.0249595997784465,3.65901313563758,6.76082432420869,3.65901313563758
0.0249715515970816,3.64838596764071,6.76614038803724,3.64838596764071
0.0249835034157166,3.6378510508224,6.77145645186579,3.6378510508224
0.0249954552343517,3.62740714725947,6.77677251569434,3.62740714725947
0.0250074070529867,3.61705301463967,6.78208857952288,3.61705301463967
0.0250193588716218,3.60678740626402,6.78740464335143,3.60678740626402
0.0250313106902568,3.59660907104935,6.79272070717998,3.59660907104935
0.0250432625088919,3.58651675353085,6.79803677100853,3.58651675353085
0.025055214327527,3.5765091938649,6.80335283483707,3.5765091938649
0.025067166146162,3.56658512783194,6.80866889866562,3.56658512783194
0.0250791179647971,3.55674328683946,6.81398496249417,3.55674328683946
0.0250910697834321,3.54698239792521,6.81930102632271,3.54698239792521
0.0251030216020672,3.53730118376049,6.82461709015126,3.53730118376049
0.0251149734207022,3.52769836265355,6.82993315397981,3.52769836265355
0.0251269252393373,3.51817264855322,6.83524921780836,3.51817264855322
0.0251388770579723,3.50872275105255,6.8405652816369,3.50872275105255
0.0251508288766074,3.49934737539274,6.84588134546545,3.49934737539274
0.0251627806952424,3.49004522246705,6.851197409294,3.49004522246705
0.0251747325138775,3.48081498882498,6.85651347312255,3.48081498882498
0.0251866843325125,3.47165536667653,6.86182953695109,3.47165536667653
0.0251986361511476,3.46256504389659,6.86714560077964,3.46256504389659
0.0252105879697827,3.45354270402953,6.87246166460819,3.45354270402953
0.0252225397884177,3.44458702629386,6.87777772843673,3.44458702629386
0.0252344916070528,3.4356966855871,6.88309379226528,3.4356966855871
0.0252464434256878,3.42687035249075,6.88840985609383,3.42687035249075
0.0252583952443229,3.4181066932754,6.89372591992238,3.4181066932754
0.0252703470629579,3.40940436990604,6.89904198375092,3.40940436990604
0.025282298881593,3.40076204004749,6.90435804757947,3.40076204004749
0.025294250700228,3.3921783570699,6.90967411140802,3.3921783570699
0.0253062025188631,3.38365197005456,6.91499017523656,3.38365197005456
0.0253181543374981,3.37518152379967,6.92030623906511,3.37518152379967
0.0253301061561332,3.36676565882644,6.92562230289366,3.36676565882644
0.0253420579747682,3.35840301138519,6.93093836672221,3.35840301138519
0.0253540097934033,3.35009221346169,6.93625443055075,3.35009221346169
0.0253659616120384,3.34183189278362,6.9415704943793,3.34183189278362
0.0253779134306734,3.3336206728272,6.94688655820785,3.3336206728272
0.0253898652493085,3.32545717282393,6.9522026220364,3.32545717282393
0.0254018170679435,3.31734000776752,6.95751868586494,3.31734000776752
0.0254137688865786,3.30926778842098,6.96283474969349,3.30926778842098
0.0254257207052136,3.30123912132385,6.96815081352204,3.30123912132385
0.0254376725238487,3.29325260879954,6.97346687735058,3.29325260879954
0.0254496243424837,3.28530684896293,6.97878294117913,3.28530684896293
0.0254615761611188,3.27740043572802,6.98409900500768,3.27740043572802
0.0254735279797538,3.26953195881579,6.98941506883623,3.26953195881579
0.0254854797983889,3.26170000376223,6.99473113266477,3.26170000376223
0.0254974316170239,3.25390315192648,7.00004719649332,3.25390315192648
0.025509383435659,3.24613998049917,7.00536326032187,3.24613998049917
0.0255213352542941,3.23840906251089,7.01067932415041,3.23840906251089
0.0255332870729291,3.23070896684084,7.01599538797896,3.23070896684084
0.0255452388915642,3.22303825822565,7.02131145180751,3.22303825822565
0.0255571907101992,3.21539549726833,7.02662751563606,3.21539549726833
0.0255691425288343,3.20777924044737,7.0319435794646,3.20777924044737
0.0255810943474693,3.20018804012608,7.03725964329315,3.20018804012608
0.0255930461661044,3.192620444562,7.0425757071217,3.192620444562
0.0256049979847394,3.18507499791652,7.04789177095024,3.18507499791652
0.0256169498033745,3.17755024026466,7.05320783477879,3.17755024026466
0.0256289016220095,3.17004470760504,7.05852389860734,3.17004470760504
0.0256408534406446,3.16255693186993,7.06383996243589,3.16255693186993
0.0256528052592797,3.15508544093557,7.06915602626443,3.15508544093557
0.0256647570779147,3.14762875863256,7.07447209009298,3.14762875863256
0.0256767088965498,3.14018540475651,7.07978815392153,3.14018540475651
0.0256886607151848,3.13275389507879,7.08510421775008,3.13275389507879
0.0257006125338199,3.12533274135747,7.09042028157862,3.12533274135747
0.0257125643524549,3.1179204513484,7.09573634540717,3.1179204513484
0.02572451617109,3.11051552881653,7.10105240923572,3.11051552881653
0.025736467989725,3.10311647354733,7.10636847306426,3.10311647354733
0.0257484198083601,3.09572178135838,7.11168453689281,3.09572178135838
0.0257603716269951,3.08832994411119,7.11700060072136,3.08832994411119
0.0257723234456302,3.08093944972314,7.12231666454991,3.08093944972314
0.0257842752642652,3.07354878217959,7.12763272837845,3.07354878217959
0.0257962270829003,3.06615642154619,7.132948792207,3.06615642154619
0.0258081789015354,3.05876084398134,7.13826485603555,3.05876084398134
0.0258201307201704,3.05136052174885,7.1435809198641,3.05136052174885
0.0258320825388055,3.04395392323071,7.14889698369264,3.04395392323071
0.0258440343574405,3.03653951294011,7.15421304752119,3.03653951294011
0.0258559861760756,3.02911575153458,7.15952911134974,3.02911575153458
0.0258679379947106,3.02168109582936,7.16484517517828,3.02168109582936
0.0258798898133457,3.01423399881086,7.17016123900683,3.01423399881086
0.0258918416319807,3.00677290965036,7.17547730283538,3.00677290965036
0.0259037934506158,2.99929627371788,7.18079336666393,2.99929627371788
0.0259157452692508,2.99180253259621,7.18610943049247,2.99180253259621
0.0259276970878859,2.98429012409511,7.19142549432102,2.98429012409511
0.0259396489065209,2.97675748226572,7.19674155814957,2.97675748226572
0.025951600725156,2.96920303741509,7.20205762197811,2.96920303741509
0.0259635525437911,2.96162521612096,7.20737368580666,2.96162521612096
0.0259755043624261,2.95402244124664,7.21268974963521,2.95402244124664
0.0259874561810612,2.94639314531382,7.21800581346376,2.94639314531382
0.0259994079996962,2.93873653213318,7.2233218772923,2.93873653213318
0.0260113598183313,2.93105148103073,7.22863794112085,2.93105148103073
0.0260233116369663,2.92333449621598,7.2339540049494,2.92333449621598
0.0260352634556014,2.91556223185047,7.23927006877795,2.91556223185047
0.0260472152742364,2.90772937211735,7.24458613260649,2.90772937211735
0.0260591670928715,2.89983740529122,7.24990219643504,2.89983740529122
0.0260711189115065,2.89188782365071,7.25521826026359,2.89188782365071
0.0260830707301416,2.88388212346969,7.26053432409213,2.88388212346969
0.0260950225487766,2.87582180500846,7.26585038792068,2.87582180500846
0.0261069743674117,2.86770837250495,7.27116645174923,2.86770837250495
0.0261189261860468,2.85954333416601,7.27648251557778,2.85954333416601
0.0261308780046818,2.85132820215873,7.28179857940632,2.85132820215873
0.0261428298233169,2.84306449260175,7.28711464323487,2.84306449260175
0.0261547816419519,2.83475372555668,7.29243070706342,2.83475372555668
0.026166733460587,2.82639742501953,7.29774677089196,2.82639742501953
0.026178685279222,2.81799711891215,7.30306283472051,2.81799711891215
0.0261906370978571,2.80955433907379,7.30837889854906,2.80955433907379
0.0262025889164921,2.80107062125266,7.31369496237761,2.80107062125266
0.0262145407351272,2.7925475050975,7.31901102620615,2.7925475050975
0.0262264925537622,2.7839865341493,7.3243270900347,2.7839865341493
0.0262384443723973,2.77538925583294,7.32964315386325,2.77538925583294
0.0262503961910324,2.76675722144901,7.33495921769179,2.76675722144901
0.0262623480096674,2.75809198616558,7.34027528152034,2.75809198616558
0.0262742998283025,2.74939510901006,7.34559134534889,2.74939510901006
0.0262862516469375,2.74066815286113,7.35090740917744,2.74066815286113
0.0262982034655726,2.73191268444069,7.35622347300598,2.73191268444069
0.0263101552842076,2.72313027430591,7.36153953683453,2.72313027430591
0.0263221071028427,2.71432249684127,7.36685560066308,2.71432249684127
0.0263340589214777,2.70549093025073,7.37217166449163,2.70549093025073
0.0263460107401128,2.69663715654989,7.37748772832017,2.69663715654989
0.0263579625587478,2.68776276155827,7.38280379214872,2.68776276155827
0.0263699143773829,2.67886933489164,7.38811985597727,2.67886933489164
0.0263818661960179,2.66995846995432,7.39343591980581,2.66995846995432
0.026393818014653,2.66103176393174,7.39875198363436,2.66103176393174
0.0264057698332881,2.65209081778281,7.40406804746291,2.65209081778281
0.0264177216519231,2.64313723623259,7.40938411129146,2.64313723623259
0.0264296734705582,2.63417262776486,7.41470017512,2.63417262776486
0.0264416252891932,2.62519860461489,7.42001623894855,2.62519860461489
0.0264535771078283,2.61621678276211,7.4253323027771,2.61621678276211
0.0264655289264633,2.60722878192303,7.43064836660565,2.60722878192303
0.0264774807450984,2.59823622554413,7.43596443043419,2.59823622554413
0.0264894325637334,2.58924074079482,7.44128049426274,2.58924074079482
0.0265013843823685,2.5802439585605,7.44659655809129,2.5802439585605
0.0265133362010035,2.57124751343571,7.45191262191983,2.57124751343571
0.0265252880196386,2.56225304371731,7.45722868574838,2.56225304371731
0.0265372398382736,2.55326219139774,7.46254474957693,2.55326219139774
0.0265491916569087,2.54427660215842,7.46786081340548,2.54427660215842
0.0265611434755438,2.53529792536316,7.47317687723402,2.53529792536316
0.0265730952941788,2.52632781405164,7.47849294106257,2.52632781405164
0.0265850471128139,2.51736792493307,7.48380900489112,2.51736792493307
0.0265969989314489,2.50841991837981,7.48912506871966,2.50841991837981
0.026608950750084,2.49948545842115,7.49444113254821,2.49948545842115
0.026620902568719,2.49056621273712,7.49975719637676,2.49056621273712
0.0266328543873541,2.48166385265247,7.50507326020531,2.48166385265247
0.0266448062059891,2.47278005313063,7.51038932403385,2.47278005313063
0.0266567580246242,2.46391649276785,7.5157053878624,2.46391649276785
0.0266687098432592,2.45507485378733,7.52102145169095,2.45507485378733
0.0266806616618943,2.44625682203355,7.52633751551949,2.44625682203355
0.0266926134805293,2.43746408696661,7.53165357934804,2.43746408696661
0.0267045652991644,2.42869834165671,7.53696964317659,2.42869834165671
0.0267165171177995,2.41996128277864,7.54228570700514,2.41996128277864
0.0267284689364345,2.41125461060649,7.54760177083368,2.41125461060649
0.0267404207550696,2.40258002900838,7.55291783466223,2.40258002900838
0.0267523725737046,2.39393924544125,7.55823389849078,2.39393924544125
0.0267643243923397,2.38533397094583,7.56354996231933,2.38533397094583
0.0267762762109747,2.37676592014167,7.56886602614787,2.37676592014167
0.0267882280296098,2.36823681122223,7.57418208997642,2.36823681122223
0.0268001798482448,2.35974836595018,7.57949815380497,2.35974836595018
0.0268121316668799,2.35130230965265,7.58481421763351,2.35130230965265
0.0268240834855149,2.34290037121672,7.59013028146206,2.34290037121672
0.02683603530415,2.33454428308494,7.59544634529061,2.33454428308494
0.026847987122785,2.32623578125099,7.60076240911916,2.32623578125099
0.0268599389414201,2.31797660525539,7.6060784729477,2.31797660525539
0.0268718907600552,2.30976849818138,7.61139453677625,2.30976849818138
0.0268838425786902,2.30161320665089,7.6167106006048,2.30161320665089
0.0268957943973253,2.29351248082062,7.62202666443335,2.29351248082062
0.0269077462159603,2.28546807437819,7.62734272826189,2.28546807437819
0.0269196980345954,2.27748174453848,7.63265879209044,2.27748174453848
0.0269316498532304,2.26955525204001,7.63797485591899,2.26955525204001
0.0269436016718655,2.26169036114146,7.64329091974753,2.26169036114146
0.0269555534905005,2.25388883961836,7.64860698357608,2.25388883961836
0.0269675053091356,2.24615245875975,7.65392304740463,2.24615245875975
0.0269794571277706,2.23848299336516,7.65923911123318,2.23848299336516
0.0269914089464057,2.23088222174153,7.66455517506172,2.23088222174153
0.0270033607650408,2.22335192570035,7.66987123889027,2.22335192570035
0.0270153125836758,2.21589389055486,7.67518730271882,2.21589389055486
0.0270272644023109,2.20850990511746,7.68050336654736,2.20850990511746
0.0270392162209459,2.20120176169715,7.68581943037591,2.20120176169715
0.027051168039581,2.19397125609711,7.69113549420446,2.19397125609711
0.027063119858216,2.1868201876125,7.69645155803301,2.1868201876125
0.0270750716768511,2.17975035902823,7.70176762186155,2.17975035902823
0.0270870234954861,2.17276357661701,7.7070836856901,2.17276357661701
0.0270989753141212,2.16586165013742,7.71239974951865,2.16586165013742
0.0271109271327562,2.15904639283216,7.7177158133472,2.15904639283216
0.0271228789513913,2.15231962142644,7.72303187717574,2.15231962142644
0.0271348307700263,2.14568315612646,7.72834794100429,2.14568315612646
0.0271467825886614,2.13913882061807,7.73366400483284,2.13913882061807
0.0271587344072965,2.13268844206553,7.73898006866138,2.13268844206553
0.0271706862259315,2.12633385111041,7.74429613248993,2.12633385111041
0.0271826380445666,2.12007688187068,7.74961219631848,2.12007688187068
0.0271945898632016,2.11391937193985,7.75492826014703,2.11391937193985
0.0272065416818367,2.1078631623863,7.76024432397557,2.1078631623863
0.0272184935004717,2.10191009775277,7.76556038780412,2.10191009775277
0.0272304453191068,2.09606202605595,7.77087645163267,2.09606202605595
0.0272423971377418,2.09032079878622,7.77619251546121,2.09032079878622
0.0272543489563769,2.08468827090759,7.78150857928976,2.08468827090759
0.0272663007750119,2.07916630085767,7.78682464311831,2.07916630085767
0.027278252593647,2.07375675054791,7.79214070694686,2.07375675054791
0.027290204412282,2.06846148536392,7.7974567707754,2.06846148536392
0.0273021562309171,2.06328237416595,7.80277283460395,2.06328237416595
0.0273141080495522,2.05822128928951,7.8080888984325,2.05822128928951
0.0273260598681872,2.05328010654618,7.81340496226105,2.05328010654618
0.0273380116868223,2.04846070522455,7.81872102608959,2.04846070522455
0.0273499635054573,2.04376496809126,7.82403708991814,2.04376496809126
0.0273619153240924,2.03919478139231,7.82935315374669,2.03919478139231
0.0273738671427274,2.03475203485443,7.83466921757523,2.03475203485443
0.0273858189613625,2.03043862168663,7.83998528140378,2.03043862168663
0.0273977707799975,2.02625643858193,7.84530134523233,2.02625643858193
0.0274097225986326,2.02220738571926,7.85061740906087,2.02220738571926
0.0274216744172676,2.01829336676545,7.85593347288942,2.01829336676545
0.0274336262359027,2.01451628887747,7.86124953671797,2.01451628887747
0.0274455780545377,2.01087806270478,7.86656560054652,2.01087806270478
0.0274575298731728,2.00738060239184,7.87188166437506,2.00738060239184
0.0274694816918079,2.00402582558084,7.87719772820361,2.00402582558084
0.0274814335104429,2.00081565341455,7.88251379203216,2.00081565341455
0.027493385329078,1.99775201053931,7.88782985586071,1.99775201053931
0.027505337147713,1.99483682510831,7.89314591968925,1.99483682510831
0.0275172889663481,1.99207202878485,7.8984619835178,1.99207202878485
0.0275292407849831,1.98945955674601,7.90377804734635,1.98945955674601
0.0275411926036182,1.98700134768623,7.9090941111749,1.98700134768623
0.0275531444222532,1.98469934382132,7.91441017500344,1.98469934382132
0.0275650962408883,1.98255549089244,7.91972623883199,1.98255549089244
0.0275770480595233,1.98057173817037,7.92504230266054,1.98057173817037
0.0275889998781584,1.97875003845996,7.93035836648908,1.97875003845996
0.0276009516967934,1.97709234810468,7.93567443031763,1.97709234810468
0.0276129035154285,1.97560062699141,7.94099049414618,1.97560062699141
0.0276248553340636,1.97427699923249,7.94630655797473,1.97427699923249
0.0276368071526986,1.97312440480116,7.95162262180327,1.97312440480116
0.0276487589713337,1.97206163281192,7.95693868563182,1.97206163281192
0.0276607107899687,1.97100203715356,7.96225474946037,1.97100203715356
0.0276726626086038,1.96994560471277,7.96757081328892,1.96994560471277
0.0276846144272388,1.96889233412895,7.97288687711746,1.96889233412895
0.0276965662458739,1.96784222404,7.97820294094601,1.96784222404
0.0277085180645089,1.96679527308234,7.98351900477456,1.96679527308234
0.027720469883144,1.96575147989089,7.9888350686031,1.96575147989089
0.027732421701779,1.96471084309902,7.99415113243165,1.96471084309902
0.0277443735204141,1.96367336133856,7.9994671962602,1.96367336133856
0.0277563253390491,1.96263903323979,8.00478326008874,1.96263903323979
0.0277682771576842,1.9616078574314,8.01009932391729,1.9616078574314
0.0277802289763193,1.9605798325405,8.01541538774584,1.9605798325405
0.0277921807949543,1.95955495719261,8.02073145157439,1.95955495719261
0.0278041326135894,1.95853323001159,8.02604751540293,1.95853323001159
0.0278160844322244,1.9575146496197,8.03136357923148,1.9575146496197
0.0278280362508595,1.95649921463753,8.03667964306003,1.95649921463753
0.0278399880694945,1.955486923684,8.04199570688858,1.955486923684
0.0278519398881296,1.95447777537634,8.04731177071712,1.95447777537634
0.0278638917067646,1.95347176833011,8.05262783454567,1.95347176833011
0.0278758435253997,1.95246890115912,8.05794389837422,1.95246890115912
0.0278877953440347,1.95146917247546,8.06325996220276,1.95146917247546
0.0278997471626698,1.95047258088948,8.06857602603131,1.95047258088948
0.0279116989813048,1.94947912500975,8.07389208985986,1.94947912500975
0.0279236507999399,1.94848880344309,8.07920815368841,1.94848880344309
0.027935602618575,1.94750161479448,8.08452421751695,1.94750161479448
0.02794755443721,1.94651755766713,8.0898402813455,1.94651755766713
0.0279595062558451,1.9455366306624,8.09515634517405,1.9455366306624
0.0279714580744801,1.94455883237981,8.1004724090026,1.94455883237981
0.0279834098931152,1.94358416141701,8.10578847283114,1.94358416141701
0.0279953617117502,1.94261261636979,8.11110453665969,1.94261261636979
0.0280073135303853,1.94164419583205,8.11642060048824,1.94164419583205
0.0280192653490203,1.94067889839575,8.12173666431678,1.94067889839575
0.0280312171676554,1.93971672265096,8.12705272814533,1.93971672265096
0.0280431689862904,1.93875766718578,8.13236879197388,1.93875766718578
0.0280551208049255,1.93780173058637,8.13768485580243,1.93780173058637
0.0280670726235606,1.9368489114369,8.14300091963097,1.9368489114369
0.0280790244421956,1.93589920831956,8.14831698345952,1.93589920831956
0.0280909762608307,1.93495261981453,8.15363304728807,1.93495261981453
0.0281029280794657,1.93400914449996,8.15894911111661,1.93400914449996
0.0281148798981008,1.93306878095196,8.16426517494516,1.93306878095196
0.0281268317167358,1.93213152774457,8.16958123877371,1.93213152774457
0.0281387835353709,1.93119738344977,8.17489730260226,1.93119738344977
0.0281507353540059,1.93026634663745,8.1802133664308,1.93026634663745
0.028162687172641,1.92933841587537,8.18552943025935,1.92933841587537
0.028174638991276,1.92841358972918,8.1908454940879,1.92841358972918
0.0281865908099111,1.92749186676239,8.19616155791645,1.92749186676239
0.0281985426285461,1.92657324553634,8.20147762174499,1.92657324553634
0.0282104944471812,1.9256577246102,8.20679368557354,1.9256577246102
0.0282224462658163,1.92474530254093,8.21210974940209,1.92474530254093
0.0282343980844513,1.92383597788329,8.21742581323063,1.92383597788329
0.0282463499030864,1.92292974918981,8.22274187705918,1.92292974918981
0.0282583017217214,1.92202661501078,8.22805794088773,1.92202661501078
0.0282702535403565,1.92112657389422,8.23337400471627,1.92112657389422
0.0282822053589915,1.92022962438587,8.23869006854482,1.92022962438587
0.0282941571776266,1.91933576502916,8.24400613237337,1.91933576502916
0.0283061089962616,1.91844499436523,8.24932219620192,1.91844499436523
0.0283180608148967,1.91755731093286,8.25463826003046,1.91755731093286
0.0283300126335317,1.9166727132685,8.25995432385901,1.9166727132685
0.0283419644521668,1.91579119990621,8.26527038768756,1.91579119990621
0.0283539162708018,1.91491276937769,8.27058645151611,1.91491276937769
0.0283658680894369,1.91403742021222,8.27590251534465,1.91403742021222
0.028377819908072,1.91316515093665,8.2812185791732,1.91316515093665
0.028389771726707,1.91229596007542,8.28653464300175,1.91229596007542
0.0284017235453421,1.91142984615048,8.2918507068303,1.91142984615048
0.0284136753639771,1.91056680768133,8.29716677065884,1.91056680768133
0.0284256271826122,1.90970684318497,8.30248283448739,1.90970684318497
0.0284375790012472,1.90884995117587,8.30779889831594,1.90884995117587
0.0284495308198823,1.907996130166,8.31311496214449,1.907996130166
0.0284614826385173,1.90714537866476,8.31843102597303,1.90714537866476
0.0284734344571524,1.90629769517901,8.32374708980158,1.90629769517901
0.0284853862757874,1.905453078213,8.32906315363013,1.905453078213
0.0284973380944225,1.9046115262684,8.33437921745867,1.9046115262684
0.0285092899130575,1.90377303784424,8.33969528128722,1.90377303784424
0.0285212417316926,1.90293761143692,8.34501134511577,1.90293761143692
0.0285331935503277,1.9021052455402,8.35032740894431,1.9021052455402
0.0285451453689627,1.90127593864515,8.35564347277286,1.90127593864515
0.0285570971875978,1.90044968924014,8.36095953660141,1.90044968924014
0.0285690490062328,1.89962649581083,8.36627560042996,1.89962649581083
0.0285810008248679,1.89880635684017,8.3715916642585,1.89880635684017
0.0285929526435029,1.89798927080834,8.37690772808705,1.89798927080834
0.028604904462138,1.89717523619276,8.3822237919156,1.89717523619276
0.028616856280773,1.89636425146805,8.38753985574414,1.89636425146805
0.0286288080994081,1.89555631510605,8.39285591957269,1.89555631510605
0.0286407599180431,1.89475142557577,8.39817198340124,1.89475142557577
0.0286527117366782,1.89394958134335,8.40348804722979,1.89394958134335
0.0286646635553133,1.8931507808721,8.40880411105833,1.8931507808721
0.0286766153739483,1.89235502262243,8.41412017488688,1.89235502262243
0.0286885671925834,1.89156230505187,8.41943623871543,1.89156230505187
0.0287005190112184,1.890772626615,8.42475230254398,1.890772626615
0.0287124708298535,1.8899859857635,8.43006836637252,1.8899859857635
0.0287244226484885,1.88920238094606,8.43538443020107,1.88920238094606
0.0287363744671236,1.88842181060841,8.44070049402962,1.88842181060841
0.0287483262857586,1.88764427319327,8.44601655785817,1.88764427319327
0.0287602781043937,1.88686976714037,8.45133262168671,1.88686976714037
0.0287722299230287,1.88609829088639,8.45664868551526,1.88609829088639
0.0287841817416638,1.88532984286495,8.46196474934381,1.88532984286495
0.0287961335602988,1.8845644215066,8.46728081317235,1.8845644215066
0.0288080853789339,1.88380202523881,8.4725968770009,1.88380202523881
0.028820037197569,1.88304265248593,8.47791294082945,1.88304265248593
0.028831989016204,1.88228630166916,8.48322900465799,1.88228630166916
0.0288439408348391,1.88153297120657,8.48854506848654,1.88153297120657
0.0288558926534741,1.88078265951306,8.49386113231509,1.88078265951306
0.0288678444721092,1.88003536500032,8.49917719614364,1.88003536500032
0.0288797962907442,1.87929108607684,8.50449325997218,1.87929108607684
0.0288917481093793,1.87854982114788,8.50980932380073,1.87854982114788
0.0289036999280143,1.87781156861544,8.51512538762928,1.87781156861544
0.0289156517466494,1.87707632687826,8.52044145145783,1.87707632687826
0.0289276035652844,1.87634409433177,8.52575751528637,1.87634409433177
0.0289395553839195,1.87561486936812,8.53107357911492,1.87561486936812
0.0289515072025546,1.8748886503761,8.53638964294347,1.8748886503761
0.0289634590211896,1.87416543574115,8.54170570677201,1.87416543574115
0.0289754108398247,1.87344522384535,8.54702177060056,1.87344522384535
0.0289873626584597,1.87272801306738,8.55233783442911,1.87272801306738
0.0289993144770948,1.87201380178251,8.55765389825766,1.87201380178251
0.0290112662957298,1.87130258836257,8.5629699620862,1.87130258836257
0.0290232181143649,1.87059437117594,8.56828602591475,1.87059437117594
0.0290351699329999,1.86988914858753,8.5736020897433,1.86988914858753
0.029047121751635,1.86918691895875,8.57891815357184,1.86918691895875
0.02905907357027,1.86848768064748,8.58423421740039,1.86848768064748
0.0290710253889051,1.86779143200809,8.58955028122894,1.86779143200809
0.0290829772075401,1.86709817139138,8.59486634505749,1.86709817139138
0.0290949290261752,1.86640789714456,8.60018240888603,1.86640789714456
0.0291068808448103,1.86572060761125,8.60549847271458,1.86572060761125
0.0291188326634453,1.86503630113145,8.61081453654313,1.86503630113145
0.0291307844820804,1.86435497604152,8.61613060037168,1.86435497604152
0.0291427363007154,1.86367663067416,8.62144666420022,1.86367663067416
0.0291546881193505,1.86300126335837,8.62676272802877,1.86300126335837
0.0291666399379855,1.86232887241946,8.63207879185732,1.86232887241946
0.0291785917566206,1.86165945617901,8.63739485568587,1.86165945617901
0.0291905435752556,1.86099301295486,8.64271091951441,1.86099301295486
0.0292024953938907,1.86032954106105,8.64802698334296,1.86032954106105
0.0292144472125257,1.85966903880787,8.65334304717151,1.85966903880787
0.0292263990311608,1.85901150450177,8.65865911100005,1.85901150450177
0.0292383508497958,1.85835693644538,8.6639751748286,1.85835693644538
0.0292503026684309,1.85770533293747,8.66929123865715,1.85770533293747
0.029262254487066,1.85705669227292,8.6746073024857,1.85705669227292
0.029274206305701,1.85641101274275,8.67992336631424,1.85641101274275
0.0292861581243361,1.85576829263401,8.68523943014279,1.85576829263401
0.0292981099429711,1.85512853022984,8.69055549397134,1.85512853022984
0.0293100617616062,1.8544917238094,8.69587155779988,1.8544917238094
0.0293220135802412,1.85385787164788,8.70118762162843,1.85385787164788
0.0293339653988763,1.85322697201645,8.70650368545698,1.85322697201645
0.0293459172175113,1.85259902318225,8.71181974928552,1.85259902318225
0.0293578690361464,1.85197402340836,8.71713581311407,1.85197402340836
0.0293698208547814,1.8513519709538,8.72245187694262,1.8513519709538
0.0293817726734165,1.85073286407348,8.72776794077117,1.85073286407348
0.0293937244920515,1.8501167010182,8.73308400459971,1.8501167010182
0.0294056763106866,1.84950348003462,8.73840006842826,1.84950348003462
0.0294176281293217,1.84889319936522,8.74371613225681,1.84889319936522
0.0294295799479567,1.84828585724831,8.74903219608536,1.84828585724831
0.0294415317665918,1.84768145191797,8.7543482599139,1.84768145191797
0.0294534835852268,1.84707998160408,8.75966432374245,1.84707998160408
0.0294654354038619,1.84648144453222,8.764980387571,1.84648144453222
0.0294773872224969,1.84588583892374,8.77029645139955,1.84588583892374
0.029489339041132,1.84529316299565,8.77561251522809,1.84529316299565
0.029501290859767,1.84470341496067,8.78092857905664,1.84470341496067
0.0295132426784021,1.84411659302714,8.78624464288519,1.84411659302714
0.0295251944970371,1.84353269539905,8.79156070671374,1.84353269539905
0.0295371463156722,1.842951720276,8.79687677054228,1.842951720276
0.0295490981343072,1.84237366585316,8.80219283437083,1.84237366585316
0.0295610499529423,1.84179853032128,8.80750889819938,1.84179853032128
0.0295730017715774,1.84122631186662,8.81282496202792,1.84122631186662
0.0295849535902124,1.84065700867098,8.81814102585647,1.84065700867098
0.0295969054088475,1.84009061891165,8.82345708968502,1.84009061891165
0.0296088572274825,1.83952714076136,8.82877315351357,1.83952714076136
0.0296208090461176,1.83896657238831,8.83408921734211,1.83896657238831
0.0296327608647526,1.83840891195612,8.83940528117066,1.83840891195612
0.0296447126833877,1.83785415762379,8.84472134499921,1.83785415762379
0.0296566645020227,1.8373023075457,8.85003740882775,1.8373023075457
0.0296686163206578,1.83675335987159,8.8553534726563,1.83675335987159
0.0296805681392928,1.83620731274651,8.86066953648485,1.83620731274651
0.0296925199579279,1.83566416431081,8.86598560031339,1.83566416431081
0.0297044717765629,1.83512391270013,8.87130166414194,1.83512391270013
0.029716423595198,1.83458655604536,8.87661772797049,1.83458655604536
0.0297283754138331,1.83405209247261,8.88193379179904,1.83405209247261
0.0297403272324681,1.8335205201032,8.88724985562758,1.8335205201032
0.0297522790511032,1.83299183705363,8.89256591945613,1.83299183705363
0.0297642308697382,1.83246604143556,8.89788198328468,1.83246604143556
0.0297761826883733,1.83194313135578,8.90319804711323,1.83194313135578
0.0297881345070083,1.83142310491619,8.90851411094177,1.83142310491619
0.0298000863256434,1.83090596021375,8.91383017477032,1.83090596021375
0.0298120381442784,1.83039169534051,8.91914623859887,1.83039169534051
0.0298239899629135,1.82988030838353,8.92446230242741,1.82988030838353
0.0298359417815485,1.82937179742491,8.92977836625596,1.82937179742491
0.0298478936001836,1.82886616054168,8.93509443008451,1.82886616054168
0.0298598454188186,1.82836339580589,8.94041049391306,1.82836339580589
0.0298717972374537,1.82786350128448,8.9457265577416,1.82786350128448
0.0298837490560888,1.82736647503932,8.95104262157015,1.82736647503932
0.0298957008747238,1.82687231512716,8.9563586853987,1.82687231512716
0.0299076526933589,1.8263810195996,8.96167474922725,1.8263810195996
0.0299196045119939,1.82589258650308,8.96699081305579,1.82589258650308
0.029931556330629,1.82540701387886,8.97230687688434,1.82540701387886
0.029943508149264,1.82492429976297,8.97762294071289,1.82492429976297
0.0299554599678991,1.82444444218618,8.98293900454143,1.82444444218618
0.0299674117865341,1.82396743917404,8.98825506836998,1.82396743917404
0.0299793636051692,1.82349328874676,8.99357113219853,1.82349328874676
0.0299913154238042,1.82302198891926,8.99888719602708,1.82302198891926
0.0300032672424393,1.82255353770109,9.00420325985562,1.82255353770109
0.0300152190610743,1.82208793309646,9.00951932368417,1.82208793309646
0.0300271708797094,1.82162517310416,9.01483538751272,1.82162517310416
0.0300391226983445,1.82116525571756,9.02015145134127,1.82116525571756
0.0300510745169795,1.82070817892459,9.02546751516981,1.82070817892459
0.0300630263356146,1.82025394070771,9.03078357899836,1.82025394070771
0.0300749781542496,1.81980253904387,9.03609964282691,1.81980253904387
0.0300869299728847,1.81935397190448,9.04141570665545,1.81935397190448
0.0300988817915197,1.81890823725544,9.046731770484,1.81890823725544
0.0301108336101548,1.81846533305701,9.05204783431255,1.81846533305701
0.0301227854287898,1.81802525726391,9.0573638981411,1.81802525726391
0.0301347372474249,1.81758800782517,9.06267996196964,1.81758800782517
0.0301466890660599,1.8171535826842,9.06799602579819,1.8171535826842
0.030158640884695,1.81672197977871,9.07331208962674,1.81672197977871
0.03017059270333,1.8162931970407,9.07862815345528,1.8162931970407
0.0301825445219651,1.81586723239642,9.08394421728383,1.81586723239642
0.0301944963406002,1.81544408376638,9.08926028111238,1.81544408376638
0.0302064481592352,1.81502374906527,9.09457634494093,1.81502374906527
0.0302183999778703,1.81460622620198,9.09989240876947,1.81460622620198
0.0302303517965053,1.81419151307955,9.10520847259802,1.81419151307955
0.0302423036151404,1.81377960759514,9.11052453642657,1.81377960759514
0.0302542554337754,1.81337050764,9.11584060025512,1.81337050764
0.0302662072524105,1.81296421109948,9.12115666408366,1.81296421109948
0.0302781590710455,1.81256071585295,9.12647272791221,1.81256071585295
0.0302901108896806,1.81216001977381,9.13178879174076,1.81216001977381
0.0303020627083156,1.81176212072943,9.1371048555693,1.81176212072943
0.0303140145269507,1.81136701658118,9.14242091939785,1.81136701658118
0.0303259663455858,1.81097470518432,9.1477369832264,1.81097470518432
0.0303379181642208,1.81058518438805,9.15305304705495,1.81058518438805
0.0303498699828559,1.81019845203544,9.15836911088349,1.81019845203544
0.0303618218014909,1.80981450596339,9.16368517471204,1.80981450596339
0.030373773620126,1.80943334400266,9.16900123854059,1.80943334400266
0.030385725438761,1.80905496397777,9.17431730236913,1.80905496397777
0.0303976772573961,1.80867936370702,9.17963336619768,1.80867936370702
0.0304096290760311,1.80830654100247,9.18494943002623,1.80830654100247
0.0304215808946662,1.80793649366986,9.19026549385477,1.80793649366986
0.0304335327133012,1.80756921950861,9.19558155768332,1.80756921950861
0.0304454845319363,1.80720471631183,9.20089762151187,1.80720471631183
0.0304574363505713,1.80684298186622,9.20621368534042,1.80684298186622
0.0304693881692064,1.80648401395209,9.21152974916896,1.80648401395209
0.0304813399878415,1.80612781034331,9.21684581299751,1.80612781034331
0.0304932918064765,1.80577436880731,9.22216187682606,1.80577436880731
0.0305052436251116,1.80542368710501,9.22747794065461,1.80542368710501
0.0305171954437466,1.80507576299081,9.23279400448315,1.80507576299081
0.0305291472623817,1.80473059421258,9.2381100683117,1.80473059421258
0.0305410990810167,1.8043881785116,9.24342613214025,1.8043881785116
0.0305530508996518,1.80404851362255,9.24874219596879,1.80404851362255
0.0305650027182868,1.80371159727348,9.25405825979734,1.80371159727348
0.0305769545369219,1.80337742718576,9.25937432362589,1.80337742718576
0.0305889063555569,1.80304600107409,9.26469038745444,1.80304600107409
0.030600858174192,1.80271731664642,9.27000645128298,1.80271731664642
0.030612809992827,1.80239137160397,9.27532251511153,1.80239137160397
0.0306247618114621,1.80206816364117,9.28063857894008,1.80206816364117
0.0306367136300972,1.80174769044563,9.28595464276863,1.80174769044563
0.0306486654487322,1.80142994969815,9.29127070659717,1.80142994969815
0.0306606172673673,1.80111493907261,9.29658677042572,1.80111493907261
0.0306725690860023,1.80080265623604,9.30190283425427,1.80080265623604
0.0306845209046374,1.8004930988485,9.30721889808282,1.8004930988485
0.0306964727232724,1.80018626456312,9.31253496191136,1.80018626456312
0.0307084245419075,1.79988215102601,9.31785102573991,1.79988215102601
0.0307203763605425,1.79958075587627,9.32316708956846,1.79958075587627
0.0307323281791776,1.79928207674596,9.328483153397,1.79928207674596
0.0307442799978126,1.79898611126005,9.33379921722555,1.79898611126005
0.0307562318164477,1.79869285703639,9.3391152810541,1.79869285703639
0.0307681836350827,1.7984023116857,9.34443134488265,1.7984023116857
0.0307801354537178,1.79811447281152,9.34974740871119,1.79811447281152
0.0307920872723529,1.79782933801019,9.35506347253974,1.79782933801019
0.0308040390909879,1.7975469048708,9.36037953636829,1.7975469048708
0.030815990909623,1.7972671709752,9.36569560019684,1.7972671709752
0.030827942728258,1.79699013389792,9.37101166402538,1.79699013389792
0.0308398945468931,1.79671579120616,9.37632772785393,1.79671579120616
0.0308518463655281,1.7964441404598,9.38164379168248,1.7964441404598
0.0308637981841632,1.79617517921128,9.38695985551102,1.79617517921128
0.0308757500027982,1.79590890500566,9.39227591933957,1.79590890500566
0.0308877018214333,1.7956453153805,9.39759198316812,1.7956453153805
0.0308996536400683,1.79538440786593,9.40290804699666,1.79538440786593
0.0309116054587034,1.79512617998453,9.40822411082521,1.79512617998453
0.0309235572773384,1.79487062925134,9.41354017465376,1.79487062925134
0.0309355090959735,1.79461775317383,9.41885623848231,1.79461775317383
0.0309474609146086,1.79436754925183,9.42417230231085,1.79436754925183
0.0309594127332436,1.79412001497757,9.4294883661394,1.79412001497757
0.0309713645518787,1.79387514783558,9.43480442996795,1.79387514783558
0.0309833163705137,1.79363294530268,9.4401204937965,1.79363294530268
0.0309952681891488,1.79339340484797,9.44543655762504,1.79339340484797
0.0310072200077838,1.79315652393275,9.45075262145359,1.79315652393275
0.0310191718264189,1.79292230001056,9.45606868528214,1.79292230001056
0.0310311236450539,1.79269073052706,9.46138474911068,1.79269073052706
0.031043075463689,1.79246181292007,9.46670081293923,1.79246181292007
0.031055027282324,1.79223554461949,9.47201687676778,1.79223554461949
0.0310669791009591,1.79201192304732,9.47733294059633,1.79201192304732
0.0310789309195942,1.79179094561755,9.48264900442487,1.79179094561755
0.0310908827382292,1.7915726097362,9.48796506825342,1.7915726097362
0.0311028345568643,1.79135691280125,9.49328113208197,1.79135691280125
0.0311147863754993,1.79114385220263,9.49859719591051,1.79114385220263
0.0311267381941344,1.79093342532214,9.50391325973906,1.79093342532214
0.0311386900127694,1.79072562953348,9.50922932356761,1.79072562953348
0.0311506418314045,1.79052046220217,9.51454538739616,1.79052046220217
0.0311625936500395,1.79031792068554,9.5198614512247,1.79031792068554
0.0311745454686746,1.79011800233269,9.52517751505325,1.79011800233269
0.0311864972873096,1.78992070448445,9.5304935788818,1.78992070448445
0.0311984491059447,1.78972602447336,9.53580964271035,1.78972602447336
0.0312104009245797,1.78953395962361,9.54112570653889,1.78953395962361
0.0312223527432148,1.78934450725105,9.54644177036744,1.78934450725105
0.0312343045618499,1.78915766466312,9.55175783419599,1.78915766466312
0.0312462563804849,1.78897342915882,9.55707389802454,1.78897342915882
0.03125820819912,1.7887917980287,9.56238996185308,1.7887917980287
0.031270160017755,1.78861276855478,9.56770602568163,1.78861276855478
0.0312821118363901,1.78843633801058,9.57302208951018,1.78843633801058
0.0312940636550251,1.78826250366103,9.57833815333872,1.78826250366103
0.0313060154736602,1.78809126276246,9.58365421716727,1.78809126276246
0.0313179672922952,1.78792261256257,9.58897028099582,1.78792261256257
0.0313299191109303,1.78775655030036,9.59428634482436,1.78775655030036
0.0313418709295653,1.78759307320615,9.59960240865291,1.78759307320615
0.0313538227482004,1.78743217850151,9.60491847248146,1.78743217850151
0.0313657745668355,1.78727386339924,9.61023453631001,1.78727386339924
0.0313777263854705,1.78711812510331,9.61555060013855,1.78711812510331
0.0313896782041056,1.78696496080885,9.6208666639671,1.78696496080885
0.0314016300227406,1.78681436770212,9.62618272779565,1.78681436770212
0.0314135818413757,1.78666634296045,9.6314987916242,1.78666634296045
0.0314255336600107,1.78652088375222,9.63681485545274,1.78652088375222
0.0314374854786458,1.78637798723683,9.64213091928129,1.78637798723683
0.0314494372972808,1.78623765056464,9.64744698310984,1.78623765056464
0.0314613891159159,1.78609987087697,9.65276304693838,1.78609987087697
0.0314733409345509,1.78596464530602,9.65807911076693,1.78596464530602
0.031485292753186,1.7858319709749,9.66339517459548,1.7858319709749
0.031497244571821,1.78570184499751,9.66871123842403,1.78570184499751
0.0315091963904561,1.78557426447859,9.67402730225257,1.78557426447859
0.0315211482090911,1.78544922651359,9.67934336608112,1.78544922651359
0.0315331000277262,1.78532672818874,9.68465942990967,1.78532672818874
0.0315450518463613,1.78520676658093,9.68997549373822,1.78520676658093
0.0315570036649963,1.78508933875771,9.69529155756676,1.78508933875771
0.0315689554836314,1.78497444177724,9.70060762139531,1.78497444177724
0.0315809073022664,1.78486207268827,9.70592368522386,1.78486207268827
0.0315928591209015,1.7847522285301,9.7112397490524,1.7847522285301
0.0316048109395365,1.78464490633251,9.71655581288095,1.78464490633251
0.0316167627581716,1.78454010311579,9.7218718767095,1.78454010311579
0.0316287145768066,1.78443781589063,9.72718794053804,1.78443781589063
0.0316406663954417,1.78433804165813,9.73250400436659,1.78433804165813
0.0316526182140767,1.78424077740975,9.73782006819514,1.78424077740975
0.0316645700327118,1.78414602012728,9.74313613202369,1.78414602012728
0.0316765218513469,1.78405376678278,9.74845219585223,1.78405376678278
0.0316884736699819,1.78396401433857,9.75376825968078,1.78396401433857
0.031700425488617,1.78387675974717,9.75908432350933,1.78387675974717
0.031712377307252,1.78379199995129,9.76440038733788,1.78379199995129
0.0317243291258871,1.78370973188376,9.76971645116642,1.78370973188376
0.0317362809445221,1.78362995246752,9.77503251499497,1.78362995246752
0.0317482327631572,1.78355265861556,9.78034857882352,1.78355265861556
0.0317601845817922,1.7834778472309,9.78566464265207,1.7834778472309
0.0317721364004273,1.78340551520654,9.79098070648061,1.78340551520654
0.0317840882190623,1.78333565942542,9.79629677030916,1.78333565942542
0.0317960400376974,1.7832682767604,9.80161283413771,1.7832682767604
0.0318079918563324,1.78320336407421,9.80692889796626,1.78320336407421
0.0318199436749675,1.78314091821941,9.8122449617948,1.78314091821941
0.0318318954936026,1.78308093603834,9.81756102562335,1.78308093603834
0.0318438473122376,1.78302341436311,9.82287708945189,1.78302341436311
0.0318557991308727,1.78296835001554,9.82819315328044,1.78296835001554
0.0318677509495077,1.78291573980713,9.83350921710899,1.78291573980713
0.0318797027681428,1.78286558053901,9.83882528093754,1.78286558053901
0.0318916545867778,1.78281786900193,9.84414134476608,1.78281786900193
0.0319036064054129,1.78277260197617,9.84945740859463,1.78277260197617
0.0319155582240479,1.78272977623156,9.85477347242318,1.78272977623156
0.031927510042683,1.78268938852739,9.86008953625173,1.78268938852739
0.031939461861318,1.78265143561241,9.86540560008027,1.78265143561241
0.0319514136799531,1.78261591422475,9.87072166390882,1.78261591422475
0.0319633654985882,1.78258282109194,9.87603772773737,1.78258282109194
0.0319753173172232,1.78255215293081,9.88135379156592,1.78255215293081
0.0319872691358583,1.78252390644746,9.88666985539446,1.78252390644746
0.0319992209544933,1.78249807833727,9.89198591922301,1.78249807833727
0.0320111727731284,1.78247466528481,9.89730198305156,1.78247466528481
0.0320231245917634,1.7824536639638,9.9026180468801,1.7824536639638
0.0320350764103985,1.78243507103709,9.90793411070865,1.78243507103709
0.0320470282290335,1.78241888315664,9.9132501745372,1.78241888315664
0.0320589800476686,1.78240509696343,9.91856623836575,1.78240509696343
0.0320709318663036,1.78239370908744,9.92388230219429,1.78239370908744
0.0320828836849387,1.78238471614763,9.92919836602284,1.78238471614763
0.0320948355035737,1.78237811475188,9.93451442985139,1.78237811475188
0.0321067873222088,1.78237390149693,9.93983049367993,1.78237390149693
0.0321187391408439,1.78237207296839,9.94514655750848,1.78237207296839
0.0321306909594789,1.78237262574065,9.95046262133703,1.78237262574065
0.032142642778114,1.78237555637688,9.95577868516558,1.78237555637688
0.032154594596749,1.78238086142894,9.96109474899412,1.78238086142894
0.0321665464153841,1.7823885374374,9.96641081282267,1.7823885374374
0.0321784982340191,1.78239858093143,9.97172687665122,1.78239858093143
0.0321904500526542,1.78241098842881,9.97704294047976,1.78241098842881
0.0322024018712892,1.7824257564359,9.98235900430831,1.7824257564359
0.0322143536899243,1.78244288144752,9.98767506813686,1.78244288144752
0.0322263055085593,1.78246235994699,9.99299113196541,1.78246235994699
0.0322382573271944,1.78248418840606,9.99830719579395,1.78248418840606
0.0322502091458294,1.78250836328486,10.0036232596225,1.78250836328486
0.0322621609644645,1.78253488103186,10.008939323451,1.78253488103186
0.0322741127830996,1.78256373808382,10.0142553872796,1.78256373808382
0.0322860646017346,1.7825949308658,10.0195714511081,1.7825949308658
0.0322980164203697,1.78262845579102,10.0248875149367,1.78262845579102
0.0323099682390047,1.78266430926093,10.0302035787652,1.78266430926093
0.0323219200576398,1.78270248766507,10.0355196425938,1.78270248766507
0.0323338718762748,1.7827429873811,10.0408357064223,1.7827429873811
0.0323458236949099,1.7827858047747,10.0461517702509,1.7827858047747
0.0323577755135449,1.78283093619958,10.0514678340794,1.78283093619958
0.03236972733218,1.78287837799739,10.056783897908,1.78287837799739
0.032381679150815,1.78292812649771,10.0620999617365,1.78292812649771
0.0323936309694501,1.78298017801799,10.0674160255651,1.78298017801799
0.0324055827880851,1.78303452886351,10.0727320893936,1.78303452886351
0.0324175346067202,1.78309117532735,10.0780481532222,1.78309117532735
0.0324294864253553,1.78315011369032,10.0833642170507,1.78315011369032
0.0324414382439903,1.78321134022095,10.0886802808793,1.78321134022095
0.0324533900626254,1.7832748511754,10.0939963447078,1.7832748511754
0.0324653418812604,1.78334064279747,10.0993124085364,1.78334064279747
0.0324772936998955,1.78340871131851,10.1046284723649,1.78340871131851
0.0324892455185305,1.78347905295742,10.1099445361934,1.78347905295742
0.0325011973371656,1.78355166392056,10.115260600022,1.78355166392056
0.0325131491558006,1.78362654040174,10.1205766638505,1.78362654040174
0.0325251009744357,1.78370367858216,10.1258927276791,1.78370367858216
0.0325370527930707,1.78378307463037,10.1312087915076,1.78378307463037
0.0325490046117058,1.78386472470222,10.1365248553362,1.78386472470222
0.0325609564303408,1.78394862494084,10.1418409191647,1.78394862494084
0.0325729082489759,1.78403477147654,10.1471569829933,1.78403477147654
0.032584860067611,1.78412316042684,10.1524730468218,1.78412316042684
0.032596811886246,1.78421378789636,10.1577891106504,1.78421378789636
0.0326087637048811,1.78430664997682,10.1631051744789,1.78430664997682
0.0326207155235161,1.78440174274695,10.1684212383075,1.78440174274695
0.0326326673421512,1.78449906227249,10.173737302136,1.78449906227249
0.0326446191607862,1.78459860460614,10.1790533659646,1.78459860460614
0.0326565709794213,1.78470036578745,10.1843694297931,1.78470036578745
0.0326685227980563,1.78480434184289,10.1896854936217,1.78480434184289
0.0326804746166914,1.78491052878568,10.1950015574502,1.78491052878568
0.0326924264353264,1.78501892261585,10.2003176212787,1.78501892261585
0.0327043782539615,1.7851295193201,10.2056336851073,1.7851295193201
0.0327163300725965,1.78524231487186,10.2109497489358,1.78524231487186
0.0327282818912316,1.78535730523113,10.2162658127644,1.78535730523113
0.0327402337098667,1.78547448634452,10.2215818765929,1.78547448634452
0.0327521855285017,1.78559385414517,10.2268979404215,1.78559385414517
0.0327641373471368,1.7857154045527,10.23221400425,1.7857154045527
0.0327760891657718,1.78583913347318,10.2375300680786,1.78583913347318
0.0327880409844069,1.78596503679906,10.2428461319071,1.78596503679906
0.0327999928030419,1.78609311040914,10.2481621957357,1.78609311040914
0.032811944621677,1.78622335016853,10.2534782595642,1.78622335016853
0.032823896440312,1.7863557519286,10.2587943233928,1.7863557519286
0.0328358482589471,1.7864903115269,10.2641103872213,1.7864903115269
0.0328478000775821,1.78662702478716,10.2694264510499,1.78662702478716
0.0328597518962172,1.78676588751921,10.2747425148784,1.78676588751921
0.0328717037148522,1.78690689551896,10.280058578707,1.78690689551896
0.0328836555334873,1.78705004456833,10.2853746425355,1.78705004456833
0.0328956073521224,1.78719533043521,10.2906907063641,1.78719533043521
0.0329075591707574,1.7873427488734,10.2960067701926,1.7873427488734
0.0329195109893925,1.7874922956226,10.3013228340211,1.7874922956226
0.0329314628080275,1.78764396640832,10.3066388978497,1.78764396640832
0.0329434146266626,1.78779775694185,10.3119549616782,1.78779775694185
0.0329553664452976,1.78795366292021,10.3172710255068,1.78795366292021
0.0329673182639327,1.78811168002612,10.3225870893353,1.78811168002612
0.0329792700825677,1.7882718039279,10.3279031531639,1.7882718039279
0.0329912219012028,1.7884340302795,10.3332192169924,1.7884340302795
0.0330031737198378,1.78859835472037,10.338535280821,1.78859835472037
0.0330151255384729,1.78876477287546,10.3438513446495,1.78876477287546
0.0330270773571079,1.78893328035518,10.3491674084781,1.78893328035518
0.033039029175743,1.7891038727553,10.3544834723066,1.7891038727553
0.0330509809943781,1.78927654565697,10.3597995361352,1.78927654565697
0.0330629328130131,1.78945129462659,10.3651155999637,1.78945129462659
0.0330748846316482,1.78962811521584,10.3704316637923,1.78962811521584
0.0330868364502832,1.78980700296157,10.3757477276208,1.78980700296157
0.0330987882689183,1.78998795338581,10.3810637914494,1.78998795338581
0.0331107400875533,1.79017096199565,10.3863798552779,1.79017096199565
0.0331226919061884,1.79035602428325,10.3916959191064,1.79035602428325
0.0331346437248234,1.79054313572576,10.397011982935,1.79054313572576
0.0331465955434585,1.79073229178527,10.4023280467635,1.79073229178527
0.0331585473620935,1.79092348790879,10.4076441105921,1.79092348790879
0.0331704991807286,1.79111671952815,10.4129601744206,1.79111671952815
0.0331824509993636,1.79131198206001,10.4182762382492,1.79131198206001
0.0331944028179987,1.79150927090574,10.4235923020777,1.79150927090574
0.0332063546366338,1.79170858145145,10.4289083659063,1.79170858145145
0.0332183064552688,1.79190990906786,10.4342244297348,1.79190990906786
0.0332302582739039,1.7921132491103,10.4395404935634,1.7921132491103
0.0332422100925389,1.79231859691866,10.4448565573919,1.79231859691866
0.033254161911174,1.7925259478173,10.4501726212205,1.7925259478173
0.033266113729809,1.79273529711504,10.455488685049,1.79273529711504
0.0332780655484441,1.7929466401051,10.4608047488776,1.7929466401051
0.0332900173670791,1.79315997206503,10.4661208127061,1.79315997206503
0.0333019691857142,1.79337528825667,10.4714368765347,1.79337528825667
0.0333139210043492,1.79359258392611,10.4767529403632,1.79359258392611
0.0333258728229843,1.79381185430362,10.4820690041918,1.79381185430362
0.0333378246416193,1.79403309460361,10.4873850680203,1.79403309460361
0.0333497764602544,1.79425630002459,10.4927011318488,1.79425630002459
0.0333617282788895,1.79448146574907,10.4980171956774,1.79448146574907
0.0333736800975245,1.79470858694359,10.5033332595059,1.79470858694359
0.0333856319161596,1.79493765875857,10.5086493233345,1.79493765875857
0.0333975837347946,1.79516867632835,10.513965387163,1.79516867632835
0.0334095355534297,1.79540163477107,10.5192814509916,1.79540163477107
0.0334214873720647,1.79563652918865,10.5245975148201,1.79563652918865
0.0334334391906998,1.79587335466675,10.5299135786487,1.79587335466675
0.0334453910093348,1.79611210627467,10.5352296424772,1.79611210627467
0.0334573428279699,1.79635277906535,10.5405457063058,1.79635277906535
0.0334692946466049,1.79659536807528,10.5458617701343,1.79659536807528
0.03348124646524,1.79683986832447,10.5511778339629,1.79683986832447
0.0334931982838751,1.79708627481639,10.5564938977914,1.79708627481639
0.0335051501025101,1.79733458253791,10.56180996162,1.79733458253791
0.0335171019211452,1.79758478645925,10.5671260254485,1.79758478645925
0.0335290537397802,1.79783688153393,10.5724420892771,1.79783688153393
0.0335410055584153,1.79809086269874,10.5777581531056,1.79809086269874
0.0335529573770503,1.79834672487362,10.5830742169341,1.79834672487362
0.0335649091956854,1.79860446296169,10.5883902807627,1.79860446296169
0.0335768610143204,1.79886407184913,10.5937063445912,1.79886407184913
0.0335888128329555,1.79912554640516,10.5990224084198,1.79912554640516
0.0336007646515905,1.79938888148198,10.6043384722483,1.79938888148198
0.0336127164702256,1.79965407191472,10.6096545360769,1.79965407191472
0.0336246682888606,1.79992111252137,10.6149705999054,1.79992111252137
0.0336366201074957,1.80018999810273,10.620286663734,1.80018999810273
0.0336485719261308,1.80046072344237,10.6256027275625,1.80046072344237
0.0336605237447658,1.80073328330659,10.6309187913911,1.80073328330659
0.0336724755634009,1.80100767244431,10.6362348552196,1.80100767244431
0.0336844273820359,1.80128388558706,10.6415509190482,1.80128388558706
0.033696379200671,1.80156191744892,10.6468669828767,1.80156191744892
0.033708331019306,1.80184176272644,10.6521830467053,1.80184176272644
0.0337202828379411,1.80212341609864,10.6574991105338,1.80212341609864
0.0337322346565761,1.80240687222689,10.6628151743624,1.80240687222689
0.0337441864752112,1.80269212575488,10.6681312381909,1.80269212575488
0.0337561382938462,1.8029791713086,10.6734473020195,1.8029791713086
0.0337680901124813,1.80326800349623,10.678763365848,1.80326800349623
0.0337800419311164,1.80355861690811,10.6840794296765,1.80355861690811
0.0337919937497514,1.80385100611669,10.6893954935051,1.80385100611669
0.0338039455683865,1.80414516567647,10.6947115573336,1.80414516567647
0.0338158973870215,1.80444109012392,10.7000276211622,1.80444109012392
0.0338278492056566,1.80473877397747,10.7053436849907,1.80473877397747
0.0338398010242916,1.80503821173743,10.7106597488193,1.80503821173743
0.0338517528429267,1.80533939788592,10.7159758126478,1.80533939788592
0.0338637046615617,1.80564232688683,10.7212918764764,1.80564232688683
0.0338756564801968,1.80594699318576,10.7266079403049,1.80594699318576
0.0338876082988318,1.80625339120999,10.7319240041335,1.80625339120999
0.0338995601174669,1.80656151536836,10.737240067962,1.80656151536836
0.0339115119361019,1.80687136005128,10.7425561317906,1.80687136005128
0.033923463754737,1.80718291963063,10.7478721956191,1.80718291963063
0.033935415573372,1.80749618845973,10.7531882594477,1.80749618845973
0.0339473673920071,1.80781116087327,10.7585043232762,1.80781116087327
0.0339593192106422,1.80812783118726,10.7638203871048,1.80812783118726
0.0339712710292772,1.80844619369894,10.7691364509333,1.80844619369894
0.0339832228479123,1.80876624268678,10.7744525147618,1.80876624268678
0.0339951746665473,1.80908797241039,10.7797685785904,1.80908797241039
0.0340071264851824,1.80941137711045,10.7850846424189,1.80941137711045
0.0340190783038174,1.8097364510087,10.7904007062475,1.8097364510087
0.0340310301224525,1.81006318830781,10.795716770076,1.81006318830781
0.0340429819410875,1.81039158319139,10.8010328339046,1.81039158319139
0.0340549337597226,1.8107216298239,10.8063488977331,1.8107216298239
0.0340668855783576,1.8110533223506,10.8116649615617,1.8110533223506
0.0340788373969927,1.81138665489749,10.8169810253902,1.81138665489749
0.0340907892156278,1.81172162157124,10.8222970892188,1.81172162157124
0.0341027410342628,1.81205821645915,10.8276131530473,1.81205821645915
0.0341146928528979,1.81239643362911,10.8329292168759,1.81239643362911
0.0341266446715329,1.81273626712947,10.8382452807044,1.81273626712947
0.034138596490168,1.81307771098905,10.843561344533,1.81307771098905
0.034150548308803,1.81342075921709,10.8488774083615,1.81342075921709
0.0341625001274381,1.81376540580311,10.8541934721901,1.81376540580311
0.0341744519460731,1.81411164471693,10.8595095360186,1.81411164471693
0.0341864037647082,1.81445946990858,10.8648255998472,1.81445946990858
0.0341983555833432,1.81480887530824,10.8701416636757,1.81480887530824
0.0342103074019783,1.8151598548262,10.8754577275042,1.8151598548262
0.0342222592206133,1.81551240235276,10.8807737913328,1.81551240235276
0.0342342110392484,1.81586651175822,10.8860898551613,1.81586651175822
0.0342461628578835,1.81622217689279,10.8914059189899,1.81622217689279
0.0342581146765185,1.81657939158652,10.8967219828184,1.81657939158652
0.0342700664951536,1.8169381496493,10.902038046647,1.8169381496493
0.0342820183137886,1.81729844487071,10.9073541104755,1.81729844487071
0.0342939701324237,1.81766027102005,10.9126701743041,1.81766027102005
0.0343059219510587,1.81802362184621,10.9179862381326,1.81802362184621
0.0343178737696938,1.81838849107765,10.9233023019612,1.81838849107765
0.0343298255883288,1.81875487242233,10.9286183657897,1.81875487242233
0.0343417774069639,1.81912275956766,10.9339344296183,1.81912275956766
0.0343537292255989,1.81949214618039,10.9392504934468,1.81949214618039
0.034365681044234,1.81986302590664,10.9445665572754,1.81986302590664
0.0343776328628691,1.82023539237174,10.9498826211039,1.82023539237174
0.0343895846815041,1.82060923918025,10.9551986849325,1.82060923918025
0.0344015365001392,1.82098455991585,10.960514748761,1.82098455991585
0.0344134883187742,1.82136134814131,10.9658308125895,1.82136134814131
0.0344254401374093,1.82173959739839,10.9711468764181,1.82173959739839
0.0344373919560443,1.82211930120783,10.9764629402466,1.82211930120783
0.0344493437746794,1.82250045306924,10.9817790040752,1.82250045306924
0.0344612955933144,1.82288304646109,10.9870950679037,1.82288304646109
0.0344732474119495,1.82326707484058,10.9924111317323,1.82326707484058
0.0344851992305845,1.82365253164366,10.9977271955608,1.82365253164366
0.0344971510492196,1.82403941028491,11.0030432593894,1.82403941028491
0.0345091028678546,1.82442770415749,11.0083593232179,1.82442770415749
0.0345210546864897,1.82481740663309,11.0136753870465,1.82481740663309
0.0345330065051248,1.82520851106186,11.018991450875,1.82520851106186
0.0345449583237598,1.82560101077236,11.0243075147036,1.82560101077236
0.0345569101423949,1.82599489907149,11.0296235785321,1.82599489907149
0.0345688619610299,1.8263901692444,11.0349396423607,1.8263901692444
0.034580813779665,1.8267868145545,11.0402557061892,1.8267868145545
0.0345927655983,1.82718482824331,11.0455717700178,1.82718482824331
0.0346047174169351,1.82758420353047,11.0508878338463,1.82758420353047
0.0346166692355701,1.82798493361363,11.0562038976749,1.82798493361363
0.0346286210542052,1.82838701166841,11.0615199615034,1.82838701166841
0.0346405728728402,1.82879043084835,11.0668360253319,1.82879043084835
0.0346525246914753,1.82919518428481,11.0721520891605,1.82919518428481
0.0346644765101103,1.82960126508694,11.077468152989,1.82960126508694
0.0346764283287454,1.83000866634159,11.0827842168176,1.83000866634159
0.0346883801473805,1.83041738111328,11.0881002806461,1.83041738111328
0.0347003319660155,1.83082740244412,11.0934163444747,1.83082740244412
0.0347122837846506,1.83123872335372,11.0987324083032,1.83123872335372
0.0347242356032856,1.83165133683919,11.1040484721318,1.83165133683919
0.0347361874219207,1.83206523587502,11.1093645359603,1.83206523587502
0.0347481392405557,1.83248041341303,11.1146805997889,1.83248041341303
0.0347600910591908,1.83289686238233,11.1199966636174,1.83289686238233
0.0347720428778258,1.83331457568923,11.125312727446,1.83331457568923
0.0347839946964609,1.83373354621719,11.1306287912745,1.83373354621719
0.0347959465150959,1.83415376682674,11.1359448551031,1.83415376682674
0.034807898333731,1.83457523035546,11.1412609189316,1.83457523035546
0.034819850152366,1.83499792961785,11.1465769827602,1.83499792961785
0.0348318019710011,1.83542185740532,11.1518930465887,1.83542185740532
0.0348437537896362,1.8358470064861,11.1572091104172,1.8358470064861
0.0348557056082712,1.83627336960519,11.1625251742458,1.83627336960519
0.0348676574269063,1.83670093948429,11.1678412380743,1.83670093948429
0.0348796092455413,1.83712970882172,11.1731573019029,1.83712970882172
0.0348915610641764,1.83755967029239,11.1784733657314,1.83755967029239
0.0349035128828114,1.8379908165477,11.18378942956,1.8379908165477
0.0349154647014465,1.8384231402155,11.1891054933885,1.8384231402155
0.0349274165200815,1.83885663390001,11.1944215572171,1.83885663390001
0.0349393683387166,1.83929129018178,11.1997376210456,1.83929129018178
0.0349513201573516,1.83972710161758,11.2050536848742,1.83972710161758
0.0349632719759867,1.84016406074038,11.2103697487027,1.84016406074038
0.0349752237946218,1.84060216005928,11.2156858125313,1.84060216005928
0.0349871756132568,1.8410413920594,11.2210018763598,1.8410413920594
0.0349991274318919,1.84148174920188,11.2263179401884,1.84148174920188
0.0350110792505269,1.84192322392376,11.2316340040169,1.84192322392376
0.035023031069162,1.84236580863795,11.2369500678455,1.84236580863795
0.035034982887797,1.84280949573315,11.242266131674,1.84280949573315
0.0350469347064321,1.84325427757378,11.2475821955026,1.84325427757378
0.0350588865250671,1.84370014649994,11.2528982593311,1.84370014649994
0.0350708383437022,1.8441470948273,11.2582143231596,1.8441470948273
0.0350827901623372,1.84459511484709,11.2635303869882,1.84459511484709
0.0350947419809723,1.84504419882598,11.2688464508167,1.84504419882598
0.0351066937996073,1.84549433900606,11.2741625146453,1.84549433900606
0.0351186456182424,1.84594552760473,11.2794785784738,1.84594552760473
0.0351305974368775,1.84639775681467,11.2847946423024,1.84639775681467
0.0351425492555125,1.84685101880377,11.2901107061309,1.84685101880377
0.0351545010741476,1.84730530571504,11.2954267699595,1.84730530571504
0.0351664528927826,1.84776060966658,11.300742833788,1.84776060966658
0.0351784047114177,1.84821692275147,11.3060588976166,1.84821692275147
0.0351903565300527,1.84867423703774,11.3113749614451,1.84867423703774
0.0352023083486878,1.8491325445683,11.3166910252737,1.8491325445683
0.0352142601673228,1.84959183736085,11.3220070891022,1.84959183736085
0.0352262119859579,1.85005210740782,11.3273231529308,1.85005210740782
0.0352381638045929,1.85051334667634,11.3326392167593,1.85051334667634
0.035250115623228,1.85097554710813,11.3379552805879,1.85097554710813
0.035262067441863,1.85143870061945,11.3432713444164,1.85143870061945
0.0352740192604981,1.85190279910103,11.3485874082449,1.85190279910103
0.0352859710791332,1.852367834418,11.3539034720735,1.852367834418
0.0352979228977682,1.85283379840985,11.359219535902,1.85283379840985
0.0353098747164033,1.85330068289032,11.3645355997306,1.85330068289032
0.0353218265350383,1.85376847964736,11.3698516635591,1.85376847964736
0.0353337783536734,1.85423718044307,11.3751677273877,1.85423718044307
0.0353457301723084,1.85470677701361,11.3804837912162,1.85470677701361
0.0353576819909435,1.85517726106914,11.3857998550448,1.85517726106914
0.0353696338095785,1.85564862429377,11.3911159188733,1.85564862429377
0.0353815856282136,1.85612085834547,11.3964319827019,1.85612085834547
0.0353935374468486,1.85659395485602,11.4017480465304,1.85659395485602
0.0354054892654837,1.85706790543093,11.407064110359,1.85706790543093
0.0354174410841187,1.85754270164937,11.4123801741875,1.85754270164937
0.0354293929027538,1.85801833506412,11.4176962380161,1.85801833506412
0.0354413447213889,1.85849479720149,11.4230123018446,1.85849479720149
0.0354532965400239,1.85897207956127,11.4283283656732,1.85897207956127
0.035465248358659,1.85945017361662,11.4336444295017,1.85945017361662
0.035477200177294,1.85992907081405,11.4389604933303,1.85992907081405
0.0354891519959291,1.86040876257333,11.4442765571588,1.86040876257333
0.0355011038145641,1.86088924028741,11.4495926209873,1.86088924028741
0.0355130556331992,1.86137049532238,11.4549086848159,1.86137049532238
0.0355250074518342,1.86185251901739,11.4602247486444,1.86185251901739
0.0355369592704693,1.86233530268459,11.465540812473,1.86233530268459
0.0355489110891043,1.86281883760902,11.4708568763015,1.86281883760902
0.0355608629077394,1.8633031150486,11.4761729401301,1.8633031150486
0.0355728147263744,1.86378812623405,11.4814890039586,1.86378812623405
0.0355847665450095,1.86427386236878,11.4868050677872,1.86427386236878
0.0355967183636446,1.86476031462886,11.4921211316157,1.86476031462886
0.0356086701822796,1.86524747416295,11.4974371954443,1.86524747416295
0.0356206220009147,1.86573533209222,11.5027532592728,1.86573533209222
0.0356325738195497,1.8662238795103,11.5080693231014,1.8662238795103
0.0356445256381848,1.86671310748317,11.5133853869299,1.86671310748317
0.0356564774568198,1.86720300704913,11.5187014507585,1.86720300704913
0.0356684292754549,1.86769356921874,11.524017514587,1.86769356921874
0.0356803810940899,1.86818478497472,11.5293335784156,1.86818478497472
0.035692332912725,1.86867664527188,11.5346496422441,1.86867664527188
0.03570428473136,1.8691691410371,11.5399657060726,1.8691691410371
0.0357162365499951,1.86966226316918,11.5452817699012,1.86966226316918
0.0357281883686301,1.87015600253887,11.5505978337297,1.87015600253887
0.0357401401872652,1.87065034998872,11.5559138975583,1.87065034998872
0.0357520920059003,1.87114529633304,11.5612299613868,1.87114529633304
0.0357640438245353,1.87164083235785,11.5665460252154,1.87164083235785
0.0357759956431704,1.87213694882078,11.5718620890439,1.87213694882078
0.0357879474618054,1.87263363645102,11.5771781528725,1.87263363645102
0.0357998992804405,1.87313088594926,11.582494216701,1.87313088594926
0.0358118510990755,1.87362868798759,11.5878102805296,1.87362868798759
0.0358238029177106,1.87412703320945,11.5931263443581,1.87412703320945
0.0358357547363456,1.87462591222957,11.5984424081867,1.87462591222957
0.0358477065549807,1.87512531563389,11.6037584720152,1.87512531563389
0.0358596583736157,1.87562523397949,11.6090745358438,1.87562523397949
0.0358716101922508,1.87612565779452,11.6143905996723,1.87612565779452
0.0358835620108858,1.87662657757815,11.6197066635009,1.87662657757815
0.0358955138295209,1.87712798380047,11.6250227273294,1.87712798380047
0.035907465648156,1.87762986690243,11.630338791158,1.87762986690243
0.035919417466791,1.87813221729581,11.6356548549865,1.87813221729581
0.0359313692854261,1.87863502536309,11.640970918815,1.87863502536309
0.0359433211040611,1.87913828145742,11.6462869826436,1.87913828145742
0.0359552729226962,1.87964197590254,11.6516030464721,1.87964197590254
0.0359672247413312,1.88014609899272,11.6569191103007,1.88014609899272
0.0359791765599663,1.88065064099266,11.6622351741292,1.88065064099266
0.0359911283786013,1.88115559213747,11.6675512379578,1.88115559213747
0.0360030801972364,1.88166094263256,11.6728673017863,1.88166094263256
0.0360150320158714,1.88216668265359,11.6781833656149,1.88216668265359
0.0360269838345065,1.88267280234639,11.6834994294434,1.88267280234639
0.0360389356531415,1.88317929182691,11.688815493272,1.88317929182691
0.0360508874717766,1.88368614118113,11.6941315571005,1.88368614118113
0.0360628392904117,1.884193340465,11.6994476209291,1.884193340465
0.0360747911090467,1.88470087970436,11.7047636847576,1.88470087970436
0.0360867429276818,1.8852087488949,11.7100797485862,1.8852087488949
0.0360986947463168,1.88571693800206,11.7153958124147,1.88571693800206
0.0361106465649519,1.88622543696097,11.7207118762433,1.88622543696097
0.0361225983835869,1.88673423567638,11.7260279400718,1.88673423567638
0.036134550202222,1.88724332402261,11.7313440039004,1.88724332402261
0.036146502020857,1.88775269184346,11.7366600677289,1.88775269184346
0.0361584538394921,1.88826232895213,11.7419761315574,1.88826232895213
0.0361704056581271,1.88877222513118,11.747292195386,1.88877222513118
0.0361823574767622,1.88928237013245,11.7526082592145,1.88928237013245
0.0361943092953973,1.88979275367698,11.7579243230431,1.88979275367698
0.0362062611140323,1.89030336545495,11.7632403868716,1.89030336545495
0.0362182129326674,1.89081419512562,11.7685564507002,1.89081419512562
0.0362301647513024,1.89132523231722,11.7738725145287,1.89132523231722
0.0362421165699375,1.89183646662696,11.7791885783573,1.89183646662696
0.0362540683885725,1.89234788762087,11.7845046421858,1.89234788762087
0.0362660202072076,1.8928594848338,11.7898207060144,1.8928594848338
0.0362779720258426,1.89337124776931,11.7951367698429,1.89337124776931
0.0362899238444777,1.89388316589961,11.8004528336715,1.89388316589961
0.0363018756631127,1.89439522866552,11.8057688975,1.89439522866552
0.0363138274817478,1.89490742547635,11.8110849613286,1.89490742547635
0.0363257793003828,1.89541974570988,11.8164010251571,1.89541974570988
0.0363377311190179,1.89593217871225,11.8217170889857,1.89593217871225
0.0363496829376529,1.89644471379793,11.8270331528142,1.89644471379793
0.036361634756288,1.89695734024962,11.8323492166427,1.89695734024962
0.0363735865749231,1.89747004731819,11.8376652804713,1.89747004731819
0.0363855383935581,1.89798282422262,11.8429813442998,1.89798282422262
0.0363974902121932,1.89849566014992,11.8482974081284,1.89849566014992
0.0364094420308282,1.89900854425506,11.8536134719569,1.89900854425506
0.0364213938494633,1.89952146566092,11.8589295357855,1.89952146566092
0.0364333456680983,1.90003441345821,11.864245599614,1.90003441345821
0.0364452974867334,1.90054737670537,11.8695616634426,1.90054737670537
0.0364572493053684,1.90106034442858,11.8748777272711,1.90106034442858
0.0364692011240035,1.90157330562159,11.8801937910997,1.90157330562159
0.0364811529426385,1.90208624924574,11.8855098549282,1.90208624924574
0.0364931047612736,1.90259916422984,11.8908259187568,1.90259916422984
0.0365050565799087,1.90311203947012,11.8961419825853,1.90311203947012
0.0365170083985437,1.90362486383015,11.9014580464139,1.90362486383015
0.0365289602171788,1.90413762614079,11.9067741102424,1.90413762614079
0.0365409120358138,1.9046503152001,11.912090174071,1.9046503152001
0.0365528638544489,1.9051629197733,11.9174062378995,1.9051629197733
0.0365648156730839,1.90567542859266,11.922722301728,1.90567542859266
0.036576767491719,1.90618783035748,11.9280383655566,1.90618783035748
0.036588719310354,1.90670011373398,11.9333544293851,1.90670011373398
0.0366006711289891,1.90721226735525,11.9386704932137,1.90721226735525
0.0366126229476241,1.90772427982119,11.9439865570422,1.90772427982119
0.0366245747662592,1.90823613969843,11.9493026208708,1.90823613969843
0.0366365265848942,1.90874783552027,11.9546186846993,1.90874783552027
0.0366484784035293,1.9092593557866,11.9599347485279,1.9092593557866
0.0366604302221644,1.90977068896383,11.9652508123564,1.90977068896383
0.0366723820407994,1.91028182348485,11.970566876185,1.91028182348485
0.0366843338594345,1.91079274774894,11.9758829400135,1.91079274774894
0.0366962856780695,1.91130345012169,11.9811990038421,1.91130345012169
0.0367082374967046,1.91181391893497,11.9865150676706,1.91181391893497
0.0367201893153396,1.91232414248683,11.9918311314992,1.91232414248683
0.0367321411339747,1.91283410904145,11.9971471953277,1.91283410904145
0.0367440929526097,1.91334380682905,12.0024632591563,1.91334380682905
0.0367560447712448,1.91385322404584,12.0077793229848,1.91385322404584
0.0367679965898798,1.91436234885398,12.0130953868134,1.91436234885398
0.0367799484085149,1.91487116938146,12.0184114506419,1.91487116938146
0.03679190022715,1.91537967372205,12.0237275144704,1.91537967372205
0.036803852045785,1.91588784993525,12.029043578299,1.91588784993525
0.0368158038644201,1.91639568604622,12.0343596421275,1.91639568604622
0.0368277556830551,1.9169031700457,12.0396757059561,1.9169031700457
0.0368397075016902,1.91741028988994,12.0449917697846,1.91741028988994
0.0368516593203252,1.91791703350065,12.0503078336132,1.91791703350065
0.0368636111389603,1.91842338876493,12.0556238974417,1.91842338876493
0.0368755629575953,1.91892934353519,12.0609399612703,1.91892934353519
0.0368875147762304,1.91943488562911,12.0662560250988,1.91943488562911
0.0368994665948654,1.91994000282953,12.0715720889274,1.91994000282953
0.0369114184135005,1.92044468288444,12.0768881527559,1.92044468288444
0.0369233702321355,1.92094891350685,12.0822042165845,1.92094891350685
0.0369353220507706,1.92145268237478,12.087520280413,1.92145268237478
0.0369472738694057,1.92195597713118,12.0928363442416,1.92195597713118
0.0369592256880407,1.92245878538383,12.0981524080701,1.92245878538383
0.0369711775066758,1.92296109470532,12.1034684718987,1.92296109470532
0.0369831293253108,1.92346289263296,12.1087845357272,1.92346289263296
0.0369950811439459,1.92396416666872,12.1141005995557,1.92396416666872
0.0370070329625809,1.92446490427916,12.1194166633843,1.92446490427916
0.037018984781216,1.92496509289537,12.1247327272128,1.92496509289537
0.037030936599851,1.9254647199129,12.1300487910414,1.9254647199129
0.0370428884184861,1.92596377269171,12.1353648548699,1.92596377269171
0.0370548402371211,1.92646223855608,12.1406809186985,1.92646223855608
0.0370667920557562,1.92696010479457,12.145996982527,1.92696010479457
0.0370787438743912,1.92745735865992,12.1513130463556,1.92745735865992
0.0370906956930263,1.92795398736905,12.1566291101841,1.92795398736905
0.0371026475116614,1.92844997810291,12.1619451740127,1.92844997810291
0.0371145993302964,1.9289453180065,12.1672612378412,1.9289453180065
0.0371265511489315,1.92943999418873,12.1725773016698,1.92943999418873
0.0371385029675665,1.92993399372242,12.1778933654983,1.92993399372242
0.0371504547862016,1.93042730364419,12.1832094293269,1.93042730364419
0.0371624066048366,1.93091991095442,12.1885254931554,1.93091991095442
0.0371743584234717,1.93141180261719,12.193841556984,1.93141180261719
0.0371863102421067,1.93190296556019,12.1991576208125,1.93190296556019
0.0371982620607418,1.93239338667469,12.2044736846411,1.93239338667469
0.0372102138793768,1.93288305281545,12.2097897484696,1.93288305281545
0.0372221656980119,1.93337195080067,12.2151058122981,1.93337195080067
0.0372341175166469,1.93386006741193,12.2204218761267,1.93386006741193
0.037246069335282,1.9343473893941,12.2257379399552,1.9343473893941
0.0372580211539171,1.93483390345533,12.2310540037838,1.93483390345533
0.0372699729725521,1.93531959626693,12.2363700676123,1.93531959626693
0.0372819247911872,1.93580445446336,12.2416861314409,1.93580445446336
0.0372938766098222,1.93628846464211,12.2470021952694,1.93628846464211
0.0373058284284573,1.9367716133637,12.252318259098,1.9367716133637
0.0373177802470923,1.93725388715157,12.2576343229265,1.93725388715157
0.0373297320657274,1.93773527249204,12.2629503867551,1.93773527249204
0.0373416838843624,1.93821575583426,12.2682664505836,1.93821575583426
0.0373536357029975,1.9386953235901,12.2735825144122,1.9386953235901
0.0373655875216325,1.93917396213415,12.2788985782407,1.93917396213415
0.0373775393402676,1.93965165780363,12.2842146420693,1.93965165780363
0.0373894911589027,1.94012839689832,12.2895307058978,1.94012839689832
0.0374014429775377,1.94060416568052,12.2948467697264,1.94060416568052
0.0374133947961728,1.94107895037497,12.3001628335549,1.94107895037497
0.0374253466148078,1.9415527371688,12.3054788973835,1.9415527371688
0.0374372984334429,1.94202551221147,12.310794961212,1.94202551221147
0.0374492502520779,1.94249726161473,12.3161110250405,1.94249726161473
0.037461202070713,1.9429679714525,12.3214270888691,1.9429679714525
0.037473153889348,1.94343762776089,12.3267431526976,1.94343762776089
0.0374851057079831,1.94390621653808,12.3320592165262,1.94390621653808
0.0374970575266181,1.94437372374427,12.3373752803547,1.94437372374427
0.0375090093452532,1.94484013530166,12.3426913441833,1.94484013530166
0.0375209611638882,1.94530543709435,12.3480074080118,1.94530543709435
0.0375329129825233,1.94576961496829,12.3533234718404,1.94576961496829
0.0375448648011584,1.94623265473125,12.3586395356689,1.94623265473125
0.0375568166197934,1.94669454215271,12.3639555994975,1.94669454215271
0.0375687684384285,1.94715526296386,12.369271663326,1.94715526296386
0.0375807202570635,1.94761480285748,12.3745877271546,1.94761480285748
0.0375926720756986,1.94807314748795,12.3799037909831,1.94807314748795
0.0376046238943336,1.94853028247114,12.3852198548117,1.94853028247114
0.0376165757129687,1.94898619338438,12.3905359186402,1.94898619338438
0.0376285275316037,1.94944086576639,12.3958519824688,1.94944086576639
0.0376404793502388,1.94989428511724,12.4011680462973,1.94989428511724
0.0376524311688738,1.95034643689827,12.4064841101258,1.95034643689827
0.0376643829875089,1.95079730653204,12.4118001739544,1.95079730653204
0.0376763348061439,1.95124687940231,12.4171162377829,1.95124687940231
0.037688286624779,1.95169514085392,12.4224323016115,1.95169514085392
0.0377002384434141,1.95214207619281,12.42774836544,1.95214207619281
0.0377121902620491,1.95258767068588,12.4330644292686,1.95258767068588
0.0377241420806842,1.95303190956102,12.4383804930971,1.95303190956102
0.0377360938993192,1.95347477800698,12.4436965569257,1.95347477800698
0.0377480457179543,1.95391626117339,12.4490126207542,1.95391626117339
0.0377599975365893,1.95435634417063,12.4543286845828,1.95435634417063
0.0377719493552244,1.95479501206983,12.4596447484113,1.95479501206983
0.0377839011738594,1.9552322499028,12.4649608122399,1.9552322499028
0.0377958529924945,1.95566804266199,12.4702768760684,1.95566804266199
0.0378078048111295,1.95610237530039,12.475592939897,1.95610237530039
0.0378197566297646,1.95653523273153,12.4809090037255,1.95653523273153
0.0378317084483996,1.95696659982942,12.4862250675541,1.95696659982942
0.0378436602670347,1.95739646142846,12.4915411313826,1.95739646142846
0.0378556120856698,1.95782480232343,12.4968571952111,1.95782480232343
0.0378675639043048,1.95825160726943,12.5021732590397,1.95825160726943
0.0378795157229399,1.9586768609818,12.5074893228682,1.9586768609818
0.0378914675415749,1.95910054813609,12.5128053866968,1.95910054813609
0.03790341936021,1.95952265336804,12.5181214505253,1.95952265336804
0.037915371178845,1.95994316127346,12.5234375143539,1.95994316127346
0.0379273229974801,1.96036205640825,12.5287535781824,1.96036205640825
0.0379392748161151,1.96077932328829,12.534069642011,1.96077932328829
0.0379512266347502,1.96119494638944,12.5393857058395,1.96119494638944
0.0379631784533852,1.96160891014746,12.5447017696681,1.96160891014746
0.0379751302720203,1.96202119895798,12.5500178334966,1.96202119895798
0.0379870820906553,1.96243179717642,12.5553338973252,1.96243179717642
0.0379990339092904,1.96284068911799,12.5606499611537,1.96284068911799
0.0380109857279255,1.96324785905759,12.5659660249823,1.96324785905759
0.0380229375465605,1.96365329122982,12.5712820888108,1.96365329122982
0.0380348893651956,1.96405696982886,12.5765981526394,1.96405696982886
0.0380468411838306,1.9644588790085,12.5819142164679,1.9644588790085
0.0380587930024657,1.96485900288203,12.5872302802965,1.96485900288203
0.0380707448211007,1.96525732552223,12.592546344125,1.96525732552223
0.0380826966397358,1.96565383096132,12.5978624079535,1.96565383096132
0.0380946484583708,1.96604850319089,12.6031784717821,1.96604850319089
0.0381066002770059,1.9664413261619,12.6084945356106,1.9664413261619
0.0381185520956409,1.96683228378458,12.6138105994392,1.96683228378458
0.038130503914276,1.96722135992843,12.6191266632677,1.96722135992843
0.0381424557329111,1.96760853842214,12.6244427270963,1.96760853842214
0.0381544075515461,1.9679938030536,12.6297587909248,1.9679938030536
0.0381663593701812,1.96837713756977,12.6350748547534,1.96837713756977
0.0381783111888162,1.96875852567673,12.6403909185819,1.96875852567673
0.0381902630074513,1.96913795103958,12.6457069824105,1.96913795103958
0.0382022148260863,1.9695153972824,12.651023046239,1.9695153972824
0.0382141666447214,1.96989084798824,12.6563391100676,1.96989084798824
0.0382261184633564,1.97026428669904,12.6616551738961,1.97026428669904
0.0382380702819915,1.97063569691562,12.6669712377247,1.97063569691562
0.0382500221006265,1.97100506209761,12.6722873015532,1.97100506209761
0.0382619739192616,1.97137236566344,12.6776033653818,1.97137236566344
0.0382739257378966,1.97173759099028,12.6829194292103,1.97173759099028
0.0382858775565317,1.97210072141399,12.6882354930388,1.97210072141399
0.0382978293751668,1.97246174022911,12.6935515568674,1.97246174022911
0.0383097811938018,1.9728206306888,12.6988676206959,1.9728206306888
0.0383217330124369,1.97317737600481,12.7041836845245,1.97317737600481
0.0383336848310719,1.97353195934743,12.709499748353,1.97353195934743
0.038345636649707,1.97388436384548,12.7148158121816,1.97388436384548
0.038357588468342,1.97423457258621,12.7201318760101,1.97423457258621
0.0383695402869771,1.97458256861536,12.7254479398387,1.97458256861536
0.0383814921056121,1.97492833493704,12.7307640036672,1.97492833493704
0.0383934439242472,1.97527185451371,12.7360800674958,1.97527185451371
0.0384053957428822,1.97561311026617,12.7413961313243,1.97561311026617
0.0384173475615173,1.97595208507353,12.7467121951529,1.97595208507353
0.0384292993801523,1.97628876177313,12.7520282589814,1.97628876177313
0.0384412511987874,1.97662312316054,12.75734432281,1.97662312316054
0.0384532030174225,1.97695515198952,12.7626603866385,1.97695515198952
0.0384651548360575,1.97728483097198,12.7679764504671,1.97728483097198
0.0384771066546926,1.97761214277796,12.7732925142956,1.97761214277796
0.0384890584733276,1.97793707003556,12.7786085781242,1.97793707003556
0.0385010102919627,1.97825959533097,12.7839246419527,1.97825959533097
0.0385129621105977,1.97857970120838,12.7892407057812,1.97857970120838
0.0385249139292328,1.97889737016999,12.7945567696098,1.97889737016999
0.0385368657478678,1.97921258467594,12.7998728334383,1.97921258467594
0.0385488175665029,1.97952532714432,12.8051888972669,1.97952532714432
0.0385607693851379,1.97983557995111,12.8105049610954,1.97983557995111
0.038572721203773,1.98014332543015,12.815821024924,1.98014332543015
0.038584673022408,1.98044854587315,12.8211370887525,1.98044854587315
0.0385966248410431,1.9807512235296,12.8264531525811,1.9807512235296
0.0386085766596782,1.9810513406068,12.8317692164096,1.9810513406068
0.0386205284783132,1.9813488792698,12.8370852802382,1.9813488792698
0.0386324802969483,1.98164382164137,12.8424013440667,1.98164382164137
0.0386444321155833,1.981936149802,12.8477174078953,1.981936149802
0.0386563839342184,1.98222584578985,12.8530334717238,1.98222584578985
0.0386683357528534,1.98251289160072,12.8583495355524,1.98251289160072
0.0386802875714885,1.98279726918804,12.8636655993809,1.98279726918804
0.0386922393901235,1.98307896046286,12.8689816632095,1.98307896046286
0.0387041912087586,1.9833579472938,12.874297727038,1.9833579472938
0.0387161430273936,1.98363421150701,12.8796137908665,1.98363421150701
0.0387280948460287,1.98390773488619,12.8849298546951,1.98390773488619
0.0387400466646637,1.98417849917256,12.8902459185236,1.98417849917256
0.0387519984832988,1.98444648606481,12.8955619823522,1.98444648606481
0.0387639503019339,1.98471167721909,12.9008780461807,1.98471167721909
0.0387759021205689,1.984974054249,12.9061941100093,1.984974054249
0.038787853939204,1.98523359872556,12.9115101738378,1.98523359872556
0.038799805757839,1.98549029217721,12.9168262376664,1.98549029217721
0.0388117575764741,1.98574411608975,12.9221423014949,1.98574411608975
0.0388237093951091,1.98599505190636,12.9274583653235,1.98599505190636
0.0388356612137442,1.98624308102755,12.932774429152,1.98624308102755
0.0388476130323792,1.98648818481119,12.9380904929806,1.98648818481119
0.0388595648510143,1.98673034457242,12.9434065568091,1.98673034457242
0.0388715166696493,1.98696954158372,12.9487226206377,1.98696954158372
0.0388834684882844,1.9872057570748,12.9540386844662,1.9872057570748
0.0388954203069194,1.98743897223269,12.9593547482948,1.98743897223269
0.0389073721255545,1.98766916820161,12.9646708121233,1.98766916820161
0.0389193239441896,1.98789632608307,12.9699868759519,1.98789632608307
0.0389312757628246,1.98812042693576,12.9753029397804,1.98812042693576
0.0389432275814597,1.9883414517756,12.9806190036089,1.9883414517756
0.0389551794000947,1.9885593815757,12.9859350674375,1.9885593815757
0.0389671312187298,1.98877419726635,12.991251131266,1.98877419726635
0.0389790830373648,1.98898587973501,12.9965671950946,1.98898587973501
0.0389910348559999,1.98919440982632,13.0018832589231,1.98919440982632
0.0390029866746349,1.98939976834205,13.0071993227517,1.98939976834205
0.03901493849327,1.98960193604112,13.0125153865802,1.98960193604112
0.039026890311905,1.9898008936396,13.0178314504088,1.9898008936396
0.0390388421305401,1.98999662181065,13.0231475142373,1.98999662181065
0.0390507939491751,1.99018910118458,13.0284635780659,1.99018910118458
0.0390627457678102,1.99037831234879,13.0337796418944,1.99037831234879
0.0390746975864453,1.99056423584781,13.039095705723,1.99056423584781
0.0390866494050803,1.99074685218324,13.0444117695515,1.99074685218324
0.0390986012237154,1.9909261418138,13.0497278333801,1.9909261418138
0.0391105530423504,1.99110208515527,13.0550438972086,1.99110208515527
0.0391225048609855,1.99127466258054,13.0603599610372,1.99127466258054
0.0391344566796205,1.99144385441958,13.0656760248657,1.99144385441958
0.0391464084982556,1.99160964095944,13.0709920886943,1.99160964095944
0.0391583603168906,1.99177200244424,13.0763081525228,1.99177200244424
0.0391703121355257,1.99193091907518,13.0816242163513,1.99193091907518
0.0391822639541607,1.99208637101055,13.0869402801799,1.99208637101055
0.0391942157727958,1.99223833836571,13.0922563440084,1.99223833836571
0.0392061675914309,1.9923868012131,13.097572407837,1.9923868012131
0.0392181194100659,1.99253173958223,13.1028884716655,1.99253173958223
0.039230071228701,1.99267313345971,13.1082045354941,1.99267313345971
0.039242023047336,1.99281096278923,13.1135205993226,1.99281096278923
0.0392539748659711,1.99294520747157,13.1188366631512,1.99294520747157
0.0392659266846061,1.9930758473646,13.1241527269797,1.9930758473646
0.0392778785032412,1.99320286228331,13.1294687908083,1.99320286228331
0.0392898303218762,1.99332623199976,13.1347848546368,1.99332623199976
0.0393017821405113,1.99344593624316,13.1401009184654,1.99344593624316
0.0393137339591463,1.99356195469981,13.1454169822939,1.99356195469981
0.0393256857777814,1.99367426701317,13.1507330461225,1.99367426701317
0.0393376375964164,1.9937828527838,13.156049109951,1.9937828527838
0.0393495894150515,1.99388769156944,13.1613651737796,1.99388769156944
0.0393615412336865,1.99398876288496,13.1666812376081,1.99398876288496
0.0393734930523216,1.99408604620242,13.1719973014366,1.99408604620242
0.0393854448709567,1.99417952095105,13.1773133652652,1.99417952095105
0.0393973966895917,1.99426916651728,13.1826294290937,1.99426916651728
0.0394093485082268,1.99435496224472,13.1879454929223,1.99435496224472
0.0394213003268618,1.99443688743424,13.1932615567508,1.99443688743424
0.0394332521454969,1.99451492134392,13.1985776205794,1.99451492134392
0.0394452039641319,1.9945890431891,13.2038936844079,1.9945890431891
0.039457155782767,1.99465923214237,13.2092097482365,1.99465923214237
0.039469107601402,1.99472546733363,13.214525812065,1.99472546733363
0.0394810594200371,1.99478772785006,13.2198418758936,1.99478772785006
0.0394930112386721,1.99484599273619,13.2251579397221,1.99484599273619
0.0395049630573072,1.99490024099386,13.2304740035507,1.99490024099386
0.0395169148759423,1.99495045158229,13.2357900673792,1.99495045158229
0.0395288666945773,1.99499660341808,13.2411061312078,1.99499660341808
0.0395408185132124,1.99503867537522,13.2464221950363,1.99503867537522
0.0395527703318474,1.99507664628516,13.2517382588649,1.99507664628516
0.0395647221504825,1.99511049493676,13.2570543226934,1.99511049493676
0.0395766739691175,1.9951402000764,13.2623703865219,1.9951402000764
0.0395886257877526,1.99516574040793,13.2676864503505,1.99516574040793
0.0396005776063876,1.99518709459273,13.273002514179,1.99518709459273
0.0396125294250227,1.99520424124976,13.2783185780076,1.99520424124976
0.0396244812436577,1.99521715895553,13.2836346418361,1.99521715895553
0.0396364330622928,1.99522582624418,13.2889507056647,1.99522582624418
0.0396483848809278,1.99523022160749,13.2942667694932,1.99523022160749
0.0396603366995629,1.99523032349491,13.2995828333218,1.99523032349491
0.039672288518198,1.99522611031358,13.3048988971503,1.99522611031358
0.039684240336833,1.9952175604284,13.3102149609789,1.9952175604284
0.0396961921554681,1.99520465216201,13.3155310248074,1.99520465216201
0.0397081439741031,1.99518736379488,13.320847088636,1.99518736379488
0.0397200957927382,1.99516567356529,13.3261631524645,1.99516567356529
0.0397320476113732,1.99513955966942,13.3314792162931,1.99513955966942
0.0397439994300083,1.99510900026134,13.3367952801216,1.99510900026134
0.0397559512486433,1.99507397345306,13.3421113439502,1.99507397345306
0.0397679030672784,1.9950344573146,13.3474274077787,1.9950344573146
0.0397798548859134,1.99499042987398,13.3527434716073,1.99499042987398
0.0397918067045485,1.9949418691173,13.3580595354358,1.9949418691173
0.0398037585231836,1.99488875298877,13.3633755992643,1.99488875298877
0.0398157103418186,1.99483105939073,13.3686916630929,1.99483105939073
0.0398276621604537,1.99476876618372,13.3740077269214,1.99476876618372
0.0398396139790887,1.99470185118652,13.37932379075,1.99470185118652
0.0398515657977238,1.99463029217618,13.3846398545785,1.99463029217618
0.0398635176163588,1.99455406688809,13.3899559184071,1.99455406688809
0.0398754694349939,1.99447315301599,13.3952719822356,1.99447315301599
0.0398874212536289,1.99438752821206,13.4005880460642,1.99438752821206
0.039899373072264,1.99429717008695,13.4059041098927,1.99429717008695
0.039911324890899,1.9942020562098,13.4112201737213,1.9942020562098
0.0399232767095341,1.99410216410836,13.4165362375498,1.99410216410836
0.0399352285281691,1.99399747126898,13.4218523013784,1.99399747126898
0.0399471803468042,1.99388795513667,13.4271683652069,1.99388795513667
0.0399591321654392,1.99377359311518,13.4324844290355,1.99377359311518
0.0399710839840743,1.99365436256706,13.437800492864,1.99365436256706
0.0399830358027094,1.99353024081367,13.4431165566926,1.99353024081367
0.0399949876213444,1.99340120513526,13.4484326205211,1.99340120513526
0.0400069394399795,1.99326723277107,13.4537486843496,1.99326723277107
0.0400188912586145,1.9931283009193,13.4590647481782,1.9931283009193
0.0400308430772496,1.99298438673724,13.4643808120067,1.99298438673724
0.0400427948958846,1.99283546734134,13.4696968758353,1.99283546734134
0.0400547467145197,1.99268151980718,13.4750129396638,1.99268151980718
0.0400666985331547,1.99252252116965,13.4803290034924,1.99252252116965
0.0400786503517898,1.99235844842292,13.4856450673209,1.99235844842292
0.0400906021704248,1.99218927852057,13.4909611311495,1.99218927852057
0.0401025539890599,1.9920149883756,13.496277194978,1.9920149883756
0.040114505807695,1.99183555486055,13.5015932588066,1.99183555486055
0.04012645762633,1.99165095480753,13.5069093226351,1.99165095480753
0.0401384094449651,1.9914611650083,13.5122253864637,1.9914611650083
0.0401503612636001,1.99126616221436,13.5175414502922,1.99126616221436
0.0401623130822352,1.99106592313696,13.5228575141208,1.99106592313696
0.0401742649008702,1.99086042444727,13.5281735779493,1.99086042444727
0.0401862167195053,1.99064964277635,13.5334896417779,1.99064964277635
0.0401981685381403,1.9904335547153,13.5388057056064,1.9904335547153
0.0402101203567754,1.9902121368153,13.544121769435,1.9902121368153
0.0402220721754104,1.98998536558769,13.5494378332635,1.98998536558769
0.0402340239940455,1.98975321750406,13.554753897092,1.98975321750406
0.0402459758126805,1.98951566899632,13.5600699609206,1.98951566899632
0.0402579276313156,1.98927269645675,13.5653860247491,1.98927269645675
0.0402698794499507,1.98902427623816,13.5707020885777,1.98902427623816
0.0402818312685857,1.98877038465388,13.5760181524062,1.98877038465388
0.0402937830872208,1.98851099797792,13.5813342162348,1.98851099797792
0.0403057349058558,1.98824609244499,13.5866502800633,1.98824609244499
0.0403176867244909,1.98797564425063,13.5919663438919,1.98797564425063
0.0403296385431259,1.98769962955129,13.5972824077204,1.98769962955129
0.040341590361761,1.98741802446438,13.602598471549,1.98741802446438
0.040353542180396,1.98713080506843,13.6079145353775,1.98713080506843
0.0403654939990311,1.9868379474031,13.6132305992061,1.9868379474031
0.0403774458176661,1.98653942746934,13.6185466630346,1.98653942746934
0.0403893976363012,1.98623522122942,13.6238627268632,1.98623522122942
0.0404013494549363,1.98592530460708,13.6291787906917,1.98592530460708
0.0404133012735713,1.9856096534876,13.6344948545203,1.9856096534876
0.0404252530922064,1.98528824371787,13.6398109183488,1.98528824371787
0.0404372049108414,1.98496105110654,13.6451269821774,1.98496105110654
0.0404491567294765,1.98462805142408,13.6504430460059,1.98462805142408
0.0404611085481115,1.98428922040289,13.6557591098344,1.98428922040289
0.0404730603667466,1.9839445337374,13.661075173663,1.9839445337374
0.0404850121853816,1.98359396708418,13.6663912374915,1.98359396708418
0.0404969640040167,1.98323749606201,13.6717073013201,1.98323749606201
0.0405089158226517,1.98287509625204,13.6770233651486,1.98287509625204
0.0405208676412868,1.98250674319785,13.6823394289772,1.98250674319785
0.0405328194599218,1.98213241240558,13.6876554928057,1.98213241240558
0.0405447712785569,1.98175207934401,13.6929715566343,1.98175207934401
0.040556723097192,1.98136571944472,13.6982876204628,1.98136571944472
0.040568674915827,1.98097330810213,13.7036036842914,1.98097330810213
0.0405806267344621,1.98057482067369,13.7089197481199,1.98057482067369
0.0405925785530971,1.98017023247992,13.7142358119485,1.98017023247992
0.0406045303717322,1.97975951880458,13.719551875777,1.97975951880458
0.0406164821903672,1.97934265489475,13.7248679396056,1.97934265489475
0.0406284340090023,1.97891961596097,13.7301840034341,1.97891961596097
0.0406403858276373,1.97849037717734,13.7355000672627,1.97849037717734
0.0406523376462724,1.97805491368164,13.7408161310912,1.97805491368164
0.0406642894649074,1.97761320057546,13.7461321949197,1.97761320057546
0.0406762412835425,1.97716521292434,13.7514482587483,1.97716521292434
0.0406881931021775,1.97671092575784,13.7567643225768,1.97671092575784
0.0407001449208126,1.97625031406971,13.7620803864054,1.97625031406971
0.0407120967394477,1.97578335281801,13.7673964502339,1.97578335281801
0.0407240485580827,1.9753100169252,13.7727125140625,1.9753100169252
0.0407360003767178,1.97483028127834,13.778028577891,1.97483028127834
0.0407479521953528,1.97434412072914,13.7833446417196,1.97434412072914
0.0407599040139879,1.97385151009414,13.7886607055481,1.97385151009414
0.0407718558326229,1.97335242415483,13.7939767693767,1.97335242415483
0.040783807651258,1.97284683765777,13.7992928332052,1.97284683765777
0.040795759469893,1.97233472531476,13.8046088970338,1.97233472531476
0.0408077112885281,1.97181606180293,13.8099249608623,1.97181606180293
0.0408196631071631,1.97129082176493,13.8152410246909,1.97129082176493
0.0408316149257982,1.970758979809,13.8205570885194,1.970758979809
0.0408435667444332,1.97022051050919,13.825873152348,1.97022051050919
0.0408555185630683,1.96967538840544,13.8311892161765,1.96967538840544
0.0408674703817034,1.96912358800375,13.836505280005,1.96912358800375
0.0408794222003384,1.96856508377631,13.8418213438336,1.96856508377631
0.0408913740189735,1.96799985016167,13.8471374076621,1.96799985016167
0.0409033258376085,1.96742786156487,13.8524534714907,1.96742786156487
0.0409152776562436,1.96684909235757,13.8577695353192,1.96684909235757
0.0409272294748786,1.96626351687825,13.8630855991478,1.96626351687825
0.0409391812935137,1.9656711094323,13.8684016629763,1.9656711094323
0.0409511331121487,1.96507184429224,13.8737177268049,1.96507184429224
0.0409630849307838,1.9644656956978,13.8790337906334,1.9644656956978
0.0409750367494188,1.96385263785614,13.884349854462,1.96385263785614
0.0409869885680539,1.96323264494197,13.8896659182905,1.96323264494197
0.0409989403866889,1.96260569109772,13.8949819821191,1.96260569109772
0.041010892205324,1.96197175043369,13.9002980459476,1.96197175043369
0.0410228440239591,1.96133079702824,13.9056141097762,1.96133079702824
0.0410347958425941,1.96068280492792,13.9109301736047,1.96068280492792
0.0410467476612292,1.96002774814763,13.9162462374333,1.96002774814763
0.0410586994798642,1.95936560067082,13.9215623012618,1.95936560067082
0.0410706512984993,1.95869633644965,13.9268783650904,1.95869633644965
0.0410826031171343,1.9580199294051,13.9321944289189,1.9580199294051
0.0410945549357694,1.95733635342724,13.9375104927474,1.95733635342724
0.0411065067544044,1.95664558237531,13.942826556576,1.95664558237531
0.0411184585730395,1.95594759007795,13.9481426204045,1.95594759007795
0.0411304103916745,1.95524235033334,13.9534586842331,1.95524235033334
0.0411423622103096,1.95452983690939,13.9587747480616,1.95452983690939
0.0411543140289446,1.95381002354394,13.9640908118902,1.95381002354394
0.0411662658475797,1.95308288394489,13.9694068757187,1.95308288394489
0.0411782176662148,1.9523483917904,13.9747229395473,1.9523483917904
0.0411901694848498,1.9516065207291,13.9800390033758,1.9516065207291
0.0412021213034849,1.95085724438024,13.9853550672044,1.95085724438024
0.0412140731221199,1.95010053633388,13.9906711310329,1.95010053633388
0.041226024940755,1.94933637015109,13.9959871948615,1.94933637015109
0.04123797675939,1.94856471936411,14.00130325869,1.94856471936411
0.0412499285780251,1.94778555747657,14.0066193225186,1.94778555747657
0.0412618803966601,1.94699885796367,14.0119353863471,1.94699885796367
0.0412738322152952,1.94620459427236,14.0172514501757,1.94620459427236
0.0412857840339302,1.94540273982155,14.0225675140042,1.94540273982155
0.0412977358525653,1.94459326800229,14.0278835778327,1.94459326800229
0.0413096876712003,1.94377615217799,14.0331996416613,1.94377615217799
0.0413216394898354,1.94295136568458,14.0385157054898,1.94295136568458
0.0413335913084705,1.94211888183075,14.0438317693184,1.94211888183075
0.0413455431271055,1.94127867389813,14.0491478331469,1.94127867389813
0.0413574949457406,1.9404307151415,14.0544638969755,1.9404307151415
0.0413694467643756,1.93957497878898,14.059779960804,1.93957497878898
0.0413813985830107,1.93871143804226,14.0650960246326,1.93871143804226
0.0413933504016457,1.93784006607678,14.0704120884611,1.93784006607678
0.0414053022202808,1.93696083604197,14.0757281522897,1.93696083604197
0.0414172540389158,1.93607372106142,14.0810442161182,1.93607372106142
0.0414292058575509,1.93517869423315,14.0863602799468,1.93517869423315
0.0414411576761859,1.93427572862977,14.0916763437753,1.93427572862977
0.041453109494821,1.9333647972987,14.0969924076039,1.9333647972987
0.0414650613134561,1.93244587326244,14.1023084714324,1.93244587326244
0.0414770131320911,1.93151892951871,14.107624535261,1.93151892951871
0.0414889649507262,1.93058393904074,14.1129405990895,1.93058393904074
0.0415009167693612,1.92964087477746,14.1182566629181,1.92964087477746
0.0415128685879963,1.92868970795303,14.1235727267466,1.92868970795303
0.0415248204066313,1.92772975569188,14.1288887905751,1.92772975569188
0.0415367722252664,1.92675867754985,14.1342048544037,1.92675867754985
0.0415487240439014,1.92577336026976,14.1395209182322,1.92577336026976
0.0415606758625365,1.92477383861557,14.1448369820608,1.92477383861557
0.0415726276811715,1.92376020825616,14.1501530458893,1.92376020825616
0.0415845794998066,1.92273256520435,14.1554691097179,1.92273256520435
0.0415965313184416,1.92169100581566,14.1607851735464,1.92169100581566
0.0416084831370767,1.92063562678697,14.166101237375,1.92063562678697
0.0416204349557118,1.91956652515528,14.1714173012035,1.91956652515528
0.0416323867743468,1.91848379829642,14.1767333650321,1.91848379829642
0.0416443385929819,1.91738754392375,14.1820494288606,1.91738754392375
0.0416562904116169,1.91627786008689,14.1873654926892,1.91627786008689
0.041668242230252,1.91515484517042,14.1926815565177,1.91515484517042
0.041680194048887,1.91401859789264,14.1979976203463,1.91401859789264
0.0416921458675221,1.91286921730426,14.2033136841748,1.91286921730426
0.0417040976861571,1.91170680278713,14.2086297480034,1.91170680278713
0.0417160495047922,1.91053145405298,14.2139458118319,1.91053145405298
0.0417280013234272,1.90934327114212,14.2192618756604,1.90934327114212
0.0417399531420623,1.90814235442221,14.224577939489,1.90814235442221
0.0417519049606973,1.90692880458695,14.2298940033175,1.90692880458695
0.0417638567793324,1.90570272265482,14.2352100671461,1.90570272265482
0.0417758085979675,1.90446420996786,14.2405261309746,1.90446420996786
0.0417877604166025,1.90321336819034,14.2458421948032,1.90321336819034
0.0417997122352376,1.90195029930758,14.2511582586317,1.90195029930758
0.0418116640538726,1.90067510562461,14.2564743224603,1.90067510562461
0.0418236158725077,1.89938788976498,14.2617903862888,1.89938788976498
0.0418355676911427,1.89808875466949,14.2671064501174,1.89808875466949
0.0418475195097778,1.89677780359492,14.2724225139459,1.89677780359492
0.0418594713284128,1.89545514011284,14.2777385777745,1.89545514011284
0.0418714231470479,1.8941208681083,14.283054641603,1.8941208681083
0.0418833749656829,1.89277509177867,14.2883707054316,1.89277509177867
0.041895326784318,1.89141791563232,14.2936867692601,1.89141791563232
0.041907278602953,1.89004944448747,14.2990028330887,1.89004944448747
0.0419192304215881,1.88866978347093,14.3043188969172,1.88866978347093
0.0419311822402232,1.88727903801686,14.3096349607458,1.88727903801686
0.0419431340588582,1.88587731386558,14.3149510245743,1.88587731386558
0.0419550858774933,1.88446471706236,14.3202670884028,1.88446471706236
0.0419670376961283,1.88304135395619,14.3255831522314,1.88304135395619
0.0419789895147634,1.88160733119856,14.3308992160599,1.88160733119856
0.0419909413333984,1.88016275574234,14.3362152798885,1.88016275574234
0.0420028931520335,1.87870773484047,14.341531343717,1.87870773484047
0.0420148449706685,1.87724237604486,14.3468474075456,1.87724237604486
0.0420267967893036,1.87576678720518,14.3521634713741,1.87576678720518
0.0420387486079386,1.87428107646766,14.3574795352027,1.87428107646766
0.0420507004265737,1.87278535227392,14.3627955990312,1.87278535227392
0.0420626522452087,1.87127972335983,14.3681116628598,1.87127972335983
0.0420746040638438,1.8697642987543,14.3734277266883,1.8697642987543
0.0420865558824789,1.86823918777818,14.3787437905169,1.86823918777818
0.0420985077011139,1.86670450004304,14.3840598543454,1.86670450004304
0.042110459519749,1.86516034545007,14.389375918174,1.86516034545007
0.042122411338384,1.86360683418894,14.3946919820025,1.86360683418894
0.0421343631570191,1.86204407673663,14.4000080458311,1.86204407673663
0.0421463149756541,1.86047218385633,14.4053241096596,1.86047218385633
0.0421582667942892,1.85889126659631,14.4106401734881,1.85889126659631
0.0421702186129242,1.85730143628883,14.4159562373167,1.85730143628883
0.0421821704315593,1.85570280454895,14.4212723011452,1.85570280454895
0.0421941222501943,1.85409548327355,14.4265883649738,1.85409548327355
0.0422060740688294,1.85247958464013,14.4319044288023,1.85247958464013
0.0422180258874645,1.85085522110576,14.4372204926309,1.85085522110576
0.0422299777060995,1.84922250540602,14.4425365564594,1.84922250540602
0.0422419295247346,1.8475815505539,14.447852620288,1.8475815505539
0.0422538813433696,1.84593246983872,14.4531686841165,1.84593246983872
0.0422658331620047,1.84427537682512,14.4584847479451,1.84427537682512
0.0422777849806397,1.84261038535196,14.4638008117736,1.84261038535196
0.0422897367992748,1.84093760953131,14.4691168756022,1.84093760953131
0.0423016886179098,1.83925716374738,14.4744329394307,1.83925716374738
0.0423136404365449,1.83756916265554,14.4797490032593,1.83756916265554
0.0423255922551799,1.83587372118124,14.4850650670878,1.83587372118124
0.042337544073815,1.83417095451907,14.4903811309164,1.83417095451907
0.04234949589245,1.83246097813168,14.4956971947449,1.83246097813168
0.0423614477110851,1.83074390774886,14.5010132585735,1.83074390774886
0.0423733995297201,1.82901985936648,14.506329322402,1.82901985936648
0.0423853513483552,1.8272889492456,14.5116453862305,1.8272889492456
0.0423973031669903,1.8255512939114,14.5169614500591,1.8255512939114
0.0424092549856253,1.82380701015232,14.5222775138876,1.82380701015232
0.0424212068042604,1.82205621501904,14.5275935777162,1.82205621501904
0.0424331586228954,1.82029902582358,14.5329096415447,1.82029902582358
0.0424451104415305,1.81853556013832,14.5382257053733,1.81853556013832
0.0424570622601655,1.81676593579515,14.5435417692018,1.81676593579515
0.0424690140788006,1.81499027088448,14.5488578330304,1.81499027088448
0.0424809658974356,1.81320868375442,14.5541738968589,1.81320868375442
0.0424929177160707,1.81142129300981,14.5594899606875,1.81142129300981
0.0425048695347057,1.80962821751137,14.564806024516,1.80962821751137
0.0425168213533408,1.80782957637484,14.5701220883446,1.80782957637484
0.0425287731719759,1.80602548897011,14.5754381521731,1.80602548897011
0.0425407249906109,1.80421607492034,14.5807542160017,1.80421607492034
0.042552676809246,1.80240145410116,14.5860702798302,1.80240145410116
0.042564628627881,1.80058174663983,14.5913863436588,1.80058174663983
0.0425765804465161,1.79875707291438,14.5967024074873,1.79875707291438
0.0425885322651511,1.79692755355285,14.6020184713159,1.79692755355285
0.0426004840837862,1.79509330943248,14.6073345351444,1.79509330943248
0.0426124359024212,1.7932544616789,14.6126505989729,1.7932544616789
0.0426243877210563,1.79141113166538,14.6179666628015,1.79141113166538
0.0426363395396913,1.78956344101206,14.62328272663,1.78956344101206
0.0426482913583264,1.78771151158516,14.6285987904586,1.78771151158516
0.0426602431769614,1.78585546549632,14.6339148542871,1.78585546549632
0.0426721949955965,1.78399542510177,14.6392309181157,1.78399542510177
0.0426841468142316,1.78213151300169,14.6445469819442,1.78213151300169
0.0426960986328666,1.78026385203947,14.6498630457728,1.78026385203947
0.0427080504515017,1.77839256530103,14.6551791096013,1.77839256530103
0.0427200022701367,1.77651777611412,14.6604951734299,1.77651777611412
0.0427319540887718,1.77463960804765,14.6658112372584,1.77463960804765
0.0427439059074068,1.77275818491107,14.671127301087,1.77275818491107
0.0427558577260419,1.77087363075366,14.6764433649155,1.77087363075366
0.0427678095446769,1.76898606986398,14.6817594287441,1.76898606986398
0.042779761363312,1.76709562676918,14.6870754925726,1.76709562676918
0.042791713181947,1.76520242623441,14.6923915564012,1.76520242623441
0.0428036650005821,1.76330659326228,14.6977076202297,1.76330659326228
0.0428156168192172,1.76140825309219,14.7030236840582,1.76140825309219
0.0428275686378522,1.75950753119985,14.7083397478868,1.75950753119985
0.0428395204564873,1.75760455329666,14.7136558117153,1.75760455329666
0.0428514722751223,1.75569944532922,14.7189718755439,1.75569944532922
0.0428634240937574,1.75379233347877,14.7242879393724,1.75379233347877
0.0428753759123924,1.75188334416068,14.729604003201,1.75188334416068
0.0428873277310275,1.74997260402399,14.7349200670295,1.74997260402399
0.0428992795496625,1.74806023995087,14.7402361308581,1.74806023995087
0.0429112313682976,1.74614637905619,14.7455521946866,1.74614637905619
0.0429231831869326,1.74423114868706,14.7508682585152,1.74423114868706
0.0429351350055677,1.74231467642235,14.7561843223437,1.74231467642235
0.0429470868242027,1.74039709007233,14.7615003861723,1.74039709007233
0.0429590386428378,1.73847851767818,14.7668164500008,1.73847851767818
0.0429709904614729,1.73655908751168,14.7721325138294,1.73655908751168
0.0429829422801079,1.73463892807473,14.7774485776579,1.73463892807473
0.042994894098743,1.73271816809907,14.7827646414865,1.73271816809907
0.043006845917378,1.73079693654587,14.788080705315,1.73079693654587
0.0430187977360131,1.72887536260542,14.7933967691436,1.72887536260542
0.0430307495546481,1.7269535756968,14.7987128329721,1.7269535756968
0.0430427013732832,1.72503170546757,14.8040288968006,1.72503170546757
0.0430546531919182,1.72310988179348,14.8093449606292,1.72310988179348
0.0430666050105533,1.72118823477821,14.8146610244577,1.72118823477821
0.0430785568291883,1.71926689475308,14.8199770882863,1.71926689475308
0.0430905086478234,1.71734599227684,14.8252931521148,1.71734599227684
0.0431024604664584,1.71542565813543,14.8306092159434,1.71542565813543
0.0431144122850935,1.71350602334176,14.8359252797719,1.71350602334176
0.0431263641037286,1.71158721913552,14.8412413436005,1.71158721913552
0.0431383159223636,1.709669376983,14.846557407429,1.709669376983
0.0431502677409987,1.70775262857695,14.8518734712576,1.70775262857695
0.0431622195596337,1.70583710583641,14.8571895350861,1.70583710583641
0.0431741713782688,1.70392294090658,14.8625055989147,1.70392294090658
0.0431861231969038,1.70201026615874,14.8678216627432,1.70201026615874
0.0431980750155389,1.70009921419012,14.8731377265718,1.70009921419012
0.0432100268341739,1.69818991782383,14.8784537904003,1.69818991782383
0.043221978652809,1.69628251010884,14.8837698542289,1.69628251010884
0.043233930471444,1.69437712431989,14.8890859180574,1.69437712431989
0.0432458822900791,1.69247389395747,14.8944019818859,1.69247389395747
0.0432578341087141,1.69057295274785,14.8997180457145,1.69057295274785
0.0432697859273492,1.68867443464306,14.905034109543,1.68867443464306
0.0432817377459843,1.68677847382093,14.9103501733716,1.68677847382093
0.0432936895646193,1.68488520468514,14.9156662372001,1.68488520468514
0.0433056413832544,1.68299476186527,14.9209823010287,1.68299476186527
0.0433175932018894,1.6811072802169,14.9262983648572,1.6811072802169
0.0433295450205245,1.67922289482171,14.9316144286858,1.67922289482171
0.0433414968391595,1.67734174098761,14.9369304925143,1.67734174098761
0.0433534486577946,1.67546395424885,14.9422465563429,1.67546395424885
0.0433654004764296,1.67358967036621,14.9475626201714,1.67358967036621
0.0433773522950647,1.67171902532716,14.952878684,1.67171902532716
0.0433893041136997,1.66985215534608,14.9581947478285,1.66985215534608
0.0434012559323348,1.66798919686444,14.9635108116571,1.66798919686444
0.0434132077509699,1.66613028655106,14.9688268754856,1.66613028655106
0.0434251595696049,1.66427556130238,14.9741429393142,1.66427556130238
0.04343711138824,1.66242515824267,14.9794590031427,1.66242515824267
0.043449063206875,1.66057921472443,14.9847750669713,1.66057921472443
0.0434610150255101,1.65873786832859,14.9900911307998,1.65873786832859
0.0434729668441451,1.65690125686493,14.9954071946283,1.65690125686493
0.0434849186627802,1.6550695183724,15.0007232584569,1.6550695183724
0.0434968704814152,1.6532427911195,15.0060393222854,1.6532427911195
0.0435088223000503,1.65142121360465,15.011355386114,1.65142121360465
0.0435207741186853,1.64960492455668,15.0166714499425,1.64960492455668
0.0435327259373204,1.64779406293517,15.0219875137711,1.64779406293517
0.0435446777559554,1.64598876793097,15.0273035775996,1.64598876793097
0.0435566295745905,1.64418917896668,15.0326196414282,1.64418917896668
0.0435685813932256,1.64239543569713,15.0379357052567,1.64239543569713
0.0435805332118606,1.64060767800987,15.0432517690853,1.64060767800987
0.0435924850304957,1.6388260460258,15.0485678329138,1.6388260460258
0.0436044368491307,1.63705068009964,15.0538838967424,1.63705068009964
0.0436163886677658,1.63528172082058,15.0591999605709,1.63528172082058
0.0436283404864008,1.63351930901286,15.0645160243995,1.63351930901286
0.0436402923050359,1.63176358573639,15.069832088228,1.63176358573639
0.0436522441236709,1.63001469228744,15.0751481520566,1.63001469228744
0.043664195942306,1.62827277019927,15.0804642158851,1.62827277019927
0.043676147760941,1.62653796124285,15.0857802797136,1.62653796124285
0.0436880995795761,1.62481040742757,15.0910963435422,1.62481040742757
0.0437000513982111,1.62309025100201,15.0964124073707,1.62309025100201
0.0437120032168462,1.62137763445465,15.1017284711993,1.62137763445465
0.0437239550354813,1.61967270051469,15.1070445350278,1.61967270051469
0.0437359068541163,1.61797559215288,15.1123605988564,1.61797559215288
0.0437478586727514,1.6162864525823,15.1176766626849,1.6162864525823
0.0437598104913864,1.61460542525927,15.1229927265135,1.61460542525927
0.0437717623100215,1.6129326538842,15.128308790342,1.6129326538842
0.0437837141286565,1.61126828240249,15.1336248541706,1.61126828240249
0.0437956659472916,1.60961245500549,15.1389409179991,1.60961245500549
0.0438076177659266,1.60796531613141,15.1442569818277,1.60796531613141
0.0438195695845617,1.60632701046633,15.1495730456562,1.60632701046633
0.0438315214031967,1.60469768294518,15.1548891094848,1.60469768294518
0.0438434732218318,1.60307747875278,15.1602051733133,1.60307747875278
0.0438554250404668,1.60146654332488,15.1655212371419,1.60146654332488
0.0438673768591019,1.59986502234922,15.1708373009704,1.59986502234922
0.043879328677737,1.59827306176667,15.1761533647989,1.59827306176667
0.043891280496372,1.59669080777229,15.1814694286275,1.59669080777229
0.0439032323150071,1.59511840681656,15.186785492456,1.59511840681656
0.0439151841336421,1.59355600560648,15.1921015562846,1.59355600560648
0.0439271359522772,1.59200375110682,15.1974176201131,1.59200375110682
0.0439390877709122,1.59046179054131,15.2027336839417,1.59046179054131
0.0439510395895473,1.58893027139392,15.2080497477702,1.58893027139392
0.0439629914081823,1.58740934141012,15.2133658115988,1.58740934141012
0.0439749432268174,1.58589914859821,15.2186818754273,1.58589914859821
0.0439868950454524,1.5843998412306,15.2239979392559,1.5843998412306
0.0439988468640875,1.58291156784522,15.2293140030844,1.58291156784522
0.0440107986827225,1.58143447724686,15.234630066913,1.58143447724686
0.0440227505013576,1.57996871850862,15.2399461307415,1.57996871850862
0.0440347023199927,1.57851444097333,15.2452621945701,1.57851444097333
0.0440466541386277,1.57707179425499,15.2505782583986,1.57707179425499
0.0440586059572628,1.5756409282403,15.2558943222272,1.5756409282403
0.0440705577758978,1.57422199309016,15.2612103860557,1.57422199309016
0.0440825095945329,1.57281513924121,15.2665264498843,1.57281513924121
0.0440944614131679,1.57142051740744,15.2718425137128,1.57142051740744
0.044106413231803,1.57003827858174,15.2771585775413,1.57003827858174
0.044118365050438,1.56866857403758,15.2824746413699,1.56866857403758
0.0441303168690731,1.56731155533063,15.2877907051984,1.56731155533063
0.0441422686877081,1.56596737430049,15.293106769027,1.56596737430049
0.0441542205063432,1.56463618307237,15.2984228328555,1.56463618307237
0.0441661723249782,1.56331813405885,15.3037388966841,1.56331813405885
0.0441781241436133,1.56201337996165,15.3090549605126,1.56201337996165
0.0441900759622484,1.56072207377346,15.3143710243412,1.56072207377346
0.0442020277808834,1.55944436877973,15.3196870881697,1.55944436877973
0.0442139795995185,1.55818041856058,15.3250031519983,1.55818041856058
0.0442259314181535,1.55693037699266,15.3303192158268,1.55693037699266
0.0442378832367886,1.55569439825107,15.3356352796554,1.55569439825107
0.0442498350554236,1.55447263681137,15.3409513434839,1.55447263681137
0.0442617868740587,1.55326524745148,15.3462674073125,1.55326524745148
0.0442737386926937,1.55207238525377,15.351583471141,1.55207238525377
0.0442856905113288,1.55089420560707,15.3568995349696,1.55089420560707
0.0442976423299638,1.54973086420874,15.3622155987981,1.54973086420874
0.0443095941485989,1.54858251706681,15.3675316626266,1.54858251706681
0.0443215459672339,1.5474493205021,15.3728477264552,1.5474493205021
0.044333497785869,1.54633143115038,15.3781637902837,1.54633143115038
0.0443454496045041,1.5452290059646,15.3834798541123,1.5452290059646
0.0443574014231391,1.54414220221712,15.3887959179408,1.54414220221712
0.0443693532417742,1.54307117750196,15.3941119817694,1.54307117750196
0.0443813050604092,1.54201608973714,15.3994280455979,1.54201608973714
0.0443932568790443,1.54097709716696,15.4047441094265,1.54097709716696
0.0444052086976793,1.53995435836441,15.410060173255,1.53995435836441
0.0444171605163144,1.53894803223357,15.4153762370836,1.53894803223357
0.0444291123349494,1.53795827801199,15.4206923009121,1.53795827801199
0.0444410641535845,1.53698525527324,15.4260083647407,1.53698525527324
0.0444530159722195,1.53602912392936,15.4313244285692,1.53602912392936
0.0444649677908546,1.53509004423339,15.4366404923978,1.53509004423339
0.0444769196094896,1.53416817678196,15.4419565562263,1.53416817678196
0.0444888714281247,1.5332636825179,15.4472726200549,1.5332636825179
0.0445008232467598,1.53237672273287,15.4525886838834,1.53237672273287
0.0445127750653948,1.53150745907002,15.457904747712,1.53150745907002
0.0445247268840299,1.53065605352674,15.4632208115405,1.53065605352674
0.0445366787026649,1.52982266845734,15.468536875369,1.52982266845734
0.0445486305213,1.52900746657593,15.4738529391976,1.52900746657593
0.044560582339935,1.52821061095912,15.4791690030261,1.52821061095912
0.0445725341585701,1.52743226504897,15.4844850668547,1.52743226504897
0.0445844859772051,1.52666935382849,15.4898011306832,1.52666935382849
0.0445964377958402,1.5259087080681,15.4951171945118,1.5259087080681
0.0446083896144752,1.52514888995938,15.5004332583403,1.52514888995938
0.0446203414331103,1.52438989987901,15.5057493221689,1.52438989987901
0.0446322932517454,1.52363173820246,15.5110653859974,1.52363173820246
0.0446442450703804,1.522874405304,15.516381449826,1.522874405304
0.0446561968890155,1.52211790155668,15.5216975136545,1.52211790155668
0.0446681487076505,1.52136222733233,15.5270135774831,1.52136222733233
0.0446801005262856,1.52060738300155,15.5323296413116,1.52060738300155
0.0446920523449206,1.51985336893375,15.5376457051402,1.51985336893375
0.0447040041635557,1.5191001854971,15.5429617689687,1.5191001854971
0.0447159559821907,1.51834783305855,15.5482778327973,1.51834783305855
0.0447279078008258,1.51759631198381,15.5535938966258,1.51759631198381
0.0447398596194608,1.51684562263741,15.5589099604544,1.51684562263741
0.0447518114380959,1.51609576538259,15.5642260242829,1.51609576538259
0.0447637632567309,1.51534674058141,15.5695420881114,1.51534674058141
0.044775715075366,1.51459854859467,15.57485815194,1.51459854859467
0.0447876668940011,1.51385118978195,15.5801742157685,1.51385118978195
0.0447996187126361,1.51310466450158,15.5854902795971,1.51310466450158
0.0448115705312712,1.51235897311068,15.5908063434256,1.51235897311068
0.0448235223499062,1.5116141159651,15.5961224072542,1.5116141159651
0.0448354741685413,1.51087009341947,15.6014384710827,1.51087009341947
0.0448474259871763,1.51012690582718,15.6067545349113,1.51012690582718
0.0448593778058114,1.50938455354036,15.6120705987398,1.50938455354036
0.0448713296244464,1.5086430369099,15.6173866625684,1.5086430369099
0.0448832814430815,1.50790235628545,15.6227027263969,1.50790235628545
0.0448952332617165,1.50716251201541,15.6280187902255,1.50716251201541
0.0449071850803516,1.50642350444692,15.633334854054,1.50642350444692
0.0449191368989866,1.50568533392587,15.6386509178826,1.50568533392587
0.0449310887176217,1.50494800079691,15.6439669817111,1.50494800079691
0.0449430405362568,1.50421150540342,15.6492830455397,1.50421150540342
0.0449549923548918,1.50347584808752,15.6545991093682,1.50347584808752
0.0449669441735269,1.50274102919008,15.6599151731967,1.50274102919008
0.0449788959921619,1.50200704905071,15.6652312370253,1.50200704905071
0.044990847810797,1.50127390800774,15.6705473008538,1.50127390800774
0.045002799629432,1.50054160639825,15.6758633646824,1.50054160639825
0.0450147514480671,1.49981014455806,15.6811794285109,1.49981014455806
0.0450267032667021,1.49907952282171,15.6864954923395,1.49907952282171
0.0450386550853372,1.49834974152247,15.691811556168,1.49834974152247
0.0450506069039722,1.49762080099234,15.6971276199966,1.49762080099234
0.0450625587226073,1.49689270156206,15.7024436838251,1.49689270156206
0.0450745105412423,1.49616544356107,15.7077597476537,1.49616544356107
0.0450864623598774,1.49543902731756,15.7130758114822,1.49543902731756
0.0450984141785125,1.49471345315842,15.7183918753108,1.49471345315842
0.0451103659971475,1.49398872140927,15.7237079391393,1.49398872140927
0.0451223178157826,1.49326483239445,15.7290240029679,1.49326483239445
0.0451342696344176,1.492541786437,15.7343400667964,1.492541786437
0.0451462214530527,1.49181958385871,15.739656130625,1.49181958385871
0.0451581732716877,1.49109822498005,15.7449721944535,1.49109822498005
0.0451701250903228,1.49037771012021,15.7502882582821,1.49037771012021
0.0451820769089578,1.4896580395971,15.7556043221106,1.4896580395971
0.0451940287275929,1.48893921372732,15.7609203859391,1.48893921372732
0.0452059805462279,1.48822123282619,15.7662364497677,1.48822123282619
0.045217932364863,1.48750409720773,15.7715525135962,1.48750409720773
0.045229884183498,1.48678780718467,15.7768685774248,1.48678780718467
0.0452418360021331,1.48607236306842,15.7821846412533,1.48607236306842
0.0452537878207682,1.48535776516912,15.7875007050819,1.48535776516912
0.0452657396394032,1.48464401379558,15.7928167689104,1.48464401379558
0.0452776914580383,1.48393110925532,15.798132832739,1.48393110925532
0.0452896432766733,1.48321905185454,15.8034488965675,1.48321905185454
0.0453015950953084,1.48250784189817,15.8087649603961,1.48250784189817
0.0453135469139434,1.48179747968978,15.8140810242246,1.48179747968978
0.0453254987325785,1.48108796553166,15.8193970880532,1.48108796553166
0.0453374505512135,1.48037929972478,15.8247131518817,1.48037929972478
0.0453494023698486,1.4796714825688,15.8300292157103,1.4796714825688
0.0453613541884836,1.47896451436205,15.8353452795388,1.47896451436205
0.0453733060071187,1.47825839540157,15.8406613433674,1.47825839540157
0.0453852578257537,1.47755312598305,15.8459774071959,1.47755312598305
0.0453972096443888,1.47684870640086,15.8512934710244,1.47684870640086
0.0454091614630239,1.47614513694808,15.856609534853,1.47614513694808
0.0454211132816589,1.47544241791643,15.8619255986815,1.47544241791643
0.045433065100294,1.47474054959632,15.8672416625101,1.47474054959632
0.045445016918929,1.47403953227683,15.8725577263386,1.47403953227683
0.0454569687375641,1.47333936624571,15.8778737901672,1.47333936624571
0.0454689205561991,1.47264005178937,15.8831898539957,1.47264005178937
0.0454808723748342,1.4719415891929,15.8885059178243,1.4719415891929
0.0454928241934692,1.47124397874005,15.8938219816528,1.47124397874005
0.0455047760121043,1.47054722071323,15.8991380454814,1.47054722071323
0.0455167278307393,1.46985131539351,15.9044541093099,1.46985131539351
0.0455286796493744,1.46915626306063,15.9097701731385,1.46915626306063
0.0455406314680095,1.46846206399298,15.915086236967,1.46846206399298
0.0455525832866445,1.46776871846762,15.9204023007956,1.46776871846762
0.0455645351052796,1.46707622676023,15.9257183646241,1.46707622676023
0.0455764869239146,1.46638458914518,15.9310344284527,1.46638458914518
0.0455884387425497,1.46569380589548,15.9363504922812,1.46569380589548
0.0456003905611847,1.46500387728279,15.9416665561097,1.46500387728279
0.0456123423798198,1.4643148035774,15.9469826199383,1.4643148035774
0.0456242941984548,1.46362658504827,15.9522986837668,1.46362658504827
0.0456362460170899,1.46293922196301,15.9576147475954,1.46293922196301
0.0456481978357249,1.46225271458784,15.9629308114239,1.46225271458784
0.04566014965436,1.46156706318764,15.9682468752525,1.46156706318764
0.045672101472995,1.46088226802594,15.973562939081,1.46088226802594
0.0456840532916301,1.4601983293649,15.9788790029096,1.4601983293649
0.0456960051102652,1.4595152474653,15.9841950667381,1.4595152474653
0.0457079569289002,1.45883302258658,15.9895111305667,1.45883302258658
0.0457199087475353,1.4581516549868,15.9948271943952,1.4581516549868
0.0457318605661703,1.45747114492263,16.0001432582238,1.45747114492263
0.0457438123848054,1.45679149264942,16.0054593220523,1.45679149264942
0.0457557642034404,1.4561126984211,16.0107753858809,1.4561126984211
0.0457677160220755,1.45543476249025,16.0160914497094,1.45543476249025
0.0457796678407105,1.45475768510806,16.021407513538,1.45475768510806
0.0457916196593456,1.45408146652437,16.0267235773665,1.45408146652437
0.0458035714779806,1.45340610698759,16.0320396411951,1.45340610698759
0.0458155232966157,1.45273160674481,16.0373557050236,1.45273160674481
0.0458274751152507,1.45205796604169,16.0426717688521,1.45205796604169
0.0458394269338858,1.45138518512252,16.0479878326807,1.45138518512252
0.0458513787525209,1.45071326423022,16.0533038965092,1.45071326423022
0.0458633305711559,1.4500422036063,16.0586199603378,1.4500422036063
0.045875282389791,1.44937200349089,16.0639360241663,1.44937200349089
0.045887234208426,1.44870266412273,16.0692520879949,1.44870266412273
0.0458991860270611,1.44803418573916,16.0745681518234,1.44803418573916
0.0459111378456961,1.44736656857614,16.079884215652,1.44736656857614
0.0459230896643312,1.44669981286821,16.0852002794805,1.44669981286821
0.0459350414829662,1.44603391884854,16.0905163433091,1.44603391884854
0.0459469933016013,1.44536888674888,16.0958324071376,1.44536888674888
0.0459589451202363,1.44470471679959,16.1011484709662,1.44470471679959
0.0459708969388714,1.44404140922961,16.1064645347947,1.44404140922961
0.0459828487575064,1.4433789642665,16.1117805986233,1.4433789642665
0.0459948005761415,1.44271738213639,16.1170966624518,1.44271738213639
0.0460067523947766,1.44205666306402,16.1224127262804,1.44205666306402
0.0460187042134116,1.4413968072727,16.1277287901089,1.4413968072727
0.0460306560320467,1.44073781498436,16.1330448539374,1.44073781498436
0.0460426078506817,1.44007968641948,16.138360917766,1.44007968641948
0.0460545596693168,1.43942242179714,16.1436769815945,1.43942242179714
0.0460665114879518,1.43876602133503,16.1489930454231,1.43876602133503
0.0460784633065869,1.43811048524937,16.1543091092516,1.43811048524937
0.0460904151252219,1.437455813755,16.1596251730802,1.437455813755
0.046102366943857,1.43680200706532,16.1649412369087,1.43680200706532
0.046114318762492,1.43614906539231,16.1702573007373,1.43614906539231
0.0461262705811271,1.43549698894653,16.1755733645658,1.43549698894653
0.0461382223997622,1.43484577793711,16.1808894283944,1.43484577793711
0.0461501742183972,1.43419543257174,16.1862054922229,1.43419543257174
0.0461621260370323,1.43354595305671,16.1915215560515,1.43354595305671
0.0461740778556673,1.43289733959684,16.19683761988,1.43289733959684
0.0461860296743024,1.43224959239554,16.2021536837086,1.43224959239554
0.0461979814929374,1.43160271165478,16.2074697475371,1.43160271165478
0.0462099333115725,1.43095669757509,16.2127858113657,1.43095669757509
0.0462218851302075,1.43031155035556,16.2181018751942,1.43031155035556
0.0462338369488426,1.42966727019385,16.2234179390228,1.42966727019385
0.0462457887674776,1.42902385728616,16.2287340028513,1.42902385728616
0.0462577405861127,1.42838131182726,16.2340500666798,1.42838131182726
0.0462696924047478,1.42773963401048,16.2393661305084,1.42773963401048
0.0462816442233828,1.42709882402767,16.2446821943369,1.42709882402767
0.0462935960420179,1.42645888206927,16.2499982581655,1.42645888206927
0.0463055478606529,1.42581980832426,16.255314321994,1.42581980832426
0.046317499679288,1.42518160298014,16.2606303858226,1.42518160298014
0.046329451497923,1.42454426622298,16.2659464496511,1.42454426622298
0.0463414033165581,1.42390779823741,16.2712625134797,1.42390779823741
0.0463533551351931,1.42327219920656,16.2765785773082,1.42327219920656
0.0463653069538282,1.42263746931213,16.2818946411368,1.42263746931213
0.0463772587724632,1.42200360873436,16.2872107049653,1.42200360873436
0.0463892105910983,1.42137061765201,16.2925267687939,1.42137061765201
0.0464011624097333,1.42073849624238,16.2978428326224,1.42073849624238
0.0464131142283684,1.42010724468133,16.303158896451,1.42010724468133
0.0464250660470035,1.41947686314321,16.3084749602795,1.41947686314321
0.0464370178656385,1.41884735180093,16.3137910241081,1.41884735180093
0.0464489696842736,1.41821871082593,16.3191070879366,1.41821871082593
0.0464609215029086,1.41759094038814,16.3244231517652,1.41759094038814
0.0464728733215437,1.41696404065607,16.3297392155937,1.41696404065607
0.0464848251401787,1.41633801179672,16.3350552794222,1.41633801179672
0.0464967769588138,1.4157128539756,16.3403713432508,1.4157128539756
0.0465087287774488,1.41508856735678,16.3456874070793,1.41508856735678
0.0465206805960839,1.41446515210282,16.3510034709079,1.41446515210282
0.0465326324147189,1.4138426083748,16.3563195347364,1.4138426083748
0.046544584233354,1.41322093633232,16.361635598565,1.41322093633232
0.046556536051989,1.41260013613349,16.3669516623935,1.41260013613349
0.0465684878706241,1.41198020793494,16.3722677262221,1.41198020793494
0.0465804396892591,1.4113611518918,16.3775837900506,1.4113611518918
0.0465923915078942,1.41074296815771,16.3828998538792,1.41074296815771
0.0466043433265293,1.41012565688482,16.3882159177077,1.41012565688482
0.0466162951451643,1.40950921822378,16.3935319815363,1.40950921822378
0.0466282469637994,1.40889365232376,16.3988480453648,1.40889365232376
0.0466401987824344,1.40827895933239,16.4041641091934,1.40827895933239
0.0466521506010695,1.40766513939585,16.4094801730219,1.40766513939585
0.0466641024197045,1.40705219265879,16.4147962368505,1.40705219265879
0.0466760542383396,1.40644011926436,16.420112300679,1.40644011926436
0.0466880060569746,1.4058289193542,16.4254283645075,1.4058289193542
0.0466999578756097,1.40521859306846,16.4307444283361,1.40521859306846
0.0467119096942447,1.40460914054576,16.4360604921646,1.40460914054576
0.0467238615128798,1.40400056192323,16.4413765559932,1.40400056192323
0.0467358133315149,1.40339285733646,16.4466926198217,1.40339285733646
0.0467477651501499,1.40278602691956,16.4520086836503,1.40278602691956
0.046759716968785,1.40218007080509,16.4573247474788,1.40218007080509
0.04677166878742,1.40157498912413,16.4626408113074,1.40157498912413
0.0467836206060551,1.4009707820062,16.4679568751359,1.4009707820062
0.0467955724246901,1.40036744957933,16.4732729389645,1.40036744957933
0.0468075242433252,1.39976499197001,16.478589002793,1.39976499197001
0.0468194760619602,1.39916340930322,16.4839050666216,1.39916340930322
0.0468314278805953,1.3985627017024,16.4892211304501,1.3985627017024
0.0468433796992303,1.39796286928947,16.4945371942787,1.39796286928947
0.0468553315178654,1.39736391218481,16.4998532581072,1.39736391218481
0.0468672833365004,1.3967658305073,16.5051693219358,1.3967658305073
0.0468792351551355,1.39616862437424,16.5104853857643,1.39616862437424
0.0468911869737706,1.39557229390143,16.5158014495928,1.39557229390143
0.0469031387924056,1.39497683920312,16.5211175134214,1.39497683920312
0.0469150906110407,1.39438226039202,16.5264335772499,1.39438226039202
0.0469270424296757,1.39378855757932,16.5317496410785,1.39378855757932
0.0469389942483108,1.39319573087464,16.537065704907,1.39319573087464
0.0469509460669458,1.39260378038607,16.5423817687356,1.39260378038607
0.0469628978855809,1.39201270622016,16.5476978325641,1.39201270622016
0.0469748497042159,1.39142250848191,16.5530138963927,1.39142250848191
0.046986801522851,1.39083318727476,16.5583299602212,1.39083318727476
0.046998753341486,1.39024474270061,16.5636460240498,1.39024474270061
0.0470107051601211,1.38965717485981,16.5689620878783,1.38965717485981
0.0470226569787561,1.38907048385115,16.5742781517069,1.38907048385115
0.0470346087973912,1.38848466977187,16.5795942155354,1.38848466977187
0.0470465606160263,1.38789973271765,16.584910279364,1.38789973271765
0.0470585124346613,1.38731567278261,16.5902263431925,1.38731567278261
0.0470704642532964,1.3867324900593,16.5955424070211,1.3867324900593
0.0470824160719314,1.38615018463874,16.6008584708496,1.38615018463874
0.0470943678905665,1.38556875661034,16.6061745346782,1.38556875661034
0.0471063197092015,1.38498820606198,16.6114905985067,1.38498820606198
0.0471182715278366,1.38440853307995,16.6168066623353,1.38440853307995
0.0471302233464716,1.38382973774899,16.6221227261638,1.38382973774899
0.0471421751651067,1.38325182015226,16.6274387899923,1.38325182015226
0.0471541269837417,1.38267478037134,16.6327548538209,1.38267478037134
0.0471660788023768,1.38209861848623,16.6380709176494,1.38209861848623
0.0471780306210118,1.38152333457539,16.643386981478,1.38152333457539
0.0471899824396469,1.38094892871565,16.6487030453065,1.38094892871565
0.047201934258282,1.3803754009823,16.6540191091351,1.3803754009823
0.047213886076917,1.37980275144904,16.6593351729636,1.37980275144904
0.0472258378955521,1.37923098018796,16.6646512367922,1.37923098018796
0.0472377897141871,1.37866008726961,16.6699673006207,1.37866008726961
0.0472497415328222,1.37809007276291,16.6752833644493,1.37809007276291
0.0472616933514572,1.37752093673522,16.6805994282778,1.37752093673522
0.0472736451700923,1.37695267925229,16.6859154921064,1.37695267925229
0.0472855969887273,1.3763853003783,16.6912315559349,1.3763853003783
0.0472975488073624,1.37581880017581,16.6965476197635,1.37581880017581
0.0473095006259974,1.37525317870581,16.701863683592,1.37525317870581
0.0473214524446325,1.37468843602766,16.7071797474206,1.37468843602766
0.0473334042632675,1.37412457219916,16.7124958112491,1.37412457219916
0.0473453560819026,1.37356158727648,16.7178118750776,1.37356158727648
0.0473573079005377,1.37299948131419,16.7231279389062,1.37299948131419
0.0473692597191727,1.37243825436528,16.7284440027347,1.37243825436528
0.0473812115378078,1.37187790648109,16.7337600665633,1.37187790648109
0.0473931633564428,1.37131843771139,16.7390761303918,1.37131843771139
0.0474051151750779,1.37075984810432,16.7443921942204,1.37075984810432
0.0474170669937129,1.37020213770643,16.7497082580489,1.37020213770643
0.047429018812348,1.36964530656262,16.7550243218775,1.36964530656262
0.047440970630983,1.36908935471621,16.760340385706,1.36908935471621
0.0474529224496181,1.36853428220889,16.7656564495346,1.36853428220889
0.0474648742682531,1.36798008908072,16.7709725133631,1.36798008908072
0.0474768260868882,1.36742677537015,16.7762885771917,1.36742677537015
0.0474887779055232,1.36687434111401,16.7816046410202,1.36687434111401
0.0475007297241583,1.3663227863475,16.7869207048488,1.3663227863475
0.0475126815427934,1.36577211110419,16.7922367686773,1.36577211110419
0.0475246333614284,1.36522231541605,16.7975528325059,1.36522231541605
0.0475365851800635,1.36467339931337,16.8028688963344,1.36467339931337
0.0475485369986985,1.36412536282486,16.8081849601629,1.36412536282486
0.0475604888173336,1.36357820597756,16.8135010239915,1.36357820597756
0.0475724406359686,1.36303192879689,16.81881708782,1.36303192879689
0.0475843924546037,1.36248653130664,16.8241331516486,1.36248653130664
0.0475963442732387,1.36194201352894,16.8294492154771,1.36194201352894
0.0476082960918738,1.36139837548431,16.8347652793057,1.36139837548431
0.0476202479105088,1.36085561719159,16.8400813431342,1.36085561719159
0.0476321997291439,1.36031373866801,16.8453974069628,1.36031373866801
0.0476441515477789,1.35977273992914,16.8507134707913,1.35977273992914
0.047656103366414,1.3592326209889,16.8560295346199,1.3592326209889
0.0476680551850491,1.35869338185956,16.8613455984484,1.35869338185956
0.0476800070036841,1.35815502255175,16.866661662277,1.35815502255175
0.0476919588223192,1.35761754307443,16.8719777261055,1.35761754307443
0.0477039106409542,1.35708094343491,16.8772937899341,1.35708094343491
0.0477158624595893,1.35654522363886,16.8826098537626,1.35654522363886
0.0477278142782243,1.35601038369027,16.8879259175912,1.35601038369027
0.0477397660968594,1.35547642359148,16.8932419814197,1.35547642359148
0.0477517179154944,1.35494334334316,16.8985580452483,1.35494334334316
0.0477636697341295,1.35441114294433,16.9038741090768,1.35441114294433
0.0477756215527645,1.35387982239233,16.9091901729053,1.35387982239233
0.0477875733713996,1.35334938168284,16.9145062367339,1.35334938168284
0.0477995251900347,1.35281982080987,16.9198223005624,1.35281982080987
0.0478114770086697,1.35229113976574,16.925138364391,1.35229113976574
0.0478234288273048,1.35176333854114,16.9304544282195,1.35176333854114
0.0478353806459398,1.35123641712504,16.9357704920481,1.35123641712504
0.0478473324645749,1.35071037550475,16.9410865558766,1.35071037550475
0.0478592842832099,1.35018521366592,16.9464026197052,1.35018521366592
0.047871236101845,1.34966093159248,16.9517186835337,1.34966093159248
0.04788318792048,1.34913752926671,16.9570347473623,1.34913752926671
0.0478951397391151,1.34861500666919,16.9623508111908,1.34861500666919
0.0479070915577501,1.34809336377882,16.9676668750194,1.34809336377882
0.0479190433763852,1.34757260057281,16.9729829388479,1.34757260057281
0.0479309951950202,1.34705271702669,16.9782990026765,1.34705271702669
0.0479429470136553,1.34653371311427,16.983615066505,1.34653371311427
0.0479548988322904,1.34601558880769,16.9889311303336,1.34601558880769
0.0479668506509254,1.3454983440774,16.9942471941621,1.3454983440774
0.0479788024695605,1.34498197889213,16.9995632579906,1.34498197889213
0.0479907542881955,1.34446649321893,17.0048793218192,1.34446649321893
0.0480027061068306,1.34395188702314,17.0101953856477,1.34395188702314
0.0480146579254656,1.34343816026839,17.0155114494763,1.34343816026839
0.0480266097441007,1.34292531291662,17.0208275133048,1.34292531291662
0.0480385615627357,1.34241334492805,17.0261435771334,1.34241334492805
0.0480505133813708,1.34190225626121,17.0314596409619,1.34190225626121
0.0480624652000058,1.34139204687289,17.0367757047905,1.34139204687289
0.0480744170186409,1.34088271671819,17.042091768619,1.34088271671819
0.0480863688372759,1.3403742657505,17.0474078324476,1.3403742657505
0.048098320655911,1.33986669392147,17.0527238962761,1.33986669392147
0.0481102724745461,1.33936000118104,17.0580399601047,1.33936000118104
0.0481222242931811,1.33885418747746,17.0633560239332,1.33885418747746
0.0481341761118162,1.33834925275721,17.0686720877618,1.33834925275721
0.0481461279304512,1.33784519696508,17.0739881515903,1.33784519696508
0.0481580797490863,1.33734202004411,17.0793042154189,1.33734202004411
0.0481700315677213,1.33683972193564,17.0846202792474,1.33683972193564
0.0481819833863564,1.33633830257926,17.0899363430759,1.33633830257926
0.0481939352049914,1.33583776191284,17.0952524069045,1.33583776191284
0.0482058870236265,1.3353380998725,17.100568470733,1.3353380998725
0.0482178388422615,1.33483931639263,17.1058845345616,1.33483931639263
0.0482297906608966,1.33434141140591,17.1112005983901,1.33434141140591
0.0482417424795316,1.33384438484324,17.1165166622187,1.33384438484324
0.0482536942981667,1.33334823663379,17.1218327260472,1.33334823663379
0.0482656461168018,1.33285296670502,17.1271487898758,1.33285296670502
0.0482775979354368,1.33235857498259,17.1324648537043,1.33235857498259
0.0482895497540719,1.33186506139046,17.1377809175329,1.33186506139046
0.0483015015727069,1.33137242585081,17.1430969813614,1.33137242585081
0.048313453391342,1.33088066828409,17.14841304519,1.33088066828409
0.048325405209977,1.33038978860899,17.1537291090185,1.33038978860899
0.0483373570286121,1.32989978674243,17.1590451728471,1.32989978674243
0.0483493088472471,1.3294106625996,17.1643612366756,1.3294106625996
0.0483612606658822,1.3289224160939,17.1696773005042,1.3289224160939
0.0483732124845172,1.32843504713701,17.1749933643327,1.32843504713701
0.0483851643031523,1.3279485556388,17.1803094281613,1.3279485556388
0.0483971161217873,1.32746294150741,17.1856254919898,1.32746294150741
0.0484090679404224,1.32697820464921,17.1909415558183,1.32697820464921
0.0484210197590575,1.32649434496878,17.1962576196469,1.32649434496878
0.0484329715776925,1.32601136236894,17.2015736834754,1.32601136236894
0.0484449233963276,1.32552925675075,17.206889747304,1.32552925675075
0.0484568752149626,1.32504802801349,17.2122058111325,1.32504802801349
0.0484688270335977,1.32456767605464,17.2175218749611,1.32456767605464
0.0484807788522327,1.32408820076993,17.2228379387896,1.32408820076993
0.0484927306708678,1.32360960205329,17.2281540026182,1.32360960205329
0.0485046824895028,1.32313187979689,17.2334700664467,1.32313187979689
0.0485166343081379,1.32265503389109,17.2387861302753,1.32265503389109
0.0485285861267729,1.32217906422448,17.2441021941038,1.32217906422448
0.048540537945408,1.32170397068385,17.2494182579324,1.32170397068385
0.0485524897640431,1.32122975315421,17.2547343217609,1.32122975315421
0.0485644415826781,1.32075641151876,17.2600503855895,1.32075641151876
0.0485763934013132,1.32028394565893,17.265366449418,1.32028394565893
0.0485883452199482,1.31981235545433,17.2706825132466,1.31981235545433
0.0486002970385833,1.31934164078279,17.2759985770751,1.31934164078279
0.0486122488572183,1.31887180152032,17.2813146409037,1.31887180152032
0.0486242006758534,1.31840283754115,17.2866307047322,1.31840283754115
0.0486361524944884,1.31793474871767,17.2919467685607,1.31793474871767
0.0486481043131235,1.3174675349205,17.2972628323893,1.3174675349205
0.0486600561317585,1.31700119601843,17.3025788962178,1.31700119601843
0.0486720079503936,1.31653573187844,17.3078949600464,1.31653573187844
0.0486839597690287,1.3160711423657,17.3132110238749,1.3160711423657
0.0486959115876637,1.31560742734358,17.3185270877035,1.31560742734358
0.0487078634062988,1.31514458667359,17.323843151532,1.31514458667359
0.0487198152249338,1.31468262021547,17.3291592153606,1.31468262021547
0.0487317670435689,1.3142215278271,17.3344752791891,1.3142215278271
0.0487437188622039,1.31376130936456,17.3397913430177,1.31376130936456
0.048755670680839,1.3133019646821,17.3451074068462,1.3133019646821
0.048767622499474,1.31284349363212,17.3504234706748,1.31284349363212
0.0487795743181091,1.31238589606523,17.3557395345033,1.31238589606523
0.0487915261367441,1.31192917183016,17.3610555983319,1.31192917183016
0.0488034779553792,1.31147332077385,17.3663716621604,1.31147332077385
0.0488154297740142,1.31101834274138,17.371687725989,1.31101834274138
0.0488273815926493,1.31056423757599,17.3770037898175,1.31056423757599
0.0488393334112844,1.31011100511908,17.382319853646,1.31011100511908
0.0488512852299194,1.30965864521023,17.3876359174746,1.30965864521023
0.0488632370485545,1.30920715768714,17.3929519813031,1.30920715768714
0.0488751888671895,1.30875654238569,17.3982680451317,1.30875654238569
0.0488871406858246,1.30830679913989,17.4035841089602,1.30830679913989
0.0488990925044596,1.30785792778192,17.4089001727888,1.30785792778192
0.0489110443230947,1.30740992814208,17.4142162366173,1.30740992814208
0.0489229961417297,1.30696280004885,17.4195323004459,1.30696280004885
0.0489349479603648,1.30651654332881,17.4248483642744,1.30651654332881
0.0489468997789998,1.30607115780671,17.430164428103,1.30607115780671
0.0489588515976349,1.30562664330543,17.4354804919315,1.30562664330543
0.0489708034162699,1.30518299964599,17.4407965557601,1.30518299964599
0.048982755234905,1.30474022664752,17.4461126195886,1.30474022664752
0.04899470705354,1.30429832412732,17.4514286834172,1.30429832412732
0.0490066588721751,1.30385729190078,17.4567447472457,1.30385729190078
0.0490186106908102,1.30341712978144,17.4620608110743,1.30341712978144
0.0490305625094452,1.30297783758096,17.4673768749028,1.30297783758096
0.0490425143280803,1.30253941510911,17.4726929387314,1.30253941510911
0.0490544661467153,1.30210186217381,17.4780090025599,1.30210186217381
0.0490664179653504,1.30166517858107,17.4833250663884,1.30166517858107
0.0490783697839854,1.30122936413502,17.488641130217,1.30122936413502
0.0490903216026205,1.30079441863791,17.4939571940455,1.30079441863791
0.0491022734212555,1.3003603418901,17.4992732578741,1.3003603418901
0.0491142252398906,1.29992713369005,17.5045893217026,1.29992713369005
0.0491261770585256,1.29949479383434,17.5099053855312,1.29949479383434
0.0491381288771607,1.29906332211766,17.5152214493597,1.29906332211766
0.0491500806957958,1.29863271833277,17.5205375131883,1.29863271833277
0.0491620325144308,1.29820298227055,17.5258535770168,1.29820298227055
0.0491739843330659,1.29777411372,17.5311696408454,1.29777411372
0.0491859361517009,1.29734611246817,17.5364857046739,1.29734611246817
0.049197887970336,1.29691897830023,17.5418017685025,1.29691897830023
0.049209839788971,1.29649271099945,17.547117832331,1.29649271099945
0.0492217916076061,1.29606731034716,17.5524338961596,1.29606731034716
0.0492337434262411,1.29564277612279,17.5577499599881,1.29564277612279
0.0492456952448762,1.29521910810386,17.5630660238167,1.29521910810386
0.0492576470635112,1.29479630606597,17.5683820876452,1.29479630606597
0.0492695988821463,1.29437436978279,17.5736981514737,1.29437436978279
0.0492815507007813,1.29395329902607,17.5790142153023,1.29395329902607
0.0492935025194164,1.29353309356563,17.5843302791308,1.29353309356563
0.0493054543380515,1.29311375316938,17.5896463429594,1.29311375316938
0.0493174061566865,1.29269527760328,17.5949624067879,1.29269527760328
0.0493293579753216,1.29227766663136,17.6002784706165,1.29227766663136
0.0493413097939566,1.29186092001574,17.605594534445,1.29186092001574
0.0493532616125917,1.29144503751655,17.6109105982736,1.29144503751655
0.0493652134312267,1.29103001889204,17.6162266621021,1.29103001889204
0.0493771652498618,1.29061586389848,17.6215427259307,1.29061586389848
0.0493891170684968,1.2902025722902,17.6268587897592,1.2902025722902
0.0494010688871319,1.2897901438196,17.6321748535878,1.2897901438196
0.0494130207057669,1.28937857823711,17.6374909174163,1.28937857823711
0.049424972524402,1.28896787529123,17.6428069812449,1.28896787529123
0.0494369243430371,1.28855803472847,17.6481230450734,1.28855803472847
0.0494488761616721,1.28814905629343,17.653439108902,1.28814905629343
0.0494608279803072,1.28774093972871,17.6587551727305,1.28774093972871
0.0494727797989422,1.28733368477498,17.664071236559,1.28733368477498
0.0494847316175773,1.28692729117092,17.6693873003876,1.28692729117092
0.0494966834362123,1.28652175865326,17.6747033642161,1.28652175865326
0.0495086352548474,1.28611708695677,17.6800194280447,1.28611708695677
0.0495205870734824,1.28571327581421,17.6853354918732,1.28571327581421
0.0495325388921175,1.2853103249564,17.6906515557018,1.2853103249564
0.0495444907107525,1.28490823411219,17.6959676195303,1.28490823411219
0.0495564425293876,1.28450700300842,17.7012836833589,1.28450700300842
0.0495683943480226,1.28410663136997,17.7065997471874,1.28410663136997
0.0495803461666577,1.28370711891973,17.711915811016,1.28370711891973
0.0495922979852927,1.28330846537861,17.7172318748445,1.28330846537861
0.0496042498039278,1.28291067046552,17.7225479386731,1.28291067046552
0.0496162016225629,1.28251373389738,17.7278640025016,1.28251373389738
0.0496281534411979,1.28211765538913,17.7331800663302,1.28211765538913
0.049640105259833,1.28172243465371,17.7384961301587,1.28172243465371
0.049652057078468,1.28132807140203,17.7438121939873,1.28132807140203
0.0496640088971031,1.28093456534305,17.7491282578158,1.28093456534305
0.0496759607157381,1.28054191618369,17.7544443216444,1.28054191618369
0.0496879125343732,1.28015012362887,17.7597603854729,1.28015012362887
0.0496998643530082,1.2797591873815,17.7650764493014,1.2797591873815
0.0497118161716433,1.27936910714249,17.77039251313,1.27936910714249
0.0497237679902783,1.27897988261072,17.7757085769585,1.27897988261072
0.0497357198089134,1.27859151348307,17.7810246407871,1.27859151348307
0.0497476716275485,1.27820399945438,17.7863407046156,1.27820399945438
0.0497596234461835,1.27781734021748,17.7916567684442,1.27781734021748
0.0497715752648186,1.27743153546318,17.7969728322727,1.27743153546318
0.0497835270834536,1.27704658488025,17.8022888961013,1.27704658488025
0.0497954789020887,1.27666248815543,17.8076049599298,1.27666248815543
0.0498074307207237,1.27627924497344,17.8129210237584,1.27627924497344
0.0498193825393588,1.27589685501695,17.8182370875869,1.27589685501695
0.0498313343579938,1.2755153179666,17.8235531514155,1.2755153179666
0.0498432861766289,1.27513463350099,17.828869215244,1.27513463350099
0.0498552379952639,1.27475480129667,17.8341852790726,1.27475480129667
0.049867189813899,1.27437582102816,17.8395013429011,1.27437582102816
0.049879141632534,1.2739976923679,17.8448174067297,1.2739976923679
0.0498910934511691,1.27362041498631,17.8501334705582,1.27362041498631
0.0499030452698042,1.27324398855173,17.8554495343868,1.27324398855173
0.0499149970884392,1.27286841273046,17.8607655982153,1.27286841273046
0.0499269489070743,1.27249368718674,17.8660816620438,1.27249368718674
0.0499389007257093,1.27211981158274,17.8713977258724,1.27211981158274
0.0499508525443444,1.27174678557857,17.8767137897009,1.27174678557857
0.0499628043629794,1.27137460883225,17.8820298535295,1.27137460883225
0.0499747561816145,1.27100328099977,17.887345917358,1.27100328099977
0.0499867080002495,1.27063280173501,17.8926619811866,1.27063280173501
0.0499986598188846,1.27026317068979,17.8979780450151,1.27026317068979
0.0500106116375196,1.26989438751385,17.9032941088437,1.26989438751385
0.0500225634561547,1.26952645185484,17.9086101726722,1.26952645185484
0.0500345152747897,1.26915936335833,17.9139262365008,1.26915936335833
0.0500464670934248,1.2687931216678,17.9192423003293,1.2687931216678
0.0500584189120599,1.26842772642465,17.9245583641579,1.26842772642465
0.0500703707306949,1.26806317726818,17.9298744279864,1.26806317726818
0.05008232254933,1.26769947383557,17.935190491815,1.26769947383557
0.050094274367965,1.26733661576194,17.9405065556435,1.26733661576194
0.0501062261866001,1.26697460268029,17.9458226194721,1.26697460268029
0.0501181780052351,1.2666134342215,17.9511386833006,1.2666134342215
0.0501301298238702,1.26625311001436,17.9564547471291,1.26625311001436
0.0501420816425052,1.26589362968555,17.9617708109577,1.26589362968555
0.0501540334611403,1.26553499285963,17.9670868747862,1.26553499285963
0.0501659852797753,1.26517719915905,17.9724029386148,1.26517719915905
0.0501779370984104,1.26482024820411,17.9777190024433,1.26482024820411
0.0501898889170454,1.26446413961304,17.9830350662719,1.26446413961304
0.0502018407356805,1.26410887300189,17.9883511301004,1.26410887300189
0.0502137925543156,1.26375444798463,17.993667193929,1.26375444798463
0.0502257443729506,1.26340086417306,17.9989832577575,1.26340086417306
0.0502376961915857,1.26304812117686,18.0042993215861,1.26304812117686
0.0502496480102207,1.26269621860357,18.0096153854146,1.26269621860357
0.0502615998288558,1.26234515605861,18.0149314492432,1.26234515605861
0.0502735516474908,1.26199493314521,18.0202475130717,1.26199493314521
0.0502855034661259,1.2616455494645,18.0255635769003,1.2616455494645
0.0502974552847609,1.26129700461543,18.0308796407288,1.26129700461543
0.050309407103396,1.26094929819482,18.0361957045574,1.26094929819482
0.050321358922031,1.26060242979731,18.0415117683859,1.26060242979731
0.0503333107406661,1.26025639901539,18.0468278322145,1.26025639901539
0.0503452625593011,1.25991120543939,18.052143896043,1.25991120543939
0.0503572143779362,1.25956684865748,18.0574599598715,1.25956684865748
0.0503691661965713,1.25922332825566,18.0627760237001,1.25922332825566
0.0503811180152063,1.25888064381774,18.0680920875286,1.25888064381774
0.0503930698338414,1.25853879492538,18.0734081513572,1.25853879492538
0.0504050216524764,1.25819778115805,18.0787242151857,1.25819778115805
0.0504169734711115,1.25785760209303,18.0840402790143,1.25785760209303
0.0504289252897465,1.25751825730543,18.0893563428428,1.25751825730543
0.0504408771083816,1.25717974636817,18.0946724066714,1.25717974636817
0.0504528289270166,1.25684206885197,18.0999884704999,1.25684206885197
0.0504647807456517,1.25650522432538,18.1053045343285,1.25650522432538
0.0504767325642867,1.25616921235471,18.110620598157,1.25616921235471
0.0504886843829218,1.25583403250412,18.1159366619856,1.25583403250412
0.0505006362015568,1.25549968433552,18.1212527258141,1.25549968433552
0.0505125880201919,1.25516616740865,18.1265687896427,1.25516616740865
0.050524539838827,1.25483348128101,18.1318848534712,1.25483348128101
0.050536491657462,1.2545016255079,18.1372009172998,1.2545016255079
0.0505484434760971,1.25417059964242,18.1425169811283,1.25417059964242
0.0505603952947321,1.25384040323541,18.1478330449568,1.25384040323541
0.0505723471133672,1.25351103583553,18.1531491087854,1.25351103583553
0.0505842989320022,1.25318249698917,18.1584651726139,1.25318249698917
0.0505962507506373,1.25285478624053,18.1637812364425,1.25285478624053
0.0506082025692723,1.25252790313155,18.169097300271,1.25252790313155
0.0506201543879074,1.25220184720194,18.1744133640996,1.25220184720194
0.0506321062065424,1.25187661798917,18.1797294279281,1.25187661798917
0.0506440580251775,1.25155221502846,18.1850454917567,1.25155221502846
0.0506560098438125,1.25122863785281,18.1903615555852,1.25122863785281
0.0506679616624476,1.25090588599292,18.1956776194138,1.25090588599292
0.0506799134810827,1.25058395897728,18.2009936832423,1.25058395897728
0.0506918652997177,1.2502628563321,18.2063097470709,1.2502628563321
0.0507038171183528,1.24994257758134,18.2116258108994,1.24994257758134
0.0507157689369878,1.24962312224669,18.216941874728,1.24962312224669
0.0507277207556229,1.24930448984756,18.2222579385565,1.24930448984756
0.0507396725742579,1.24898667990111,18.2275740023851,1.24898667990111
0.050751624392893,1.24866969192221,18.2328900662136,1.24866969192221
0.050763576211528,1.24835352542346,18.2382061300422,1.24835352542346
0.0507755280301631,1.24803817991516,18.2435221938707,1.24803817991516
0.0507874798487981,1.24772365490535,18.2488382576992,1.24772365490535
0.0507994316674332,1.24740994989977,18.2541543215278,1.24740994989977
0.0508113834860682,1.24709706440185,18.2594703853563,1.24709706440185
0.0508233353047033,1.24678499791274,18.2647864491849,1.24678499791274
0.0508352871233384,1.24647374993129,18.2701025130134,1.24647374993129
0.0508472389419734,1.24616331995405,18.275418576842,1.24616331995405
0.0508591907606085,1.24585370747524,18.2807346406705,1.24585370747524
0.0508711425792435,1.24554491198679,18.2860507044991,1.24554491198679
0.0508830943978786,1.2452369329783,18.2913667683276,1.2452369329783
0.0508950462165136,1.24492976993707,18.2966828321562,1.24492976993707
0.0509069980351487,1.24462342234806,18.3019988959847,1.24462342234806
0.0509189498537837,1.2443178896939,18.3073149598133,1.2443178896939
0.0509309016724188,1.24401317145492,18.3126310236418,1.24401317145492
0.0509428534910538,1.24370926710907,18.3179470874704,1.24370926710907
0.0509548053096889,1.243406176132,18.3232631512989,1.243406176132
0.050966757128324,1.24310389799701,18.3285792151275,1.24310389799701
0.050978708946959,1.24280243217504,18.333895278956,1.24280243217504
0.0509906607655941,1.24250177813469,18.3392113427845,1.24250177813469
0.0510026125842291,1.24220193534221,18.3445274066131,1.24220193534221
0.0510145644028642,1.2419029032615,18.3498434704416,1.2419029032615
0.0510265162214992,1.24160468135407,18.3551595342702,1.24160468135407
0.0510384680401343,1.24130726907909,18.3604755980987,1.24130726907909
0.0510504198587693,1.24101066589337,18.3657916619273,1.24101066589337
0.0510623716774044,1.24071487125131,18.3711077257558,1.24071487125131
0.0510743234960394,1.24041988460497,18.3764237895844,1.24041988460497
0.0510862753146745,1.24012570540402,18.3817398534129,1.24012570540402
0.0510982271333095,1.23983233309572,18.3870559172415,1.23983233309572
0.0511101789519446,1.23953976712498,18.39237198107,1.23953976712498
0.0511221307705797,1.23924800693429,18.3976880448986,1.23924800693429
0.0511340825892147,1.23895705196375,18.4030041087271,1.23895705196375
0.0511460344078498,1.23866690165106,18.4083201725557,1.23866690165106
0.0511579862264848,1.23837755543153,18.4136362363842,1.23837755543153
0.0511699380451199,1.23808901273803,18.4189523002128,1.23808901273803
0.0511818898637549,1.23780127300105,18.4242683640413,1.23780127300105
0.05119384168239,1.23751433564863,18.4295844278699,1.23751433564863
0.051205793501025,1.23722820010642,18.4349004916984,1.23722820010642
0.0512177453196601,1.23694286579762,18.4402165555269,1.23694286579762
0.0512296971382951,1.236658332143,18.4455326193555,1.236658332143
0.0512416489569302,1.23637459856093,18.450848683184,1.23637459856093
0.0512536007755652,1.23609166446729,18.4561647470126,1.23609166446729
0.0512655525942003,1.23580952927557,18.4614808108411,1.23580952927557
0.0512775044128354,1.23552819239677,18.4667968746697,1.23552819239677
0.0512894562314704,1.23524765323946,18.4721129384982,1.23524765323946
0.0513014080501055,1.23496791120976,18.4774290023268,1.23496791120976
0.0513133598687405,1.23468896571131,18.4827450661553,1.23468896571131
0.0513253116873756,1.2344108161453,18.4880611299839,1.2344108161453
0.0513372635060106,1.23413346191046,18.4933771938124,1.23413346191046
0.0513492153246457,1.23385690240302,18.498693257641,1.23385690240302
0.0513611671432807,1.23358113701675,18.5040093214695,1.23358113701675
0.0513731189619158,1.23330616514295,18.5093253852981,1.23330616514295
0.0513850707805508,1.23303198617042,18.5146414491266,1.23303198617042
0.0513970225991859,1.23275859948545,18.5199575129552,1.23275859948545
0.0514089744178209,1.23248600447189,18.5252735767837,1.23248600447189
0.051420926236456,1.23221420051102,18.5305896406122,1.23221420051102
0.0514328780550911,1.23194318698168,18.5359057044408,1.23194318698168
0.0514448298737261,1.23167296326016,18.5412217682693,1.23167296326016
0.0514567816923612,1.23140352872025,18.5465378320979,1.23140352872025
0.0514687335109962,1.23113488273323,18.5518538959264,1.23113488273323
0.0514806853296313,1.23086702466784,18.557169959755,1.23086702466784
0.0514926371482663,1.23059995389032,18.5624860235835,1.23059995389032
0.0515045889669014,1.23033366976434,18.5678020874121,1.23033366976434
0.0515165407855364,1.23006817165107,18.5731181512406,1.23006817165107
0.0515284926041715,1.22980345890913,18.5784342150692,1.22980345890913
0.0515404444228065,1.22953953089457,18.5837502788977,1.22953953089457
0.0515523962414416,1.22927638696093,18.5890663427263,1.22927638696093
0.0515643480600767,1.22901402645915,18.5943824065548,1.22901402645915
0.0515762998787117,1.22875244873766,18.5996984703834,1.22875244873766
0.0515882516973468,1.22849165314228,18.6050145342119,1.22849165314228
0.0516002035159818,1.22823163901628,18.6103305980405,1.22823163901628
0.0516121553346169,1.22797240570037,18.615646661869,1.22797240570037
0.0516241071532519,1.22771395253265,18.6209627256975,1.22771395253265
0.051636058971887,1.22745627884865,18.6262787895261,1.22745627884865
0.051648010790522,1.22719938398133,18.6315948533546,1.22719938398133
0.0516599626091571,1.22694326726103,18.6369109171832,1.22694326726103
0.0516719144277921,1.22668792801549,18.6422269810117,1.22668792801549
0.0516838662464272,1.22643336556987,18.6475430448403,1.22643336556987
0.0516958180650623,1.2261795792467,18.6528591086688,1.2261795792467
0.0517077698836973,1.22592656836591,18.6581751724974,1.22592656836591
0.0517197217023324,1.22567433224479,18.6634912363259,1.22567433224479
0.0517316735209674,1.22542287019804,18.6688073001545,1.22542287019804
0.0517436253396025,1.22517218153769,18.674123363983,1.22517218153769
0.0517555771582375,1.22492226557317,18.6794394278116,1.22492226557317
0.0517675289768726,1.22467312161126,18.6847554916401,1.22467312161126
0.0517794807955076,1.22442474895608,18.6900715554687,1.22442474895608
0.0517914326141427,1.22417714690913,18.6953876192972,1.22417714690913
0.0518033844327777,1.22393031476922,18.7007036831258,1.22393031476922
0.0518153362514128,1.22368425183254,18.7060197469543,1.22368425183254
0.0518272880700478,1.22343895739257,18.7113358107829,1.22343895739257
0.0518392398886829,1.22319443074016,18.7166518746114,1.22319443074016
0.051851191707318,1.22295067116345,18.7219679384399,1.22295067116345
0.051863143525953,1.22270767794793,18.7272840022685,1.22270767794793
0.0518750953445881,1.22246545037638,18.732600066097,1.22246545037638
0.0518870471632231,1.22222398772889,18.7379161299256,1.22222398772889
0.0518989989818582,1.22198328928287,18.7432321937541,1.22198328928287
0.0519109508004932,1.22174335431301,18.7485482575827,1.22174335431301
0.0519229026191283,1.2215041820913,18.7538643214112,1.2215041820913
0.0519348544377633,1.22126577188701,18.7591803852398,1.22126577188701
0.0519468062563984,1.22102812296669,18.7644964490683,1.22102812296669
0.0519587580750334,1.22079123459417,18.7698125128969,1.22079123459417
0.0519707098936685,1.22055510603055,18.7751285767254,1.22055510603055
0.0519826617123035,1.22031973653419,18.780444640554,1.22031973653419
0.0519946135309386,1.22008512536071,18.7857607043825,1.22008512536071
0.0520065653495736,1.21985127176298,18.7910767682111,1.21985127176298
0.0520185171682087,1.21961817499113,18.7963928320396,1.21961817499113
0.0520304689868438,1.2193858342925,18.8017088958682,1.2193858342925
0.0520424208054788,1.21915424891171,18.8070249596967,1.21915424891171
0.0520543726241139,1.21892341809056,18.8123410235252,1.21892341809056
0.0520663244427489,1.21869334106812,18.8176570873538,1.21869334106812
0.052078276261384,1.21846401708064,18.8229731511823,1.21846401708064
0.052090228080019,1.21823544536162,18.8282892150109,1.21823544536162
0.0521021798986541,1.21800762514172,18.8336052788394,1.21800762514172
0.0521141317172891,1.21778055564885,18.838921342668,1.21778055564885
0.0521260835359242,1.21755423610807,18.8442374064965,1.21755423610807
0.0521380353545592,1.21732866574166,18.8495534703251,1.21732866574166
0.0521499871731943,1.21710384376907,18.8548695341536,1.21710384376907
0.0521619389918294,1.21687976940693,18.8601855979822,1.21687976940693
0.0521738908104644,1.21665644186904,18.8655016618107,1.21665644186904
0.0521858426290995,1.21643386036635,18.8708177256393,1.21643386036635
0.0521977944477345,1.21621202410699,18.8761337894678,1.21621202410699
0.0522097462663696,1.21599093229624,18.8814498532964,1.21599093229624
0.0522216980850046,1.2157705841365,18.8867659171249,1.2157705841365
0.0522336499036397,1.21555097882734,18.8920819809535,1.21555097882734
0.0522456017222747,1.21533211556546,18.897398044782,1.21533211556546
0.0522575535409098,1.21511399354466,18.9027141086106,1.21511399354466
0.0522695053595448,1.2148966119559,18.9080301724391,1.2148966119559
0.0522814571781799,1.21467996998721,18.9133462362676,1.21467996998721
0.0522934089968149,1.21446406682378,18.9186623000962,1.21446406682378
0.05230536081545,1.21424890164786,18.9239783639247,1.21424890164786
0.0523173126340851,1.21403447363881,18.9292944277533,1.21403447363881
0.0523292644527201,1.21382078197308,18.9346104915818,1.21382078197308
0.0523412162713552,1.2136078258242,18.9399265554104,1.2136078258242
0.0523531680899902,1.21339560436279,18.9452426192389,1.21339560436279
0.0523651199086253,1.21318411675651,18.9505586830675,1.21318411675651
0.0523770717272603,1.21297336217011,18.955874746896,1.21297336217011
0.0523890235458954,1.21276333976538,18.9611908107246,1.21276333976538
0.0524009753645304,1.21255404870116,18.9665068745531,1.21255404870116
0.0524129271831655,1.21234548813336,18.9718229383817,1.21234548813336
0.0524248790018005,1.21213765721488,18.9771390022102,1.21213765721488
0.0524368308204356,1.21193055509569,18.9824550660388,1.21193055509569
0.0524487826390706,1.21172418092277,18.9877711298673,1.21172418092277
0.0524607344577057,1.21151853384009,18.9930871936959,1.21151853384009
0.0524726862763408,1.21131361298867,18.9984032575244,1.21131361298867
0.0524846380949758,1.2111094175065,19.003719321353,1.2111094175065
0.0524965899136109,1.2109059465286,19.0090353851815,1.2109059465286
0.0525085417322459,1.21070319918693,19.01435144901,1.21070319918693
0.052520493550881,1.21050117461048,19.0196675128386,1.21050117461048
0.052532445369516,1.21029987192518,19.0249835766671,1.21029987192518
0.0525443971881511,1.21009929025393,19.0302996404957,1.21009929025393
0.0525563490067861,1.20989942871662,19.0356157043242,1.20989942871662
0.0525683008254212,1.20970028643007,19.0409317681528,1.20970028643007
0.0525802526440562,1.20950186250803,19.0462478319813,1.20950186250803
0.0525922044626913,1.20930415606121,19.0515638958099,1.20930415606121
0.0526041562813264,1.20910716619726,19.0568799596384,1.20910716619726
0.0526161080999614,1.20891089202073,19.062196023467,1.20891089202073
0.0526280599185965,1.20871533263311,19.0675120872955,1.20871533263311
0.0526400117372315,1.20852048713277,19.0728281511241,1.20852048713277
0.0526519635558666,1.20832635461501,19.0781442149526,1.20832635461501
0.0526639153745016,1.20813293417201,19.0834602787812,1.20813293417201
0.0526758671931367,1.20794022489284,19.0887763426097,1.20794022489284
0.0526878190117717,1.20774822586345,19.0940924064383,1.20774822586345
0.0526997708304068,1.20755693616666,19.0994084702668,1.20755693616666
0.0527117226490418,1.20736635488216,19.1047245340954,1.20736635488216
0.0527236744676769,1.20717648108649,19.1100405979239,1.20717648108649
0.0527356262863119,1.20698731385305,19.1153566617524,1.20698731385305
0.052747578104947,1.20679885225206,19.120672725581,1.20679885225206
0.0527595299235821,1.20661109535058,19.1259887894095,1.20661109535058
0.0527714817422171,1.20642404221253,19.1313048532381,1.20642404221253
0.0527834335608522,1.20623769189859,19.1366209170666,1.20623769189859
0.0527953853794872,1.2060520434663,19.1419369808952,1.2060520434663
0.0528073371981223,1.20586709596998,19.1472530447237,1.20586709596998
0.0528192890167573,1.20568284846074,19.1525691085523,1.20568284846074
0.0528312408353924,1.20549929998648,19.1578851723808,1.20549929998648
0.0528431926540274,1.20531644959189,19.1632012362094,1.20531644959189
0.0528551444726625,1.20513429631842,19.1685173000379,1.20513429631842
0.0528670962912975,1.20495283920428,19.1738333638665,1.20495283920428
0.0528790481099326,1.20477207728444,19.179149427695,1.20477207728444
0.0528909999285676,1.20459200959061,19.1844654915236,1.20459200959061
0.0529029517472027,1.20441263515124,19.1897815553521,1.20441263515124
0.0529149035658378,1.20423395299152,19.1950976191807,1.20423395299152
0.0529268553844728,1.20405596213333,19.2004136830092,1.20405596213333
0.0529388072031079,1.20387866159529,19.2057297468377,1.20387866159529
0.0529507590217429,1.20370205039273,19.2110458106663,1.20370205039273
0.052962710840378,1.20352612753764,19.2163618744948,1.20352612753764
0.052974662659013,1.20335089203874,19.2216779383234,1.20335089203874
0.0529866144776481,1.20317634290139,19.2269940021519,1.20317634290139
0.0529985662962831,1.20300247912765,19.2323100659805,1.20300247912765
0.0530105181149182,1.20282929971622,19.237626129809,1.20282929971622
0.0530224699335532,1.20265680366247,19.2429421936376,1.20265680366247
0.0530344217521883,1.2024849899584,19.2482582574661,1.2024849899584
0.0530463735708233,1.20231385759264,19.2535743212947,1.20231385759264
0.0530583253894584,1.20214340555047,19.2588903851232,1.20214340555047
0.0530702772080935,1.20197363281378,19.2642064489518,1.20197363281378
0.0530822290267285,1.20180453836104,19.2695225127803,1.20180453836104
0.0530941808453636,1.20163612116736,19.2748385766089,1.20163612116736
0.0531061326639986,1.20146838020441,19.2801546404374,1.20146838020441
0.0531180844826337,1.20130131444046,19.285470704266,1.20130131444046
0.0531300363012687,1.20113492284034,19.2907867680945,1.20113492284034
0.0531419881199038,1.20096920436546,19.296102831923,1.20096920436546
0.0531539399385388,1.20080415797376,19.3014188957516,1.20080415797376
0.0531658917571739,1.20063978261974,19.3067349595801,1.20063978261974
0.0531778435758089,1.20047607725443,19.3120510234087,1.20047607725443
0.053189795394444,1.2003130408254,19.3173670872372,1.2003130408254
0.053201747213079,1.20015067227672,19.3226831510658,1.20015067227672
0.0532136990317141,1.19998897054896,19.3279992148943,1.19998897054896
0.0532256508503492,1.19982793457921,19.3333152787229,1.19982793457921
0.0532376026689842,1.19966756330104,19.3386313425514,1.19966756330104
0.0532495544876193,1.19950785564449,19.34394740638,1.19950785564449
0.0532615063062543,1.19934881053608,19.3492634702085,1.19934881053608
0.0532734581248894,1.19919042689878,19.3545795340371,1.19919042689878
0.0532854099435244,1.19903270365201,19.3598955978656,1.19903270365201
0.0532973617621595,1.19887563971165,19.3652116616942,1.19887563971165
0.0533093135807945,1.19871923398997,19.3705277255227,1.19871923398997
0.0533212653994296,1.19856348539569,19.3758437893513,1.19856348539569
0.0533332172180646,1.19840839283393,19.3811598531798,1.19840839283393
0.0533451690366997,1.19825395520622,19.3864759170084,1.19825395520622
0.0533571208553347,1.19810017141046,19.3917919808369,1.19810017141046
0.0533690726739698,1.19794704034095,19.3971080446654,1.19794704034095
0.0533810244926049,1.19779456088834,19.402424108494,1.19779456088834
0.0533929763112399,1.19764273193966,19.4077401723225,1.19764273193966
0.053404928129875,1.19749155237826,19.4130562361511,1.19749155237826
0.05341687994851,1.19734102108386,19.4183722999796,1.19734102108386
0.0534288317671451,1.19719113693248,19.4236883638082,1.19719113693248
0.0534407835857801,1.19704189879649,19.4290044276367,1.19704189879649
0.0534527354044152,1.19689330554453,19.4343204914653,1.19689330554453
0.0534646872230502,1.19674535604156,19.4396365552938,1.19674535604156
0.0534766390416853,1.19659804914882,19.4449526191224,1.19659804914882
0.0534885908603203,1.19645138372383,19.4502686829509,1.19645138372383
0.0535005426789554,1.19630535862036,19.4555847467795,1.19630535862036
0.0535124944975904,1.19615997268844,19.460900810608,1.19615997268844
0.0535244463162255,1.19601522477435,19.4662168744366,1.19601522477435
0.0535363981348606,1.19587111372059,19.4715329382651,1.19587111372059
0.0535483499534956,1.1957276383659,19.4768490020937,1.1957276383659
0.0535603017721307,1.1955847975452,19.4821650659222,1.1955847975452
0.0535722535907657,1.19544259008963,19.4874811297507,1.19544259008963
0.0535842054094008,1.19530101482652,19.4927971935793,1.19530101482652
0.0535961572280358,1.19516007057935,19.4981132574078,1.19516007057935
0.0536081090466709,1.19501975616779,19.5034293212364,1.19501975616779
0.0536200608653059,1.19488007040766,19.5087453850649,1.19488007040766
0.053632012683941,1.19474101211091,19.5140614488935,1.19474101211091
0.053643964502576,1.19460258008563,19.519377512722,1.19460258008563
0.0536559163212111,1.19446477313603,19.5246935765506,1.19446477313603
0.0536678681398461,1.19432759006241,19.5300096403791,1.19432759006241
0.0536798199584812,1.19419102966119,19.5353257042077,1.19419102966119
0.0536917717771163,1.19405509072486,19.5406417680362,1.19405509072486
0.0537037235957513,1.19391977204198,19.5459578318648,1.19391977204198
0.0537156754143864,1.19378507239717,19.5512738956933,1.19378507239717
0.0537276272330214,1.19365099057111,19.5565899595219,1.19365099057111
0.0537395790516565,1.1935175253405,19.5619060233504,1.1935175253405
0.0537515308702915,1.19338467547808,19.567222087179,1.19338467547808
0.0537634826889266,1.19325243975259,19.5725381510075,1.19325243975259
0.0537754345075616,1.19312081692877,19.5778542148361,1.19312081692877
0.0537873863261967,1.19298980576735,19.5831702786646,1.19298980576735
0.0537993381448317,1.19285940502504,19.5884863424931,1.19285940502504
0.0538112899634668,1.19272961345451,19.5938024063217,1.19272961345451
0.0538232417821018,1.19260042980436,19.5991184701502,1.19260042980436
0.0538351936007369,1.19247185281917,19.6044345339788,1.19247185281917
0.053847145419372,1.1923438812394,19.6097505978073,1.1923438812394
0.053859097238007,1.19221651380144,19.6150666616359,1.19221651380144
0.0538710490566421,1.1920897492376,19.6203827254644,1.1920897492376
0.0538830008752771,1.19196358627605,19.625698789293,1.19196358627605
0.0538949526939122,1.19183802364083,19.6310148531215,1.19183802364083
0.0539069045125472,1.19171306005186,19.6363309169501,1.19171306005186
0.0539188563311823,1.19158869422491,19.6416469807786,1.19158869422491
0.0539308081498173,1.19146492487155,19.6469630446072,1.19146492487155
0.0539427599684524,1.19134175069921,19.6522791084357,1.19134175069921
0.0539547117870874,1.19121917041111,19.6575951722643,1.19121917041111
0.0539666636057225,1.19109718270627,19.6629112360928,1.19109718270627
0.0539786154243576,1.19097587450902,19.6682272999214,1.19097587450902
0.0539905672429926,1.19085579122715,19.6735433637499,1.19085579122715
0.0540025190616277,1.19073705738979,19.6788594275784,1.19073705738979
0.0540144708802627,1.19061967544105,19.684175491407,1.19061967544105
0.0540264226988978,1.19050364490448,19.6894915552355,1.19050364490448
0.0540383745175328,1.19038896530823,19.6948076190641,1.19038896530823
0.0540503263361679,1.190275636185,19.7001236828926,1.190275636185
0.0540622781548029,1.19016365707209,19.7054397467212,1.19016365707209
0.054074229973438,1.19005302751131,19.7107558105497,1.19005302751131
0.054086181792073,1.18994374704899,19.7160718743783,1.18994374704899
0.0540981336107081,1.18983581523598,19.7213879382068,1.18983581523598
0.0541100854293432,1.1897292316276,19.7267040020354,1.1897292316276
0.0541220372479782,1.18962399578365,19.7320200658639,1.18962399578365
0.0541339890666133,1.18952010726837,19.7373361296925,1.18952010726837
0.0541459408852483,1.18941756565042,19.742652193521,1.18941756565042
0.0541578927038834,1.18931637050288,19.7479682573496,1.18931637050288
0.0541698445225184,1.18921652140322,19.7532843211781,1.18921652140322
0.0541817963411535,1.18911801793328,19.7586003850067,1.18911801793328
0.0541937481597885,1.18902085967925,19.7639164488352,1.18902085967925
0.0542056999784236,1.18892504623166,19.7692325126637,1.18892504623166
0.0542176517970586,1.18883057718535,19.7745485764923,1.18883057718535
0.0542296036156937,1.18873745213948,19.7798646403208,1.18873745213948
0.0542415554343287,1.18864567069746,19.7851807041494,1.18864567069746
0.0542535072529638,1.18855523246697,19.7904967679779,1.18855523246697
0.0542654590715989,1.18846613705992,19.7958128318065,1.18846613705992
0.0542774108902339,1.18837838409248,19.801128895635,1.18837838409248
0.054289362708869,1.18829197318497,19.8064449594636,1.18829197318497
0.054301314527504,1.18820690396192,19.8117610232921,1.18820690396192
0.0543132663461391,1.18812317605204,19.8170770871207,1.18812317605204
0.0543252181647741,1.18804078908815,19.8223931509492,1.18804078908815
0.0543371699834092,1.18795974270723,19.8277092147778,1.18795974270723
0.0543491218020442,1.18788003655034,19.8330252786063,1.18788003655034
0.0543610736206793,1.18780167026264,19.8383413424349,1.18780167026264
0.0543730254393143,1.18772464349336,19.8436574062634,1.18772464349336
0.0543849772579494,1.18764895589578,19.848973470092,1.18764895589578
0.0543969290765844,1.1875746071272,19.8542895339205,1.1875746071272
0.0544088808952195,1.18750159684894,19.8596055977491,1.18750159684894
0.0544208327138545,1.18742992472631,19.8649216615776,1.18742992472631
0.0544327845324896,1.18735959042858,19.8702377254061,1.18735959042858
0.0544447363511247,1.18729059362899,19.8755537892347,1.18729059362899
0.0544566881697597,1.18722293400471,19.8808698530632,1.18722293400471
0.0544686399883948,1.1871566112368,19.8861859168918,1.1871566112368
0.0544805918070298,1.18709162501023,19.8915019807203,1.18709162501023
0.0544925436256649,1.18702797501385,19.8968180445489,1.18702797501385
0.0545044954442999,1.18696566094035,19.9021341083774,1.18696566094035
0.054516447262935,1.18690468248627,19.907450172206,1.18690468248627
0.05452839908157,1.18684503935194,19.9127662360345,1.18684503935194
0.0545403509002051,1.18678673124149,19.9180822998631,1.18678673124149
0.0545523027188401,1.18672975786285,19.9233983636916,1.18672975786285
0.0545642545374752,1.18667411892767,19.9287144275202,1.18667411892767
0.0545762063561103,1.18661981415135,19.9340304913487,1.18661981415135
0.0545881581747453,1.18656684325301,19.9393465551773,1.18656684325301
0.0546001099933804,1.18651520595543,19.9446626190058,1.18651520595543
0.0546120618120154,1.18646490198511,19.9499786828344,1.18646490198511
0.0546240136306505,1.18641593107216,19.9552947466629,1.18641593107216
0.0546359654492855,1.18636829295036,19.9606108104915,1.18636829295036
0.0546479172679206,1.18632198735707,19.96592687432,1.18632198735707
0.0546598690865556,1.18627701403325,19.9712429381485,1.18627701403325
0.0546718209051907,1.18623337272345,19.9765590019771,1.18623337272345
0.0546837727238257,1.18619106317574,19.9818750658056,1.18619106317574
0.0546957245424608,1.18615008514174,19.9871911296342,1.18615008514174
0.0547076763610959,1.18611043837656,19.9925071934627,1.18611043837656
0.0547196281797309,1.18607212263883,19.9978232572913,1.18607212263883
0.054731579998366,1.1860351376906,20.0031393211198,1.1860351376906
0.054743531817001,1.18599948329741,20.0084553849484,1.18599948329741
0.0547554836356361,1.1859651592282,20.0137714487769,1.1859651592282
0.0547674354542711,1.18593216525532,20.0190875126055,1.18593216525532
0.0547793872729062,1.18590050115449,20.024403576434,1.18590050115449
0.0547913390915412,1.18587016670481,20.0297196402626,1.18587016670481
0.0548032909101763,1.18584116168872,20.0350357040911,1.18584116168872
0.0548152427288113,1.18581348589195,20.0403517679197,1.18581348589195
0.0548271945474464,1.18578713910356,20.0456678317482,1.18578713910356
0.0548391463660814,1.18576212111587,20.0509838955768,1.18576212111587
0.0548510981847165,1.18573843172445,20.0562999594053,1.18573843172445
0.0548630500033516,1.1857160707281,20.0616160232338,1.1857160707281
0.0548750018219866,1.18569503792884,20.0669320870624,1.18569503792884
0.0548869536406217,1.18567533313188,20.0722481508909,1.18567533313188
0.0548989054592567,1.18565695614558,20.0775642147195,1.18565695614558
0.0549108572778918,1.18563990678147,20.082880278548,1.18563990678147
0.0549228090965268,1.18562418485416,20.0881963423766,1.18562418485416
0.0549347609151619,1.1856097901814,20.0935124062051,1.1856097901814
0.0549467127337969,1.185596722584,20.0988284700337,1.185596722584
0.054958664552432,1.18558498188582,20.1041445338622,1.18558498188582
0.054970616371067,1.18557456791377,20.1094605976908,1.18557456791377
0.0549825681897021,1.18556548049775,20.1147766615193,1.18556548049775
0.0549945200083371,1.18555771947065,20.1200927253479,1.18555771947065
0.0550064718269722,1.18555128466835,20.1254087891764,1.18555128466835
0.0550184236456072,1.18554617592963,20.130724853005,1.18554617592963
0.0550303754642423,1.18554239309623,20.1360409168335,1.18554239309623
0.0550423272828774,1.18553993601275,20.1413569806621,1.18553993601275
0.0550542791015124,1.18553880452668,20.1466730444906,1.18553880452668
0.0550662309201475,1.18553899848836,20.1519891083192,1.18553899848836
0.0550781827387825,1.18554051775096,20.1573051721477,1.18554051775096
0.0550901345574176,1.18554336217044,20.1626212359762,1.18554336217044
0.0551020863760526,1.18554753160554,20.1679372998048,1.18554753160554
0.0551140381946877,1.18555302591776,20.1732533636333,1.18555302591776
0.0551259900133227,1.18555984497135,20.1785694274619,1.18555984497135
0.0551379418319578,1.18556798863322,20.1838854912904,1.18556798863322
0.0551498936505928,1.18557745677302,20.189201555119,1.18557745677302
0.0551618454692279,1.18558824926302,20.1945176189475,1.18558824926302
0.055173797287863,1.18560036597814,20.1998336827761,1.18560036597814
0.055185749106498,1.18561380679591,20.2051497466046,1.18561380679591
0.0551977009251331,1.18562857159646,20.2104658104332,1.18562857159646
0.0552096527437681,1.18564466026246,20.2157818742617,1.18564466026246
0.0552216045624032,1.18566207267912,20.2210979380903,1.18566207267912
0.0552335563810382,1.18568080873419,20.2264140019188,1.18568080873419
0.0552455081996733,1.18570086831789,20.2317300657474,1.18570086831789
0.0552574600183083,1.18572225132289,20.2370461295759,1.18572225132289
0.0552694118369434,1.18574495764433,20.2423621934045,1.18574495764433
0.0552813636555784,1.18576898717974,20.247678257233,1.18576898717974
0.0552933154742135,1.18579433982905,20.2529943210615,1.18579433982905
0.0553052672928485,1.18582101549455,20.2583103848901,1.18582101549455
0.0553172191114836,1.18584901408086,20.2636264487186,1.18584901408086
0.0553291709301187,1.18587833549492,20.2689425125472,1.18587833549492
0.0553411227487537,1.18590897964597,20.2742585763757,1.18590897964597
0.0553530745673888,1.18594094644548,20.2795746402043,1.18594094644548
0.0553650263860238,1.18597423580717,20.2848907040328,1.18597423580717
0.0553769782046589,1.18600884764699,20.2902067678614,1.18600884764699
0.0553889300232939,1.18604478188302,20.2955228316899,1.18604478188302
0.055400881841929,1.18608203843556,20.3008388955185,1.18608203843556
0.055412833660564,1.18612061722698,20.306154959347,1.18612061722698
0.0554247854791991,1.18616051818179,20.3114710231756,1.18616051818179
0.0554367372978341,1.18620174122657,20.3167870870041,1.18620174122657
0.0554486891164692,1.18624428628994,20.3221031508327,1.18624428628994
0.0554606409351042,1.18628815330255,20.3274192146612,1.18628815330255
0.0554725927537393,1.18633334219704,20.3327352784898,1.18633334219704
0.0554845445723744,1.18637985290802,20.3380513423183,1.18637985290802
0.0554964963910094,1.18642768537204,20.3433674061469,1.18642768537204
0.0555084482096445,1.18647683952756,20.3486834699754,1.18647683952756
0.0555204000282795,1.18652731531494,20.3539995338039,1.18652731531494
0.0555323518469146,1.18657911267638,20.3593155976325,1.18657911267638
0.0555443036655496,1.1866322315559,20.364631661461,1.1866322315559
0.0555562554841847,1.18668667189936,20.3699477252896,1.18668667189936
0.0555682073028197,1.18674243365436,20.3752637891181,1.18674243365436
0.0555801591214548,1.18679951677026,20.3805798529467,1.18679951677026
0.0555921109400898,1.18685792119811,20.3858959167752,1.18685792119811
0.0556040627587249,1.18691764689069,20.3912119806038,1.18691764689069
0.0556160145773599,1.18697869380241,20.3965280444323,1.18697869380241
0.055627966395995,1.18704106188931,20.4018441082609,1.18704106188931
0.0556399182146301,1.18710475110905,20.4071601720894,1.18710475110905
0.0556518700332651,1.18716976142083,20.412476235918,1.18716976142083
0.0556638218519002,1.18723609278542,20.4177922997465,1.18723609278542
0.0556757736705352,1.18730374516508,20.4231083635751,1.18730374516508
0.0556877254891703,1.18737271852357,20.4284244274036,1.18737271852357
0.0556996773078053,1.1874430128261,20.4337404912322,1.1874430128261
0.0557116291264404,1.18751462803929,20.4390565550607,1.18751462803929
0.0557235809450754,1.18758756413117,20.4443726188892,1.18758756413117
0.0557355327637105,1.1876618210711,20.4496886827178,1.1876618210711
0.0557474845823455,1.18773739882981,20.4550047465463,1.18773739882981
0.0557594364009806,1.18781429737931,20.4603208103749,1.18781429737931
0.0557713882196157,1.18789251669287,20.4656368742034,1.18789251669287
0.0557833400382507,1.18797205674501,20.470952938032,1.18797205674501
0.0557952918568858,1.18805291751147,20.4762690018605,1.18805291751147
0.0558072436755208,1.18813509896913,20.4815850656891,1.18813509896913
0.0558191954941559,1.18821860109606,20.4869011295176,1.18821860109606
0.0558311473127909,1.18830342387139,20.4922171933462,1.18830342387139
0.055843099131426,1.18838956727538,20.4975332571747,1.18838956727538
0.055855050950061,1.1884770312893,20.5028493210033,1.1884770312893
0.0558670027686961,1.18856581589545,20.5081653848318,1.18856581589545
0.0558789545873311,1.18865592107712,20.5134814486604,1.18865592107712
0.0558909064059662,1.18874734681853,20.5187975124889,1.18874734681853
0.0559028582246012,1.18884009310485,20.5241135763175,1.18884009310485
0.0559148100432363,1.1889341599221,20.529429640146,1.1889341599221
0.0559267618618714,1.18902954725718,20.5347457039746,1.18902954725718
0.0559387136805064,1.18912625509778,20.5400617678031,1.18912625509778
0.0559506654991415,1.18922428343239,20.5453778316316,1.18922428343239
0.0559626173177765,1.18932363225025,20.5506938954602,1.18932363225025
0.0559745691364116,1.18942430154132,20.5560099592887,1.18942430154132
0.0559865209550466,1.18952629129622,20.5613260231173,1.18952629129622
0.0559984727736817,1.18962960150625,20.5666420869458,1.18962960150625
0.0560104245923167,1.1897342321633,20.5719581507744,1.1897342321633
0.0560223764109518,1.18984018325985,20.5772742146029,1.18984018325985
0.0560343282295868,1.18994745478891,20.5825902784315,1.18994745478891
0.0560462800482219,1.19005604674401,20.58790634226,1.19005604674401
0.0560582318668569,1.19016595911915,20.5932224060886,1.19016595911915
0.056070183685492,1.19027719190876,20.5985384699171,1.19027719190876
0.0560821355041271,1.19038974510768,20.6038545337457,1.19038974510768
0.0560940873227621,1.19050361871111,20.6091705975742,1.19050361871111
0.0561060391413972,1.19061881271458,20.6144866614028,1.19061881271458
0.0561179909600322,1.19073532711392,20.6198027252313,1.19073532711392
0.0561299427786673,1.1908531619052,20.6251187890599,1.1908531619052
0.0561418945973023,1.19097231708472,20.6304348528884,1.19097231708472
0.0561538464159374,1.19109279264895,20.635750916717,1.19109279264895
0.0561657982345724,1.19121458859452,20.6410669805455,1.19121458859452
0.0561777500532075,1.19133770491817,20.646383044374,1.19133770491817
0.0561897018718425,1.19146214161668,20.6516991082026,1.19146214161668
0.0562016536904776,1.19158789868689,20.6570151720311,1.19158789868689
0.0562136055091126,1.19171497612562,20.6623312358597,1.19171497612562
0.0562255573277477,1.19184337392965,20.6676472996882,1.19184337392965
0.0562375091463828,1.19197309209566,20.6729633635168,1.19197309209566
0.0562494609650178,1.19210413062023,20.6782794273453,1.19210413062023
0.0562614127836529,1.19223648949977,20.6835954911739,1.19223648949977
0.0562733646022879,1.19237016873048,20.6889115550024,1.19237016873048
0.056285316420923,1.19250516830831,20.694227618831,1.19250516830831
0.056297268239558,1.19264148822896,20.6995436826595,1.19264148822896
0.0563092200581931,1.19277912848778,20.7048597464881,1.19277912848778
0.0563211718768281,1.19291808907978,20.7101758103166,1.19291808907978
0.0563331236954632,1.19305836999954,20.7154918741452,1.19305836999954
0.0563450755140982,1.19319997124123,20.7208079379737,1.19319997124123
0.0563570273327333,1.1933428927985,20.7261240018023,1.1933428927985
0.0563689791513683,1.1934871346645,20.7314400656308,1.1934871346645
0.0563809309700034,1.19363269683182,20.7367561294593,1.19363269683182
0.0563928827886385,1.19377957929241,20.7420721932879,1.19377957929241
0.0564048346072735,1.19392778203758,20.7473882571164,1.19392778203758
0.0564167864259086,1.19407730505798,20.752704320945,1.19407730505798
0.0564287382445436,1.19422814834347,20.7580203847735,1.19422814834347
0.0564406900631787,1.19438031188316,20.7633364486021,1.19438031188316
0.0564526418818137,1.19453379566535,20.7686525124306,1.19453379566535
0.0564645937004488,1.19468859967744,20.7739685762592,1.19468859967744
0.0564765455190838,1.19484472390596,20.7792846400877,1.19484472390596
0.0564884973377189,1.19500216833645,20.7846007039163,1.19500216833645
0.0565004491563539,1.19516093295348,20.7899167677448,1.19516093295348
0.056512400974989,1.19532101774056,20.7952328315734,1.19532101774056
0.0565243527936241,1.19548242268014,20.8005488954019,1.19548242268014
0.0565363046122591,1.1956451477535,20.8058649592305,1.1956451477535
0.0565482564308942,1.19580919294077,20.811181023059,1.19580919294077
0.0565602082495292,1.19597455822085,20.8164970868876,1.19597455822085
0.0565721600681643,1.19614124357137,20.8218131507161,1.19614124357137
0.0565841118867993,1.19630924896866,20.8271292145446,1.19630924896866
0.0565960637054344,1.19647857438767,20.8324452783732,1.19647857438767
0.0566080155240694,1.19664921980194,20.8377613422017,1.19664921980194
0.0566199673427045,1.19682118518358,20.8430774060303,1.19682118518358
0.0566319191613395,1.19699447050318,20.8483934698588,1.19699447050318
0.0566438709799746,1.19716907572978,20.8537095336874,1.19716907572978
0.0566558227986096,1.19734500083083,20.8590255975159,1.19734500083083
0.0566677746172447,1.19752224577212,20.8643416613445,1.19752224577212
0.0566797264358798,1.19770081051777,20.869657725173,1.19770081051777
0.0566916782545148,1.19788069503014,20.8749737890016,1.19788069503014
0.0567036300731499,1.19806189926979,20.8802898528301,1.19806189926979
0.0567155818917849,1.19824442319547,20.8856059166587,1.19824442319547
0.05672753371042,1.19842826676401,20.8909219804872,1.19842826676401
0.056739485529055,1.1986134299303,20.8962380443158,1.1986134299303
0.0567514373476901,1.19879991264726,20.9015541081443,1.19879991264726
0.0567633891663251,1.19898771486574,20.9068701719729,1.19898771486574
0.0567753409849602,1.19917683653453,20.9121862358014,1.19917683653453
0.0567872928035952,1.19936727760024,20.91750229963,1.19936727760024
0.0567992446222303,1.19955903800731,20.9228183634585,1.19955903800731
0.0568111964408653,1.19975211769791,20.928134427287,1.19975211769791
0.0568231482595004,1.19994651661194,20.9334504911156,1.19994651661194
0.0568351000781354,1.20014223468692,20.9387665549441,1.20014223468692
0.0568470518967705,1.20033927185797,20.9440826187727,1.20033927185797
0.0568590037154056,1.20053762805777,20.9493986826012,1.20053762805777
0.0568709555340406,1.20073730321645,20.9547147464298,1.20073730321645
0.0568829073526757,1.20093829726161,20.9600308102583,1.20093829726161
0.0568948591713107,1.20114061011822,20.9653468740869,1.20114061011822
0.0569068109899458,1.20134424170855,20.9706629379154,1.20134424170855
0.0569187628085808,1.20154919195217,20.975979001744,1.20154919195217
0.0569307146272159,1.20175546076586,20.9812950655725,1.20175546076586
0.0569426664458509,1.20196304806354,20.9866111294011,1.20196304806354
0.056954618264486,1.20217195375624,20.9919271932296,1.20217195375624
0.056966570083121,1.20238217775206,20.9972432570582,1.20238217775206
0.0569785219017561,1.20259371995605,21.0025593208867,1.20259371995605
0.0569904737203912,1.20280658027022,21.0078753847153,1.20280658027022
0.0570024255390262,1.20302075859345,21.0131914485438,1.20302075859345
0.0570143773576613,1.20323625482143,21.0185075123723,1.20323625482143
0.0570263291762963,1.20345306884662,21.0238235762009,1.20345306884662
0.0570382809949314,1.20367120055817,21.0291396400294,1.20367120055817
0.0570502328135664,1.20389064984187,21.034455703858,1.20389064984187
0.0570621846322015,1.20411141658011,21.0397717676865,1.20411141658011
0.0570741364508365,1.20433350065178,21.0450878315151,1.20433350065178
0.0570860882694716,1.20455690193225,21.0504038953436,1.20455690193225
0.0570980400881066,1.20478162029328,21.0557199591722,1.20478162029328
0.0571099919067417,1.20500765560298,21.0610360230007,1.20500765560298
0.0571219437253768,1.20523500772574,21.0663520868293,1.20523500772574
0.0571338955440118,1.20546367652216,21.0716681506578,1.20546367652216
0.0571458473626469,1.20569366184902,21.0769842144864,1.20569366184902
0.0571577991812819,1.20592496355915,21.0823002783149,1.20592496355915
0.057169750999917,1.20615758150146,21.0876163421435,1.20615758150146
0.057181702818552,1.2063915155208,21.092932405972,1.2063915155208
0.0571936546371871,1.20662676545794,21.0982484698006,1.20662676545794
0.0572056064558221,1.20686333114948,21.1035645336291,1.20686333114948
0.0572175582744572,1.20710121242779,21.1088805974577,1.20710121242779
0.0572295100930922,1.20734040912098,21.1141966612862,1.20734040912098
0.0572414619117273,1.20758092105278,21.1195127251147,1.20758092105278
0.0572534137303623,1.20782274804252,21.1248287889433,1.20782274804252
0.0572653655489974,1.20806588990502,21.1301448527718,1.20806588990502
0.0572773173676325,1.20831034645058,21.1354609166004,1.20831034645058
0.0572892691862675,1.20855611748486,21.1407769804289,1.20855611748486
0.0573012210049026,1.20880320280885,21.1460930442575,1.20880320280885
0.0573131728235376,1.20905160221878,21.151409108086,1.20905160221878
0.0573251246421727,1.20930131550605,21.1567251719146,1.20930131550605
0.0573370764608077,1.20955234245718,21.1620412357431,1.20955234245718
0.0573490282794428,1.20980468285374,21.1673572995717,1.20980468285374
0.0573609800980778,1.21005833647225,21.1726733634002,1.21005833647225
0.0573729319167129,1.21031330308417,21.1779894272288,1.21031330308417
0.0573848837353479,1.21056958245574,21.1833054910573,1.21056958245574
0.057396835553983,1.210827174348,21.1886215548859,1.210827174348
0.057408787372618,1.21108607851668,21.1939376187144,1.21108607851668
0.0574207391912531,1.21134629471211,21.199253682543,1.21134629471211
0.0574326910098881,1.21160782267917,21.2045697463715,1.21160782267917
0.0574446428285232,1.21187066215723,21.2098858102,1.21187066215723
0.0574565946471583,1.21213481288004,21.2152018740286,1.21213481288004
0.0574685464657933,1.21240027457569,21.2205179378571,1.21240027457569
0.0574804982844284,1.21266704696653,21.2258340016857,1.21266704696653
0.0574924501030634,1.21293512976907,21.2311500655142,1.21293512976907
0.0575044019216985,1.21320452269395,21.2364661293428,1.21320452269395
0.0575163537403335,1.21347522544581,21.2417821931713,1.21347522544581
0.0575283055589686,1.21374723772326,21.2470982569999,1.21374723772326
0.0575402573776036,1.2140205592188,21.2524143208284,1.2140205592188
0.0575522091962387,1.2142951896187,21.257730384657,1.2142951896187
0.0575641610148737,1.21457112860298,21.2630464484855,1.21457112860298
0.0575761128335088,1.21484837584529,21.2683625123141,1.21484837584529
0.0575880646521439,1.21512693101286,21.2736785761426,1.21512693101286
0.0576000164707789,1.21540679376639,21.2789946399712,1.21540679376639
0.057611968289414,1.21568796376001,21.2843107037997,1.21568796376001
0.057623920108049,1.21597044064117,21.2896267676283,1.21597044064117
0.0576358719266841,1.21625422405056,21.2949428314568,1.21625422405056
0.0576478237453191,1.21653931362207,21.3002588952853,1.21653931362207
0.0576597755639542,1.21682570898264,21.3055749591139,1.21682570898264
0.0576717273825892,1.21711340975224,21.3108910229424,1.21711340975224
0.0576836792012243,1.21740241554376,21.316207086771,1.21740241554376
0.0576956310198593,1.21769272596293,21.3215231505995,1.21769272596293
0.0577075828384944,1.21798434060823,21.3268392144281,1.21798434060823
0.0577195346571295,1.21827725907082,21.3321552782566,1.21827725907082
0.0577314864757645,1.21857148093447,21.3374713420852,1.21857148093447
0.0577434382943996,1.21886700577542,21.3427874059137,1.21886700577542
0.0577553901130346,1.21916383316235,21.3481034697423,1.21916383316235
0.0577673419316697,1.21946196265628,21.3534195335708,1.21946196265628
0.0577792937503047,1.21976139381045,21.3587355973994,1.21976139381045
0.0577912455689398,1.2200621261703,21.3640516612279,1.2200621261703
0.0578031973875748,1.22036415927332,21.3693677250565,1.22036415927332
0.0578151492062099,1.22066749264898,21.374683788885,1.22066749264898
0.0578271010248449,1.22097212581866,21.3799998527136,1.22097212581866
0.05783905284348,1.22127805829554,21.3853159165421,1.22127805829554
0.057851004662115,1.22158528958452,21.3906319803707,1.22158528958452
0.0578629564807501,1.22189381918213,21.3959480441992,1.22189381918213
0.0578749082993852,1.22220364657644,21.4012641080277,1.22220364657644
0.0578868601180202,1.22251477124696,21.4065801718563,1.22251477124696
0.0578988119366553,1.22282719266456,21.4118962356848,1.22282719266456
0.0579107637552903,1.22314091029135,21.4172122995134,1.22314091029135
0.0579227155739254,1.22345592358065,21.4225283633419,1.22345592358065
0.0579346673925604,1.22377223197681,21.4278444271705,1.22377223197681
0.0579466192111955,1.22408983491518,21.433160490999,1.22408983491518
0.0579585710298305,1.22440873182202,21.4384765548276,1.22440873182202
0.0579705228484656,1.22472892211433,21.4437926186561,1.22472892211433
0.0579824746671006,1.22505040519984,21.4491086824847,1.22505040519984
0.0579944264857357,1.22537318047688,21.4544247463132,1.22537318047688
0.0580063783043707,1.22569724733426,21.4597408101418,1.22569724733426
0.0580183301230058,1.2260226051512,21.4650568739703,1.2260226051512
0.0580302819416409,1.22634925329724,21.4703729377989,1.22634925329724
0.0580422337602759,1.22667719113211,21.4756890016274,1.22667719113211
0.058054185578911,1.22700641800564,21.481005065456,1.22700641800564
0.058066137397546,1.2273369332577,21.4863211292845,1.2273369332577
0.0580780892161811,1.22766873621802,21.491637193113,1.22766873621802
0.0580900410348161,1.22800182620617,21.4969532569416,1.22800182620617
0.0581019928534512,1.22833620253141,21.5022693207701,1.22833620253141
0.0581139446720862,1.2286718644926,21.5075853845987,1.2286718644926
0.0581258964907213,1.22900881137809,21.5129014484272,1.22900881137809
0.0581378483093563,1.22934704246563,21.5182175122558,1.22934704246563
0.0581498001279914,1.22968655702226,21.5235335760843,1.22968655702226
0.0581617519466264,1.2300273543042,21.5288496399129,1.2300273543042
0.0581737037652615,1.23036943355675,21.5341657037414,1.23036943355675
0.0581856555838966,1.23071279401418,21.53948176757,1.23071279401418
0.0581976074025316,1.23105743489962,21.5447978313985,1.23105743489962
0.0582095592211667,1.23140335542496,21.5501138952271,1.23140335542496
0.0582215110398017,1.23175055479074,21.5554299590556,1.23175055479074
0.0582334628584368,1.23209903218603,21.5607460228842,1.23209903218603
0.0582454146770718,1.23244878678834,21.5660620867127,1.23244878678834
0.0582573664957069,1.23279981776351,21.5713781505413,1.23279981776351
0.0582693183143419,1.23315212426556,21.5766942143698,1.23315212426556
0.058281270132977,1.23350570543662,21.5820102781984,1.23350570543662
0.058293221951612,1.23386056040682,21.5873263420269,1.23386056040682
0.0583051737702471,1.23421668829413,21.5926424058555,1.23421668829413
0.0583171255888821,1.23457408820431,21.597958469684,1.23457408820431
0.0583290774075172,1.23493275923075,21.6032745335125,1.23493275923075
0.0583410292261523,1.23529270045436,21.6085905973411,1.23529270045436
0.0583529810447873,1.23565391094348,21.6139066611696,1.23565391094348
0.0583649328634224,1.23601638975373,21.6192227249982,1.23601638975373
0.0583768846820574,1.23638013592793,21.6245387888267,1.23638013592793
0.0583888365006925,1.23674514849594,21.6298548526553,1.23674514849594
0.0584007883193275,1.23711142647459,21.6351709164838,1.23711142647459
0.0584127401379626,1.2374789688675,21.6404869803124,1.2374789688675
0.0584246919565976,1.23784777466503,21.6458030441409,1.23784777466503
0.0584366437752327,1.2382178428441,21.6511191079695,1.2382178428441
0.0584485955938677,1.2385891723681,21.656435171798,1.2385891723681
0.0584605474125028,1.23896176218677,21.6617512356266,1.23896176218677
0.0584724992311378,1.23933561123607,21.6670672994551,1.23933561123607
0.0584844510497729,1.23971071843803,21.6723833632837,1.23971071843803
0.058496402868408,1.24008708270067,21.6776994271122,1.24008708270067
0.058508354687043,1.24046470291787,21.6830154909408,1.24046470291787
0.0585203065056781,1.2408435779692,21.6883315547693,1.2408435779692
0.0585322583243131,1.24122370671985,21.6936476185978,1.24122370671985
0.0585442101429482,1.24160508802046,21.6989636824264,1.24160508802046
0.0585561619615832,1.24198772070702,21.7042797462549,1.24198772070702
0.0585681137802183,1.24237160360072,21.7095958100835,1.24237160360072
0.0585800655988533,1.24275673550786,21.714911873912,1.24275673550786
0.0585920174174884,1.24314311521966,21.7202279377406,1.24314311521966
0.0586039692361234,1.24353074151218,21.7255440015691,1.24353074151218
0.0586159210547585,1.24391961314616,21.7308600653977,1.24391961314616
0.0586278728733935,1.2443097288669,21.7361761292262,1.2443097288669
0.0586398246920286,1.24470108740413,21.7414921930548,1.24470108740413
0.0586517765106637,1.24509368747187,21.7468082568833,1.24509368747187
0.0586637283292987,1.2454875277683,21.7521243207119,1.2454875277683
0.0586756801479338,1.2458826069756,21.7574403845404,1.2458826069756
0.0586876319665688,1.24627892375986,21.762756448369,1.24627892375986
0.0586995837852039,1.24667647677092,21.7680725121975,1.24667647677092
0.0587115356038389,1.2470752646422,21.7733885760261,1.2470752646422
0.058723487422474,1.24747528599062,21.7787046398546,1.24747528599062
0.058735439241109,1.24787653941643,21.7840207036832,1.24787653941643
0.0587473910597441,1.24827902350307,21.7893367675117,1.24827902350307
0.0587593428783791,1.24868273681702,21.7946528313402,1.24868273681702
0.0587712946970142,1.2490876779077,21.7999688951688,1.2490876779077
0.0587832465156492,1.24949384530727,21.8052849589973,1.24949384530727
0.0587951983342843,1.24990123753053,21.8106010228259,1.24990123753053
0.0588071501529194,1.25030985307476,21.8159170866544,1.25030985307476
0.0588191019715544,1.25071969041957,21.821233150483,1.25071969041957
0.0588310537901895,1.25113074802678,21.8265492143115,1.25113074802678
0.0588430056088245,1.25154302434023,21.8318652781401,1.25154302434023
0.0588549574274596,1.25195651778567,21.8371813419686,1.25195651778567
0.0588669092460946,1.25237122677061,21.8424974057972,1.25237122677061
0.0588788610647297,1.25278714968415,21.8478134696257,1.25278714968415
0.0588908128833647,1.25320428489684,21.8531295334543,1.25320428489684
0.0589027647019998,1.25362263076053,21.8584455972828,1.25362263076053
0.0589147165206348,1.25404218560823,21.8637616611114,1.25404218560823
0.0589266683392699,1.25446294775394,21.8690777249399,1.25446294775394
0.058938620157905,1.2548849154925,21.8743937887685,1.2548849154925
0.05895057197654,1.25530808709946,21.879709852597,1.25530808709946
0.0589625237951751,1.25573246083089,21.8850259164255,1.25573246083089
0.0589744756138101,1.25615803492325,21.8903419802541,1.25615803492325
0.0589864274324452,1.25658480759321,21.8956580440826,1.25658480759321
0.0589983792510802,1.25701277703753,21.9009741079112,1.25701277703753
0.0590103310697153,1.25744194143286,21.9062901717397,1.25744194143286
0.0590222828883503,1.25787229893561,21.9116062355683,1.25787229893561
0.0590342347069854,1.25830384768178,21.9169222993968,1.25830384768178
0.0590461865256204,1.2587365857868,21.9222383632254,1.2587365857868
0.0590581383442555,1.25917051134538,21.9275544270539,1.25917051134538
0.0590700901628905,1.25960562243132,21.9328704908825,1.25960562243132
0.0590820419815256,1.26004191709737,21.938186554711,1.26004191709737
0.0590939938001607,1.26047939337506,21.9435026185396,1.26047939337506
0.0591059456187957,1.26091804927454,21.9488186823681,1.26091804927454
0.0591178974374308,1.2613578827844,21.9541347461967,1.2613578827844
0.0591298492560658,1.26179889187153,21.9594508100252,1.26179889187153
0.0591418010747009,1.26224107448092,21.9647668738538,1.26224107448092
0.0591537528933359,1.26268442853551,21.9700829376823,1.26268442853551
0.059165704711971,1.26312895193601,21.9753990015108,1.26312895193601
0.059177656530606,1.26357464256076,21.9807150653394,1.26357464256076
0.0591896083492411,1.26402149826552,21.9860311291679,1.26402149826552
0.0592015601678761,1.26446951688331,21.9913471929965,1.26446951688331
0.0592135119865112,1.26491869622426,21.996663256825,1.26491869622426
0.0592254638051462,1.2653690340754,22.0019793206536,1.2653690340754
0.0592374156237813,1.26582052820052,22.0072953844821,1.26582052820052
0.0592493674424164,1.26627317633997,22.0126114483107,1.26627317633997
0.0592613192610514,1.26672697621048,22.0179275121392,1.26672697621048
0.0592732710796865,1.26718192550502,22.0232435759678,1.26718192550502
0.0592852228983215,1.26763802189258,22.0285596397963,1.26763802189258
0.0592971747169566,1.26809526301802,22.0338757036249,1.26809526301802
0.0593091265355916,1.26855364650185,22.0391917674534,1.26855364650185
0.0593210783542267,1.26901316994011,22.044507831282,1.26901316994011
0.0593330301728617,1.26947383090413,22.0498238951105,1.26947383090413
0.0593449819914968,1.26993562694039,22.0551399589391,1.26993562694039
0.0593569338101318,1.27039855557031,22.0604560227676,1.27039855557031
0.0593688856287669,1.27086261429007,22.0657720865962,1.27086261429007
0.0593808374474019,1.27132780057044,22.0710881504247,1.27132780057044
0.059392789266037,1.27179411185658,22.0764042142532,1.27179411185658
0.0594047410846721,1.27226154556784,22.0817202780818,1.27226154556784
0.0594166929033071,1.2727300990976,22.0870363419103,1.2727300990976
0.0594286447219422,1.27319976981307,22.0923524057389,1.27319976981307
0.0594405965405772,1.27367055505509,22.0976684695674,1.27367055505509
0.0594525483592123,1.27414245213796,22.102984533396,1.27414245213796
0.0594645001778473,1.27461545834921,22.1083005972245,1.27461545834921
0.0594764519964824,1.27508957094945,22.1136166610531,1.27508957094945
0.0594884038151174,1.27556478717215,22.1189327248816,1.27556478717215
0.0595003556337525,1.27604110422347,22.1242487887102,1.27604110422347
0.0595123074523875,1.27651851928203,22.1295648525387,1.27651851928203
0.0595242592710226,1.27699702949874,22.1348809163673,1.27699702949874
0.0595362110896577,1.27747663199659,22.1401969801958,1.27747663199659
0.0595481629082927,1.27795732387046,22.1455130440244,1.27795732387046
0.0595601147269278,1.2784391021869,22.1508291078529,1.2784391021869
0.0595720665455628,1.27892196398397,22.1561451716815,1.27892196398397
0.0595840183641979,1.279405906271,22.16146123551,1.279405906271
0.0595959701828329,1.27989092602841,22.1667772993385,1.27989092602841
0.059607922001468,1.28037702020748,22.1720933631671,1.28037702020748
0.059619873820103,1.2808641857302,22.1774094269956,1.2808641857302
0.0596318256387381,1.281352419489,22.1827254908242,1.281352419489
0.0596437774573731,1.28184171834659,22.1880415546527,1.28184171834659
0.0596557292760082,1.28233207913573,22.1933576184813,1.28233207913573
0.0596676810946432,1.28282349865903,22.1986736823098,1.28282349865903
0.0596796329132783,1.28331597368874,22.2039897461384,1.28331597368874
0.0596915847319134,1.28380950096656,22.2093058099669,1.28380950096656
0.0597035365505484,1.28430407720337,22.2146218737955,1.28430407720337
0.0597154883691835,1.28479969907911,22.219937937624,1.28479969907911
0.0597274401878185,1.28529636324248,22.2252540014526,1.28529636324248
0.0597393920064536,1.28579406631077,22.2305700652811,1.28579406631077
0.0597513438250886,1.28629280486966,22.2358861291097,1.28629280486966
0.0597632956437237,1.28679257547294,22.2412021929382,1.28679257547294
0.0597752474623587,1.28729337464239,22.2465182567668,1.28729337464239
0.0597871992809938,1.28779519886747,22.2518343205953,1.28779519886747
0.0597991510996288,1.28829804460515,22.2571503844239,1.28829804460515
0.0598111029182639,1.2888019082797,22.2624664482524,1.2888019082797
0.0598230547368989,1.28930678628244,22.2677825120809,1.28930678628244
0.059835006555534,1.28981267497153,22.2730985759095,1.28981267497153
0.059846958374169,1.29031957067176,22.278414639738,1.29031957067176
0.0598589101928041,1.2908274696743,22.2837307035666,1.2908274696743
0.0598708620114392,1.2913363682365,22.2890467673951,1.2913363682365
0.0598828138300742,1.29184626258168,22.2943628312237,1.29184626258168
0.0598947656487093,1.29235714889884,22.2996788950522,1.29235714889884
0.0599067174673443,1.29286902334253,22.3049949588808,1.29286902334253
0.0599186692859794,1.29338188203251,22.3103110227093,1.29338188203251
0.0599306211046144,1.29389572105364,22.3156270865379,1.29389572105364
0.0599425729232495,1.29441053645554,22.3209431503664,1.29441053645554
0.0599545247418845,1.29492632425244,22.326259214195,1.29492632425244
0.0599664765605196,1.29544308042291,22.3315752780235,1.29544308042291
0.0599784283791546,1.29596080090964,22.3368913418521,1.29596080090964
0.0599903801977897,1.2964794816192,22.3422074056806,1.2964794816192
0.0600023320164248,1.29699911842183,22.3475234695092,1.29699911842183
0.0600142838350598,1.29751970715115,22.3528395333377,1.29751970715115
0.0600262356536949,1.298041243604,22.3581555971662,1.298041243604
0.0600381874723299,1.29856372354012,22.3634716609948,1.29856372354012
0.060050139290965,1.299087142682,22.3687877248233,1.299087142682
0.0600620911096,1.29961149671456,22.3741037886519,1.29961149671456
0.0600740429282351,1.30013678128497,22.3794198524804,1.30013678128497
0.0600859947468701,1.30066299200238,22.384735916309,1.30066299200238
0.0600979465655052,1.30119012443768,22.3900519801375,1.30119012443768
0.0601098983841402,1.30171817412328,22.3953680439661,1.30171817412328
0.0601218502027753,1.30224713655283,22.4006841077946,1.30224713655283
0.0601338020214104,1.30277700718102,22.4060001716232,1.30277700718102
0.0601457538400454,1.30330778142328,22.4113162354517,1.30330778142328
0.0601577056586805,1.30383945465561,22.4166322992803,1.30383945465561
0.0601696574773155,1.30437202221426,22.4219483631088,1.30437202221426
0.0601816092959506,1.30490547939551,22.4272644269374,1.30490547939551
0.0601935611145856,1.30543982145543,22.4325804907659,1.30543982145543
0.0602055129332207,1.30597504360965,22.4378965545945,1.30597504360965
0.0602174647518557,1.30651114103304,22.443212618423,1.30651114103304
0.0602294165704908,1.30704810885954,22.4485286822516,1.30704810885954
0.0602413683891258,1.30758594218185,22.4538447460801,1.30758594218185
0.0602533202077609,1.30812463605122,22.4591608099086,1.30812463605122
0.0602652720263959,1.30866418547717,22.4644768737372,1.30866418547717
0.060277223845031,1.30920458542723,22.4697929375657,1.30920458542723
0.0602891756636661,1.3097458308267,22.4751090013943,1.3097458308267
0.0603011274823011,1.31028791655841,22.4804250652228,1.31028791655841
0.0603130793009362,1.31083083746242,22.4857411290514,1.31083083746242
0.0603250311195712,1.31137458833581,22.4910571928799,1.31137458833581
0.0603369829382063,1.31191916393237,22.4963732567085,1.31191916393237
0.0603489347568413,1.3124645589624,22.501689320537,1.3124645589624
0.0603608865754764,1.3130107680924,22.5070053843656,1.3130107680924
0.0603728383941114,1.31355778594484,22.5123214481941,1.31355778594484
0.0603847902127465,1.31410560709787,22.5176375120227,1.31410560709787
0.0603967420313815,1.31465422608508,22.5229535758512,1.31465422608508
0.0604086938500166,1.31520363739525,22.5282696396798,1.31520363739525
0.0604206456686516,1.31575383547205,22.5335857035083,1.31575383547205
0.0604325974872867,1.3163048147138,22.5389017673369,1.3163048147138
0.0604445493059218,1.31685656947318,22.5442178311654,1.31685656947318
0.0604565011245568,1.31740909405701,22.5495338949939,1.31740909405701
0.0604684529431919,1.31796238272593,22.5548499588225,1.31796238272593
0.0604804047618269,1.31851642969417,22.560166022651,1.31851642969417
0.060492356580462,1.31907122912926,22.5654820864796,1.31907122912926
0.060504308399097,1.31962677515178,22.5707981503081,1.31962677515178
0.0605162602177321,1.32018306183506,22.5761142141367,1.32018306183506
0.0605282120363671,1.32074008320496,22.5814302779652,1.32074008320496
0.0605401638550022,1.32129783323953,22.5867463417938,1.32129783323953
0.0605521156736372,1.3218563058688,22.5920624056223,1.3218563058688
0.0605640674922723,1.32241549497448,22.5973784694509,1.32241549497448
0.0605760193109073,1.32297539438968,22.6026945332794,1.32297539438968
0.0605879711295424,1.32353599789866,22.608010597108,1.32353599789866
0.0605999229481775,1.32409729923653,22.6133266609365,1.32409729923653
0.0606118747668125,1.324659292089,22.6186427247651,1.324659292089
0.0606238265854476,1.32522197009206,22.6239587885936,1.32522197009206
0.0606357784040826,1.32578532683177,22.6292748524222,1.32578532683177
0.0606477302227177,1.32634935584393,22.6345909162507,1.32634935584393
0.0606596820413527,1.32691405061381,22.6399069800793,1.32691405061381
0.0606716338599878,1.3274794045759,22.6452230439078,1.3274794045759
0.0606835856786228,1.3280454111136,22.6505391077363,1.3280454111136
0.0606955374972579,1.32861206355895,22.6558551715649,1.32861206355895
0.0607074893158929,1.32917935519236,22.6611712353934,1.32917935519236
0.060719441134528,1.32974727924233,22.666487299222,1.32974727924233
0.0607313929531631,1.33031582888513,22.6718033630505,1.33031582888513
0.0607433447717981,1.33088499724459,22.6771194268791,1.33088499724459
0.0607552965904332,1.33145477739174,22.6824354907076,1.33145477739174
0.0607672484090682,1.33202516234459,22.6877515545362,1.33202516234459
0.0607792002277033,1.33259614506782,22.6930676183647,1.33259614506782
0.0607911520463383,1.33316771847249,22.6983836821933,1.33316771847249
0.0608031038649734,1.33373987541575,22.7036997460218,1.33373987541575
0.0608150556836084,1.3343126087006,22.7090158098504,1.3343126087006
0.0608270075022435,1.33488591107556,22.7143318736789,1.33488591107556
0.0608389593208785,1.33545977523439,22.7196479375075,1.33545977523439
0.0608509111395136,1.33603419381583,22.724964001336,1.33603419381583
0.0608628629581486,1.3366091594033,22.7302800651646,1.3366091594033
0.0608748147767837,1.33718466452458,22.7355961289931,1.33718466452458
0.0608867665954188,1.3377607016516,22.7409121928216,1.3377607016516
0.0608987184140538,1.33833726320006,22.7462282566502,1.33833726320006
0.0609106702326889,1.33891434152923,22.7515443204787,1.33891434152923
0.0609226220513239,1.3394919289416,22.7568603843073,1.3394919289416
0.060934573869959,1.34007001768261,22.7621764481358,1.34007001768261
0.060946525688594,1.34064859994038,22.7674925119644,1.34064859994038
0.0609584775072291,1.3412276678454,22.7728085757929,1.3412276678454
0.0609704293258641,1.34180721347024,22.7781246396215,1.34180721347024
0.0609823811444992,1.34238722882928,22.78344070345,1.34238722882928
0.0609943329631342,1.34296770587839,22.7887567672786,1.34296770587839
0.0610062847817693,1.34354863651469,22.7940728311071,1.34354863651469
0.0610182366004043,1.3441300125762,22.7993888949357,1.3441300125762
0.0610301884190394,1.34471182584159,22.8047049587642,1.34471182584159
0.0610421402376745,1.34529406802988,22.8100210225928,1.34529406802988
0.0610540920563095,1.34587673080014,22.8153370864213,1.34587673080014
0.0610660438749446,1.34645980575123,22.8206531502499,1.34645980575123
0.0610779956935796,1.34704328442146,22.8259692140784,1.34704328442146
0.0610899475122147,1.34762715828835,22.831285277907,1.34762715828835
0.0611018993308497,1.34821141876829,22.8366013417355,1.34821141876829
0.0611138511494848,1.34879605721631,22.841917405564,1.34879605721631
0.0611258029681198,1.34938106492572,22.8472334693926,1.34938106492572
0.0611377547867549,1.34996643312789,22.8525495332211,1.34996643312789
0.0611497066053899,1.35055215299188,22.8578655970497,1.35055215299188
0.061161658424025,1.35113821562424,22.8631816608782,1.35113821562424
0.06117361024266,1.35172461206864,22.8684977247068,1.35172461206864
0.0611855620612951,1.35231133330562,22.8738137885353,1.35231133330562
0.0611975138799302,1.3528983702523,22.8791298523639,1.3528983702523
0.0612094656985652,1.35348571376206,22.8844459161924,1.35348571376206
0.0612214175172003,1.3540733546243,22.889761980021,1.3540733546243
0.0612333693358353,1.35466128356411,22.8950780438495,1.35466128356411
0.0612453211544704,1.35524949124197,22.9003941076781,1.35524949124197
0.0612572729731054,1.3558379682535,22.9057101715066,1.3558379682535
0.0612692247917405,1.35642670512917,22.9110262353352,1.35642670512917
0.0612811766103755,1.35701569233396,22.9163422991637,1.35701569233396
0.0612931284290106,1.35760492026713,22.9216583629923,1.35760492026713
0.0613050802476456,1.35819437926188,22.9269744268208,1.35819437926188
0.0613170320662807,1.35878405958513,22.9322904906493,1.35878405958513
0.0613289838849157,1.35937395143715,22.9376065544779,1.35937395143715
0.0613409357035508,1.35996404495132,22.9429226183064,1.35996404495132
0.0613528875221859,1.36055433019387,22.948238682135,1.36055433019387
0.0613648393408209,1.36114479716351,22.9535547459635,1.36114479716351
0.061376791159456,1.36173543579124,22.9588708097921,1.36173543579124
0.061388742978091,1.36232623593998,22.9641868736206,1.36232623593998
0.0614006947967261,1.36291718740435,22.9695029374492,1.36291718740435
0.0614126466153611,1.36350827991035,22.9748190012777,1.36350827991035
0.0614245984339962,1.36409950311509,22.9801350651063,1.36409950311509
0.0614365502526312,1.36469084660649,22.9854511289348,1.36469084660649
0.0614485020712663,1.36528229990301,22.9907671927634,1.36528229990301
0.0614604538899013,1.3658738524534,22.9960832565919,1.3658738524534
0.0614724057085364,1.36646549363633,23.0013993204205,1.36646549363633
0.0614843575271714,1.36705721276023,23.006715384249,1.36705721276023
0.0614963093458065,1.36764899906288,23.0120314480776,1.36764899906288
0.0615082611644416,1.36824084171126,23.0173475119061,1.36824084171126
0.0615202129830766,1.36883272980116,23.0226635757347,1.36883272980116
0.0615321648017117,1.36942465235698,23.0279796395632,1.36942465235698
0.0615441166203467,1.37001659833141,23.0332957033917,1.37001659833141
0.0615560684389818,1.37060855660518,23.0386117672203,1.37060855660518
0.0615680202576168,1.37120051598678,23.0439278310488,1.37120051598678
0.0615799720762519,1.37179246521217,23.0492438948774,1.37179246521217
0.0615919238948869,1.37238439294452,23.0545599587059,1.37238439294452
0.061603875713522,1.37297628777394,23.0598760225345,1.37297628777394
0.061615827532157,1.37356813821721,23.065192086363,1.37356813821721
0.0616277793507921,1.37415993271751,23.0705081501916,1.37415993271751
0.0616397311694271,1.37475165964414,23.0758242140201,1.37475165964414
0.0616516829880622,1.37534330729228,23.0811402778487,1.37534330729228
0.0616636348066973,1.37593486388268,23.0864563416772,1.37593486388268
0.0616755866253323,1.37652631756146,23.0917724055058,1.37652631756146
0.0616875384439674,1.37711765639977,23.0970884693343,1.37711765639977
0.0616994902626024,1.37770886839359,23.1024045331629,1.37770886839359
0.0617114420812375,1.37829994146344,23.1077205969914,1.37829994146344
0.0617233938998725,1.37889086345414,23.11303666082,1.37889086345414
0.0617353457185076,1.37948162213452,23.1183527246485,1.37948162213452
0.0617472975371426,1.3800722051972,23.123668788477,1.3800722051972
0.0617592493557777,1.38066260025832,23.1289848523056,1.38066260025832
0.0617712011744127,1.38125279485726,23.1343009161341,1.38125279485726
0.0617831529930478,1.38184277645645,23.1396169799627,1.38184277645645
0.0617951048116828,1.38243253244105,23.1449330437912,1.38243253244105
0.0618070566303179,1.38302205011878,23.1502491076198,1.38302205011878
0.061819008448953,1.38361131671958,23.1555651714483,1.38361131671958
0.061830960267588,1.38420031939545,23.1608812352769,1.38420031939545
0.0618429120862231,1.38478904522016,23.1661972991054,1.38478904522016
0.0618548639048581,1.38537748118901,23.171513362934,1.38537748118901
0.0618668157234932,1.38596561421863,23.1768294267625,1.38596561421863
0.0618787675421282,1.38655343114669,23.1821454905911,1.38655343114669
0.0618907193607633,1.38714091873168,23.1874615544196,1.38714091873168
0.0619026711793983,1.38772806365273,23.1927776182482,1.38772806365273
0.0619146229980334,1.38831485250928,23.1980936820767,1.38831485250928
0.0619265748166684,1.38890127182094,23.2034097459053,1.38890127182094
0.0619385266353035,1.38948730802722,23.2087258097338,1.38948730802722
0.0619504784539386,1.3900729474873,23.2140418735624,1.3900729474873
0.0619624302725736,1.39065817647984,23.2193579373909,1.39065817647984
0.0619743820912087,1.39124298120273,23.2246740012194,1.39124298120273
0.0619863339098437,1.39182734777288,23.229990065048,1.39182734777288
0.0619982857284788,1.392411262226,23.2353061288765,1.392411262226
0.0620102375471138,1.39299471051641,23.2406221927051,1.39299471051641
0.0620221893657489,1.39357767851681,23.2459382565336,1.39357767851681
0.0620341411843839,1.39416015201806,23.2512543203622,1.39416015201806
0.062046093003019,1.394742116729,23.2565703841907,1.394742116729
0.062058044821654,1.39532355827622,23.2618864480193,1.39532355827622
0.0620699966402891,1.3959044622039,23.2672025118478,1.3959044622039
0.0620819484589241,1.39648481397356,23.2725185756764,1.39648481397356
0.0620939002775592,1.39706459896392,23.2778346395049,1.39706459896392
0.0621058520961943,1.39764380247066,23.2831507033335,1.39764380247066
0.0621178039148293,1.39822240970624,23.288466767162,1.39822240970624
0.0621297557334644,1.39880040579977,23.2937828309906,1.39880040579977
0.0621417075520994,1.39937777579673,23.2990988948191,1.39937777579673
0.0621536593707345,1.39995450465887,23.3044149586477,1.39995450465887
0.0621656111893695,1.40053057726399,23.3097310224762,1.40053057726399
0.0621775630080046,1.4011059784058,23.3150470863048,1.4011059784058
0.0621895148266396,1.40168069279371,23.3203631501333,1.40168069279371
0.0622014666452747,1.40225470505268,23.3256792139618,1.40225470505268
0.0622134184639097,1.40282799972306,23.3309952777904,1.40282799972306
0.0622253702825448,1.40340056126044,23.3363113416189,1.40340056126044
0.0622373221011798,1.40397237403545,23.3416274054475,1.40397237403545
0.0622492739198149,1.40454342233366,23.346943469276,1.40454342233366
0.06226122573845,1.40511369035539,23.3522595331046,1.40511369035539
0.062273177557085,1.40568316221558,23.3575755969331,1.40568316221558
0.0622851293757201,1.40625182194363,23.3628916607617,1.40625182194363
0.0622970811943551,1.4068196534833,23.3682077245902,1.4068196534833
0.0623090330129902,1.40738664069251,23.3735237884188,1.40738664069251
0.0623209848316252,1.40795276734328,23.3788398522473,1.40795276734328
0.0623329366502603,1.40851801712154,23.3841559160759,1.40851801712154
0.0623448884688953,1.40908237362705,23.3894719799044,1.40908237362705
0.0623568402875304,1.40964582037324,23.394788043733,1.40964582037324
0.0623687921061654,1.41020834078714,23.4001041075615,1.41020834078714
0.0623807439248005,1.41076991820922,23.4054201713901,1.41076991820922
0.0623926957434355,1.41133053589331,23.4107362352186,1.41133053589331
0.0624046475620706,1.41189017700651,23.4160522990471,1.41189017700651
0.0624165993807057,1.41244882462903,23.4213683628757,1.41244882462903
0.0624285511993407,1.41300646175418,23.4266844267042,1.41300646175418
0.0624405030179758,1.4135630712882,23.4320004905328,1.4135630712882
0.0624524548366108,1.41411863605022,23.4373165543613,1.41411863605022
0.0624644066552459,1.41467313877218,23.4426326181899,1.41467313877218
0.0624763584738809,1.41522656209871,23.4479486820184,1.41522656209871
0.062488310292516,1.4157788885871,23.453264745847,1.4157788885871
0.062500262111151,1.41633010070723,23.4585808096755,1.41633010070723
0.0625122139297861,1.41688018084148,23.4638968735041,1.41688018084148
0.0625241657484212,1.41742911128468,23.4692129373326,1.41742911128468
0.0625361175670562,1.41797687424408,23.4745290011612,1.41797687424408
0.0625480693856913,1.41852345183928,23.4798450649897,1.41852345183928
0.0625600212043263,1.41906882610219,23.4851611288183,1.41906882610219
0.0625719730229614,1.41961297897698,23.4904771926468,1.41961297897698
0.0625839248415964,1.42015589232007,23.4957932564754,1.42015589232007
0.0625958766602315,1.42069754790011,23.5011093203039,1.42069754790011
0.0626078284788665,1.42123792739792,23.5064253841324,1.42123792739792
0.0626197802975016,1.42177701240649,23.511741447961,1.42177701240649
0.0626317321161366,1.42231478443097,23.5170575117895,1.42231478443097
0.0626436839347717,1.42285122488869,23.5223735756181,1.42285122488869
0.0626556357534067,1.4233863151091,23.5276896394466,1.4233863151091
0.0626675875720418,1.42392003633384,23.5330057032752,1.42392003633384
0.0626795393906768,1.42445236971669,23.5383217671037,1.42445236971669
0.0626914912093119,1.42498329632365,23.5436378309323,1.42498329632365
0.062703443027947,1.4255127971329,23.5489538947608,1.4255127971329
0.062715394846582,1.42604085303487,23.5542699585894,1.42604085303487
0.0627273466652171,1.42656744483227,23.5595860224179,1.42656744483227
0.0627392984838521,1.42709255324011,23.5649020862465,1.42709255324011
0.0627512503024872,1.42761615888576,23.570218150075,1.42761615888576
0.0627632021211222,1.42813824230902,23.5755342139036,1.42813824230902
0.0627751539397573,1.42865878396214,23.5808502777321,1.42865878396214
0.0627871057583923,1.42917776420991,23.5861663415607,1.42917776420991
0.0627990575770274,1.42969516332975,23.5914824053892,1.42969516332975
0.0628110093956624,1.43021096151174,23.5967984692178,1.43021096151174
0.0628229612142975,1.43072513885874,23.6021145330463,1.43072513885874
0.0628349130329326,1.4312376753865,23.6074305968748,1.4312376753865
0.0628468648515676,1.43174855102369,23.6127466607034,1.43174855102369
0.0628588166702027,1.43225774561207,23.6180627245319,1.43225774561207
0.0628707684888377,1.43276523890659,23.6233787883605,1.43276523890659
0.0628827203074728,1.43327101057548,23.628694852189,1.43327101057548
0.0628946721261078,1.43377504020041,23.6340109160176,1.43377504020041
0.0629066239447429,1.43427730727659,23.6393269798461,1.43427730727659
0.0629185757633779,1.43477779121294,23.6446430436747,1.43477779121294
0.062930527582013,1.43527647133223,23.6499591075032,1.43527647133223
0.062942479400648,1.43577332687122,23.6552751713318,1.43577332687122
0.0629544312192831,1.43626833698084,23.6605912351603,1.43626833698084
0.0629663830379181,1.43676148072634,23.6659072989889,1.43676148072634
0.0629783348565532,1.43725273708749,23.6712233628174,1.43725273708749
0.0629902866751882,1.43774208495876,23.676539426646,1.43774208495876
0.0630022384938233,1.4382295031495,23.6818554904745,1.4382295031495
0.0630141903124584,1.43871497038413,23.6871715543031,1.43871497038413
0.0630261421310934,1.43919846530239,23.6924876181316,1.43919846530239
0.0630380939497285,1.43967996645952,23.6978036819601,1.43967996645952
0.0630500457683635,1.44015945232649,23.7031197457887,1.44015945232649
0.0630619975869986,1.44063690129024,23.7084358096172,1.44063690129024
0.0630739494056336,1.44111229165392,23.7137518734458,1.44111229165392
0.0630859012242687,1.44158560163713,23.7190679372743,1.44158560163713
0.0630978530429037,1.44205680937618,23.7243840011029,1.44205680937618
0.0631098048615388,1.44252589292435,23.7297000649314,1.44252589292435
0.0631217566801738,1.44299283025219,23.73501612876,1.44299283025219
0.0631337084988089,1.44345759924776,23.7403321925885,1.44345759924776
0.063145660317444,1.44392017771694,23.7456482564171,1.44392017771694
0.063157612136079,1.44438054338375,23.7509643202456,1.44438054338375
0.0631695639547141,1.44483867389061,23.7562803840742,1.44483867389061
0.0631815157733491,1.44529454679871,23.7615964479027,1.44529454679871
0.0631934675919842,1.44574813958829,23.7669125117313,1.44574813958829
0.0632054194106192,1.446199429659,23.7722285755598,1.446199429659
0.0632173712292543,1.44664839433023,23.7775446393884,1.44664839433023
0.0632293230478893,1.4470950108415,23.7828607032169,1.4470950108415
0.0632412748665244,1.44753925635274,23.7881767670455,1.44753925635274
0.0632532266851594,1.44798110794474,23.793492830874,1.44798110794474
0.0632651785037945,1.44842054261951,23.7988088947025,1.44842054261951
0.0632771303224295,1.44885753730064,23.8041249585311,1.44885753730064
0.0632890821410646,1.44929206883372,23.8094410223596,1.44929206883372
0.0633010339596997,1.44972411398676,23.8147570861882,1.44972411398676
0.0633129857783347,1.45015364945059,23.8200731500167,1.45015364945059
0.0633249375969698,1.45058065183929,23.8253892138453,1.45058065183929
0.0633368894156048,1.45100509769063,23.8307052776738,1.45100509769063
0.0633488412342399,1.45142696346652,23.8360213415024,1.45142696346652
0.0633607930528749,1.45184622555345,23.8413374053309,1.45184622555345
0.06337274487151,1.452262860263,23.8466534691595,1.452262860263
0.063384696690145,1.45267684383226,23.851969532988,1.45267684383226
0.0633966485087801,1.45308815242435,23.8572855968166,1.45308815242435
0.0634086003274151,1.45349676212893,23.8626016606451,1.45349676212893
0.0634205521460502,1.45390264896266,23.8679177244737,1.45390264896266
0.0634325039646852,1.45430578886978,23.8732337883022,1.45430578886978
0.0634444557833203,1.45470615772256,23.8785498521308,1.45470615772256
0.0634564076019554,1.45510373132193,23.8838659159593,1.45510373132193
0.0634683594205904,1.45549848539795,23.8891819797878,1.45549848539795
0.0634803112392255,1.45589039561042,23.8944980436164,1.45589039561042
0.0634922630578605,1.45627943754941,23.8998141074449,1.45627943754941
0.0635042148764956,1.45666558673589,23.9051301712735,1.45666558673589
0.0635161666951306,1.45704881862226,23.910446235102,1.45704881862226
0.0635281185137657,1.457429108593,23.9157622989306,1.457429108593
0.0635400703324007,1.45780643196529,23.9210783627591,1.45780643196529
0.0635520221510358,1.45818076398957,23.9263944265877,1.45818076398957
0.0635639739696708,1.45855207985026,23.9317104904162,1.45855207985026
0.0635759257883059,1.45892035466633,23.9370265542448,1.45892035466633
0.0635878776069409,1.459285563492,23.9423426180733,1.459285563492
0.063599829425576,1.45964768131742,23.9476586819019,1.45964768131742
0.0636117812442111,1.46000668306929,23.9529747457304,1.46000668306929
0.0636237330628461,1.46036254361162,23.958290809559,1.46036254361162
0.0636356848814812,1.46071523774639,23.9636068733875,1.46071523774639
0.0636476367001162,1.46106474021428,23.9689229372161,1.46106474021428
0.0636595885187513,1.46141102569538,23.9742390010446,1.46141102569538
0.0636715403373863,1.46175406880994,23.9795550648731,1.46175406880994
0.0636834921560214,1.46209384411913,23.9848711287017,1.46209384411913
0.0636954439746564,1.46243032612577,23.9901871925302,1.46243032612577
0.0637073957932915,1.46276348927511,23.9955032563588,1.46276348927511
0.0637193476119265,1.46309330795562,24.0008193201873,1.46309330795562
0.0637312994305616,1.46341975649982,24.0061353840159,1.46341975649982
0.0637432512491967,1.46374280918499,24.0114514478444,1.46374280918499
0.0637552030678317,1.4640624402341,24.016767511673,1.4640624402341
0.0637671548864668,1.46437862381657,24.0220835755015,1.46437862381657
0.0637791067051018,1.46469133404913,24.0273996393301,1.46469133404913
0.0637910585237369,1.46500054499668,24.0327157031586,1.46500054499668
0.0638030103423719,1.46530623067315,24.0380317669872,1.46530623067315
0.063814962161007,1.46560836504239,24.0433478308157,1.46560836504239
0.063826913979642,1.46590692201905,24.0486638946443,1.46590692201905
0.0638388657982771,1.46620187546949,24.0539799584728,1.46620187546949
0.0638508176169121,1.46649319921267,24.0592960223014,1.46649319921267
0.0638627694355472,1.46678086702113,24.0646120861299,1.46678086702113
0.0638747212541822,1.46706485262187,24.0699281499585,1.46706485262187
0.0638866730728173,1.46734512969734,24.075244213787,1.46734512969734
0.0638986248914524,1.4676216718864,24.0805602776155,1.4676216718864
0.0639105767100874,1.46789445278529,24.0858763414441,1.46789445278529
0.0639225285287225,1.46816344594862,24.0911924052726,1.46816344594862
0.0639344803473575,1.46842862489036,24.0965084691012,1.46842862489036
0.0639464321659926,1.46868996308487,24.1018245329297,1.46868996308487
0.0639583839846276,1.46894743396795,24.1071405967583,1.46894743396795
0.0639703358032627,1.46920101093781,24.1124566605868,1.46920101093781
0.0639822876218977,1.46945066735619,24.1177727244154,1.46945066735619
0.0639942394405328,1.46969637654939,24.1230887882439,1.46969637654939
0.0640061912591678,1.46993811180936,24.1284048520725,1.46993811180936
0.0640181430778029,1.47017584639478,24.133720915901,1.47017584639478
0.0640300948964379,1.47040955353217,24.1390369797296,1.47040955353217
0.064042046715073,1.47063920641698,24.1443530435581,1.47063920641698
0.0640539985337081,1.47086477821478,24.1496691073867,1.47086477821478
0.0640659503523431,1.47108624206232,24.1549851712152,1.47108624206232
0.0640779021709782,1.47130357106875,24.1603012350438,1.47130357106875
0.0640898539896132,1.47151673831673,24.1656172988723,1.47151673831673
0.0641018058082483,1.47172571686367,24.1709333627009,1.47172571686367
0.0641137576268833,1.47193047974285,24.1762494265294,1.47193047974285
0.0641257094455184,1.47213099996468,24.1815654903579,1.47213099996468
0.0641376612641534,1.47232725051791,24.1868815541865,1.47232725051791
0.0641496130827885,1.47251920437081,24.192197618015,1.47251920437081
0.0641615649014235,1.47270683447248,24.1975136818436,1.47270683447248
0.0641735167200586,1.47289011375406,24.2028297456721,1.47289011375406
0.0641854685386937,1.47306901513001,24.2081458095007,1.47306901513001
0.0641974203573287,1.4732435114994,24.2134618733292,1.4732435114994
0.0642093721759638,1.47341357574716,24.2187779371578,1.47341357574716
0.0642213239945988,1.47357918074547,24.2240940009863,1.47357918074547
0.0642332758132339,1.47374029935497,24.2294100648149,1.47374029935497
0.0642452276318689,1.4738969044262,24.2347261286434,1.4738969044262
0.064257179450504,1.47404896880086,24.240042192472,1.47404896880086
0.064269131269139,1.47419646531319,24.2453582563005,1.47419646531319
0.0642810830877741,1.47433936679137,24.2506743201291,1.47433936679137
0.0642930349064091,1.47447764605887,24.2559903839576,1.47447764605887
0.0643049867250442,1.47461127593583,24.2613064477862,1.47461127593583
0.0643169385436792,1.47474022924052,24.2666225116147,1.47474022924052
0.0643288903623143,1.47486447879069,24.2719385754433,1.47486447879069
0.0643408421809493,1.47498639920137,24.2772546392718,1.47498639920137
0.0643527939995844,1.47510895022412,24.2825707031003,1.47510895022412
0.0643647458182195,1.47523202991257,24.2878867669289,1.47523202991257
0.0643766976368545,1.47535563639577,24.2932028307574,1.47535563639577
0.0643886494554896,1.47547976779267,24.298518894586,1.47547976779267
0.0644006012741246,1.47560442221203,24.3038349584145,1.47560442221203
0.0644125530927597,1.47572959775239,24.3091510222431,1.47572959775239
0.0644245049113947,1.47585529250196,24.3144670860716,1.47585529250196
0.0644364567300298,1.4759815045386,24.3197831499002,1.4759815045386
0.0644484085486648,1.47610823192974,24.3250992137287,1.47610823192974
0.0644603603672999,1.47623547273228,24.3304152775573,1.47623547273228
0.0644723121859349,1.47636322499259,24.3357313413858,1.47636322499259
0.06448426400457,1.47649148674639,24.3410474052144,1.47649148674639
0.0644962158232051,1.47662025601869,24.3463634690429,1.47662025601869
0.0645081676418401,1.47674953082377,24.3516795328715,1.47674953082377
0.0645201194604752,1.47687930916503,24.3569955967,1.47687930916503
0.0645320712791102,1.47700958903503,24.3623116605286,1.47700958903503
0.0645440230977453,1.4771403684153,24.3676277243571,1.4771403684153
0.0645559749163803,1.4772716452764,24.3729437881856,1.4772716452764
0.0645679267350154,1.47740341757774,24.3782598520142,1.47740341757774
0.0645798785536504,1.47753568326758,24.3835759158427,1.47753568326758
0.0645918303722855,1.47766844028296,24.3888919796713,1.47766844028296
0.0646037821909205,1.47780168654958,24.3942080434998,1.47780168654958
0.0646157340095556,1.47793541998179,24.3995241073284,1.47793541998179
0.0646276858281906,1.47806963848248,24.4048401711569,1.47806963848248
0.0646396376468257,1.47820433994306,24.4101562349855,1.47820433994306
0.0646515894654607,1.47833952224332,24.415472298814,1.47833952224332
0.0646635412840958,1.47847518325143,24.4207883626426,1.47847518325143
0.0646754931027309,1.47861132082381,24.4261044264711,1.47861132082381
0.0646874449213659,1.47874793280512,24.4314204902997,1.47874793280512
0.064699396740001,1.47888501702813,24.4367365541282,1.47888501702813
0.064711348558636,1.4790225713137,24.4420526179568,1.4790225713137
0.0647233003772711,1.47916059347068,24.4473686817853,1.47916059347068
0.0647352521959061,1.47929908129584,24.4526847456139,1.47929908129584
0.0647472040145412,1.47943803257381,24.4580008094424,1.47943803257381
0.0647591558331762,1.479577445077,24.463316873271,1.479577445077
0.0647711076518113,1.47971731656556,24.4686329370995,1.47971731656556
0.0647830594704464,1.47985764478723,24.473949000928,1.47985764478723
0.0647950112890814,1.47999842747735,24.4792650647566,1.47999842747735
0.0648069631077165,1.48013966235877,24.4845811285851,1.48013966235877
0.0648189149263515,1.48028134714171,24.4898971924137,1.48028134714171
0.0648308667449866,1.4804234795238,24.4952132562422,1.4804234795238
0.0648428185636216,1.4805660571899,24.5005293200708,1.4805660571899
0.0648547703822567,1.4807090778121,24.5058453838993,1.4807090778121
0.0648667222008917,1.48085253904961,24.5111614477279,1.48085253904961
0.0648786740195268,1.4809964385487,24.5164775115564,1.4809964385487
0.0648906258381618,1.48114077394262,24.521793575385,1.48114077394262
0.0649025776567969,1.48128554285152,24.5271096392135,1.48128554285152
0.0649145294754319,1.48143074288239,24.5324257030421,1.48143074288239
0.064926481294067,1.48157637162899,24.5377417668706,1.48157637162899
0.064938433112702,1.48172242667173,24.5430578306992,1.48172242667173
0.0649503849313371,1.48186890557767,24.5483738945277,1.48186890557767
0.0649623367499722,1.48201580590037,24.5536899583563,1.48201580590037
0.0649742885686072,1.48216312517986,24.5590060221848,1.48216312517986
0.0649862403872423,1.48231086094255,24.5643220860133,1.48231086094255
0.0649981922058773,1.48245901070115,24.5696381498419,1.48245901070115
0.0650101440245124,1.48260757195461,24.5749542136704,1.48260757195461
0.0650220958431474,1.48275654218801,24.580270277499,1.48275654218801
0.0650340476617825,1.48290591887253,24.5855863413275,1.48290591887253
0.0650459994804175,1.48305569946533,24.5909024051561,1.48305569946533
0.0650579512990526,1.4832058814095,24.5962184689846,1.4832058814095
0.0650699031176876,1.48335646213397,24.6015345328132,1.48335646213397
0.0650818549363227,1.48350743905343,24.6068505966417,1.48350743905343
0.0650938067549578,1.48365880956826,24.6121666604703,1.48365880956826
0.0651057585735928,1.48381057106446,24.6174827242988,1.48381057106446
0.0651177103922279,1.48396272091356,24.6227987881274,1.48396272091356
0.0651296622108629,1.48411525647251,24.6281148519559,1.48411525647251
0.065141614029498,1.48426817508368,24.6334309157845,1.48426817508368
0.065153565848133,1.48442147407471,24.638746979613,1.48442147407471
0.0651655176667681,1.48457515075844,24.6440630434416,1.48457515075844
0.0651774694854031,1.48472920243288,24.6493791072701,1.48472920243288
0.0651894213040382,1.48488362638107,24.6546951710986,1.48488362638107
0.0652013731226732,1.48503841987104,24.6600112349272,1.48503841987104
0.0652133249413083,1.48519358015571,24.6653272987557,1.48519358015571
0.0652252767599433,1.48534910447281,24.6706433625843,1.48534910447281
0.0652372285785784,1.48550499004482,24.6759594264128,1.48550499004482
0.0652491803972134,1.48566123407886,24.6812754902414,1.48566123407886
0.0652611322158485,1.48581783376663,24.6865915540699,1.48581783376663
0.0652730840344836,1.48597478628432,24.6919076178985,1.48597478628432
0.0652850358531186,1.48613208879253,24.697223681727,1.48613208879253
0.0652969876717537,1.4862897384362,24.7025397455556,1.4862897384362
0.0653089394903887,1.48644773234449,24.7078558093841,1.48644773234449
0.0653208913090238,1.48660606763076,24.7131718732127,1.48660606763076
0.0653328431276588,1.48676474139242,24.7184879370412,1.48676474139242
0.0653447949462939,1.48692375071091,24.7238040008698,1.48692375071091
0.0653567467649289,1.48708309265158,24.7291200646983,1.48708309265158
0.065368698583564,1.48724276426359,24.7344361285269,1.48724276426359
0.0653806504021991,1.48740276257989,24.7397521923554,1.48740276257989
0.0653926022208341,1.48756308461708,24.745068256184,1.48756308461708
0.0654045540394692,1.48772372737535,24.7503843200125,1.48772372737535
0.0654165058581042,1.48788468783838,24.755700383841,1.48788468783838
0.0654284576767393,1.48804596297329,24.7610164476696,1.48804596297329
0.0654404094953743,1.48820754973052,24.7663325114981,1.48820754973052
0.0654523613140094,1.48836944504377,24.7716485753267,1.48836944504377
0.0654643131326444,1.48853164582989,24.7769646391552,1.48853164582989
0.0654762649512795,1.48869414898883,24.7822807029838,1.48869414898883
0.0654882167699145,1.48885695140352,24.7875967668123,1.48885695140352
0.0655001685885496,1.48902004993983,24.7929128306409,1.48902004993983
0.0655121204071846,1.48918344144643,24.7982288944694,1.48918344144643
0.0655240722258197,1.48934712275474,24.803544958298,1.48934712275474
0.0655360240444547,1.48951109067884,24.8088610221265,1.48951109067884
0.0655479758630898,1.48967534201539,24.8141770859551,1.48967534201539
0.0655599276817249,1.48983987354351,24.8194931497836,1.48983987354351
0.0655718795003599,1.49000468202473,24.8248092136122,1.49000468202473
0.065583831318995,1.49016976420292,24.8301252774407,1.49016976420292
0.06559578313763,1.49033511680414,24.8354413412693,1.49033511680414
0.0656077349562651,1.49050073653662,24.8407574050978,1.49050073653662
0.0656196867749001,1.49066662009061,24.8460734689263,1.49066662009061
0.0656316385935352,1.49083276413837,24.8513895327549,1.49083276413837
0.0656435904121702,1.49099916533402,24.8567055965834,1.49099916533402
0.0656555422308053,1.49116582031346,24.862021660412,1.49116582031346
0.0656674940494403,1.49133272569433,24.8673377242405,1.49133272569433
0.0656794458680754,1.49149987807585,24.8726537880691,1.49149987807585
0.0656913976867105,1.49166727403882,24.8779698518976,1.49166727403882
0.0657033495053455,1.49183491014543,24.8832859157262,1.49183491014543
0.0657153013239806,1.49200278293928,24.8886019795547,1.49200278293928
0.0657272531426156,1.49217088894521,24.8939180433833,1.49217088894521
0.0657392049612507,1.49233922466924,24.8992341072118,1.49233922466924
0.0657511567798857,1.49250778659849,24.9045501710404,1.49250778659849
0.0657631085985208,1.49267657120109,24.9098662348689,1.49267657120109
0.0657750604171558,1.49284557492607,24.9151822986975,1.49284557492607
0.0657870122357909,1.49301479420332,24.920498362526,1.49301479420332
0.0657989640544259,1.49318422544343,24.9258144263546,1.49318422544343
0.065810915873061,1.49335386503767,24.9311304901831,1.49335386503767
0.065822867691696,1.49352370935786,24.9364465540117,1.49352370935786
0.0658348195103311,1.4936937547563,24.9417626178402,1.4936937547563
0.0658467713289661,1.49386399756566,24.9470786816687,1.49386399756566
0.0658587231476012,1.49403443409892,24.9523947454973,1.49403443409892
0.0658706749662362,1.49420506064927,24.9577108093258,1.49420506064927
0.0658826267848713,1.49437587348999,24.9630268731544,1.49437587348999
0.0658945786035064,1.49454686887441,24.9683429369829,1.49454686887441
0.0659065304221414,1.4947180430358,24.9736590008115,1.4947180430358
0.0659184822407765,1.49488939218725,24.97897506464,1.49488939218725
0.0659304340594115,1.49506091252165,24.9842911284686,1.49506091252165
0.0659423858780466,1.49523260021152,24.9896071922971,1.49523260021152
0.0659543376966816,1.49540445140898,24.9949232561257,1.49540445140898
0.0659662895153167,1.49557646224563,25.0002393199542,1.49557646224563
0.0659782413339517,1.49574862883248,25.0055553837828,1.49574862883248
0.0659901931525868,1.49592094725982,25.0108714476113,1.49592094725982
0.0660021449712219,1.4960934135972,25.0161875114399,1.4960934135972
0.0660140967898569,1.49626602389326,25.0215035752684,1.49626602389326
0.066026048608492,1.49643877417571,25.026819639097,1.49643877417571
0.066038000427127,1.49661166045118,25.0321357029255,1.49661166045118
0.0660499522457621,1.49678467870516,25.037451766754,1.49678467870516
0.0660619040643971,1.49695782490194,25.0427678305826,1.49695782490194
0.0660738558830322,1.49713109498444,25.0480838944111,1.49713109498444
0.0660858077016672,1.4973044848742,25.0533999582397,1.4973044848742
0.0660977595203023,1.49747799047124,25.0587160220682,1.49747799047124
0.0661097113389373,1.49765160765398,25.0640320858968,1.49765160765398
0.0661216631575724,1.49782533227918,25.0693481497253,1.49782533227918
0.0661336149762074,1.49799916018179,25.0746642135539,1.49799916018179
0.0661455667948425,1.49817308717491,25.0799802773824,1.49817308717491
0.0661575186134776,1.49834710904969,25.085296341211,1.49834710904969
0.0661694704321126,1.49852122157522,25.0906124050395,1.49852122157522
0.0661814222507477,1.49869542049845,25.0959284688681,1.49869542049845
0.0661933740693827,1.4988697015441,25.1012445326966,1.4988697015441
0.0662053258880178,1.49904406041459,25.1065605965252,1.49904406041459
0.0662172777066528,1.49921849278991,25.1118766603537,1.49921849278991
0.0662292295252879,1.49939299432754,25.1171927241823,1.49939299432754
0.0662411813439229,1.4995675606624,25.1225087880108,1.4995675606624
0.066253133162558,1.49974218740669,25.1278248518394,1.49974218740669
0.066265084981193,1.49991687014987,25.1331409156679,1.49991687014987
0.0662770367998281,1.50009160445851,25.1384569794964,1.50009160445851
0.0662889886184631,1.50026638587625,25.143773043325,1.50026638587625
0.0663009404370982,1.50044120992367,25.1490891071535,1.50044120992367
0.0663128922557333,1.50061607209822,25.1544051709821,1.50061607209822
0.0663248440743683,1.50079096787413,25.1597212348106,1.50079096787413
0.0663367958930034,1.50096589270231,25.1650372986392,1.50096589270231
0.0663487477116384,1.50114084201026,25.1703533624677,1.50114084201026
0.0663606995302735,1.50131581120199,25.1756694262963,1.50131581120199
0.0663726513489085,1.50149079565793,25.1809854901248,1.50149079565793
0.0663846031675436,1.50166579073482,25.1863015539534,1.50166579073482
0.0663965549861786,1.50184079176567,25.1916176177819,1.50184079176567
0.0664085068048137,1.50201579405958,25.1969336816105,1.50201579405958
0.0664204586234487,1.50219079290176,25.202249745439,1.50219079290176
0.0664324104420838,1.50236578355335,25.2075658092676,1.50236578355335
0.0664443622607188,1.50254076125138,25.2128818730961,1.50254076125138
0.0664563140793539,1.50271572120867,25.2181979369247,1.50271572120867
0.0664682658979889,1.50289065861374,25.2235140007532,1.50289065861374
0.066480217716624,1.50306556863071,25.2288300645818,1.50306556863071
0.0664921695352591,1.50324044639923,25.2341461284103,1.50324044639923
0.0665041213538941,1.50341528703437,25.2394621922388,1.50341528703437
0.0665160731725292,1.50359008562656,25.2447782560674,1.50359008562656
0.0665280249911642,1.50376483724147,25.2500943198959,1.50376483724147
0.0665399768097993,1.50393953691994,25.2554103837245,1.50393953691994
0.0665519286284343,1.5041141796779,25.260726447553,1.5041141796779
0.0665638804470694,1.50428876050625,25.2660425113816,1.50428876050625
0.0665758322657044,1.50446327437081,25.2713585752101,1.50446327437081
0.0665877840843395,1.5046377162122,25.2766746390387,1.5046377162122
0.0665997359029745,1.5048120809458,25.2819907028672,1.5048120809458
0.0666116877216096,1.50498636346158,25.2873067666958,1.50498636346158
0.0666236395402447,1.50516055862411,25.2926228305243,1.50516055862411
0.0666355913588797,1.50533466127241,25.2979388943529,1.50533466127241
0.0666475431775148,1.50550866621987,25.3032549581814,1.50550866621987
0.0666594949961498,1.50568256825418,25.30857102201,1.50568256825418
0.0666714468147849,1.50585636213726,25.3138870858385,1.50585636213726
0.0666833986334199,1.50603004260511,25.3192031496671,1.50603004260511
0.066695350452055,1.50620360436782,25.3245192134956,1.50620360436782
0.06670730227069,1.50637704210939,25.3298352773241,1.50637704210939
0.0667192540893251,1.5065503504877,25.3351513411527,1.5065503504877
0.0667312059079601,1.50672352413441,25.3404674049812,1.50672352413441
0.0667431577265952,1.50689655765489,25.3457834688098,1.50689655765489
0.0667551095452303,1.50706944562812,25.3510995326383,1.50706944562812
0.0667670613638653,1.50724218260658,25.3564155964669,1.50724218260658
0.0667790131825004,1.50741476311625,25.3617316602954,1.50741476311625
0.0667909650011354,1.50758718165643,25.367047724124,1.50758718165643
0.0668029168197705,1.50775943269971,25.3723637879525,1.50775943269971
0.0668148686384055,1.5079315106919,25.3776798517811,1.5079315106919
0.0668268204570406,1.50810341005189,25.3829959156096,1.50810341005189
0.0668387722756756,1.50827512517163,25.3883119794382,1.50827512517163
0.0668507240943107,1.50844665041602,25.3936280432667,1.50844665041602
0.0668626759129457,1.50861798012282,25.3989441070953,1.50861798012282
0.0668746277315808,1.50878910860259,25.4042601709238,1.50878910860259
0.0668865795502158,1.5089600301386,25.4095762347524,1.5089600301386
0.0668985313688509,1.50913073898675,25.4148922985809,1.50913073898675
0.066910483187486,1.50930122937548,25.4202083624095,1.50930122937548
0.066922435006121,1.50947149550571,25.425524426238,1.50947149550571
0.0669343868247561,1.50964153155076,25.4308404900665,1.50964153155076
0.0669463386433911,1.50981133165627,25.4361565538951,1.50981133165627
0.0669582904620262,1.50998088994008,25.4414726177236,1.50998088994008
0.0669702422806612,1.51015020049224,25.4467886815522,1.51015020049224
0.0669821940992963,1.51031925737485,25.4521047453807,1.51031925737485
0.0669941459179313,1.51048805462202,25.4574208092093,1.51048805462202
0.0670060977365664,1.51065658623981,25.4627368730378,1.51065658623981
0.0670180495552014,1.5108248462061,25.4680529368664,1.5108248462061
0.0670300013738365,1.5109928284706,25.4733690006949,1.5109928284706
0.0670419531924715,1.51116052695467,25.4786850645235,1.51116052695467
0.0670539050111066,1.51132793555135,25.484001128352,1.51132793555135
0.0670658568297416,1.51149504812521,25.4893171921806,1.51149504812521
0.0670778086483767,1.51166185851231,25.4946332560091,1.51166185851231
0.0670897604670118,1.51182836052013,25.4999493198377,1.51182836052013
0.0671017122856468,1.51199454792749,25.5052653836662,1.51199454792749
0.0671136641042819,1.51216041448448,25.5105814474948,1.51216041448448
0.0671256159229169,1.51232595391238,25.5158975113233,1.51232595391238
0.067137567741552,1.51249115990363,25.5212135751518,1.51249115990363
0.067149519560187,1.51265602612169,25.5265296389804,1.51265602612169
0.0671614713788221,1.51282054620105,25.5318457028089,1.51282054620105
0.0671734231974571,1.51298471374709,25.5371617666375,1.51298471374709
0.0671853750160922,1.51314852233607,25.542477830466,1.51314852233607
0.0671973268347272,1.51331196551503,25.5477938942946,1.51331196551503
0.0672092786533623,1.51347503680175,25.5531099581231,1.51347503680175
0.0672212304719974,1.51363772968463,25.5584260219517,1.51363772968463
0.0672331822906324,1.51380003762271,25.5637420857802,1.51380003762271
0.0672451341092675,1.51396195404551,25.5690581496088,1.51396195404551
0.0672570859279025,1.51412347235307,25.5743742134373,1.51412347235307
0.0672690377465376,1.51428458591579,25.5796902772659,1.51428458591579
0.0672809895651726,1.51444528807442,25.5850063410944,1.51444528807442
0.0672929413838077,1.51460557214001,25.590322404923,1.51460557214001
0.0673048932024427,1.51476543139381,25.5956384687515,1.51476543139381
0.0673168450210778,1.51492485908723,25.6009545325801,1.51492485908723
0.0673287968397128,1.51508384844179,25.6062705964086,1.51508384844179
0.0673407486583479,1.51524239264905,25.6115866602371,1.51524239264905
0.067352700476983,1.51540048487055,25.6169027240657,1.51540048487055
0.067364652295618,1.51555811823777,25.6222187878942,1.51555811823777
0.0673766041142531,1.51571528585204,25.6275348517228,1.51571528585204
0.0673885559328881,1.51587198078455,25.6328509155513,1.51587198078455
0.0674005077515232,1.5160281960762,25.6381669793799,1.5160281960762
0.0674124595701582,1.51618392473766,25.6434830432084,1.51618392473766
0.0674244113887933,1.51633915974921,25.648799107037,1.51633915974921
0.0674363632074283,1.51649389406076,25.6541151708655,1.51649389406076
0.0674483150260634,1.51664812059179,25.6594312346941,1.51664812059179
0.0674602668446984,1.51680183223126,25.6647472985226,1.51680183223126
0.0674722186633335,1.5169550218376,25.6700633623512,1.5169550218376
0.0674841704819685,1.51710768223867,25.6753794261797,1.51710768223867
0.0674961223006036,1.51725980623168,25.6806954900083,1.51725980623168
0.0675080741192386,1.51741138658315,25.6860115538368,1.51741138658315
0.0675200259378737,1.51756241602889,25.6913276176654,1.51756241602889
0.0675319777565088,1.51771288727394,25.6966436814939,1.51771288727394
0.0675439295751438,1.51786279299252,25.7019597453225,1.51786279299252
0.0675558813937789,1.51801212582801,25.707275809151,1.51801212582801
0.0675678332124139,1.51816087839288,25.7125918729795,1.51816087839288
0.067579785031049,1.51830904326869,25.7179079368081,1.51830904326869
0.067591736849684,1.51845661300601,25.7232240006366,1.51845661300601
0.0676036886683191,1.5186035801244,25.7285400644652,1.5186035801244
0.0676156404869541,1.51874993711239,25.7338561282937,1.51874993711239
0.0676275923055892,1.51889567642742,25.7391721921223,1.51889567642742
0.0676395441242242,1.51904079049582,25.7444882559508,1.51904079049582
0.0676514959428593,1.51918527171277,25.7498043197794,1.51918527171277
0.0676634477614944,1.51932911244228,25.7551203836079,1.51932911244228
0.0676753995801294,1.51947230501713,25.7604364474365,1.51947230501713
0.0676873513987645,1.51961484173888,25.765752511265,1.51961484173888
0.0676993032173995,1.51975671487782,25.7710685750936,1.51975671487782
0.0677112550360346,1.51989791667296,25.7763846389221,1.51989791667296
0.0677232068546696,1.52003843933196,25.7817007027507,1.52003843933196
0.0677351586733047,1.52017827503116,25.7870167665792,1.52017827503116
0.0677471104919397,1.52031741591553,25.7923328304078,1.52031741591553
0.0677590623105748,1.52045585409866,25.7976488942363,1.52045585409866
0.0677710141292098,1.5205935816627,25.8029649580648,1.5205935816627
0.0677829659478449,1.52073059065842,25.8082810218934,1.52073059065842
0.0677949177664799,1.52086687310509,25.8135970857219,1.52086687310509
0.067806869585115,1.52100242099058,25.8189131495505,1.52100242099058
0.0678188214037501,1.52113722627122,25.824229213379,1.52113722627122
0.0678307732223851,1.5212712808719,25.8295452772076,1.5212712808719
0.0678427250410202,1.52140457668598,25.8348613410361,1.52140457668598
0.0678546768596552,1.5215371055753,25.8401774048647,1.5215371055753
0.0678666286782903,1.5216688593702,25.8454934686932,1.5216688593702
0.0678785804969253,1.52179982986948,25.8508095325218,1.52179982986948
0.0678905323155604,1.52193000884039,25.8561255963503,1.52193000884039
0.0679024841341954,1.52205938801865,25.8614416601789,1.52205938801865
0.0679144359528305,1.52218795910842,25.8667577240074,1.52218795910842
0.0679263877714655,1.52231571378232,25.872073787836,1.52231571378232
0.0679383395901006,1.52244264368143,25.8773898516645,1.52244264368143
0.0679502914087357,1.52256874041526,25.8827059154931,1.52256874041526
0.0679622432273707,1.52269399556179,25.8880219793216,1.52269399556179
0.0679741950460058,1.52281840066745,25.8933380431502,1.52281840066745
0.0679861468646408,1.52294194724714,25.8986541069787,1.52294194724714
0.0679980986832759,1.52306462678423,25.9039701708072,1.52306462678423
0.0680100505019109,1.52318643073056,25.9092862346358,1.52318643073056
0.068022002320546,1.52330735050648,25.9146022984643,1.52330735050648
0.068033954139181,1.52342737750083,25.9199183622929,1.52342737750083
0.0680459059578161,1.52354650307097,25.9252344261214,1.52354650307097
0.0680578577764511,1.52366471854279,25.93055048995,1.52366471854279
0.0680698095950862,1.52378201521073,25.9358665537785,1.52378201521073
0.0680817614137212,1.52389838433782,25.9411826176071,1.52389838433782
0.0680937132323563,1.52401381715566,25.9464986814356,1.52401381715566
0.0681056650509913,1.52412830486446,25.9518147452642,1.52412830486446
0.0681176168696264,1.52424183863308,25.9571308090927,1.52424183863308
0.0681295686882615,1.52435440959904,25.9624468729213,1.52435440959904
0.0681415205068965,1.52446600886856,25.9677629367498,1.52446600886856
0.0681534723255316,1.52457662751657,25.9730790005784,1.52457662751657
0.0681654241441666,1.52468625658677,25.9783950644069,1.52468625658677
0.0681773759628017,1.52479488709164,25.9837111282355,1.52479488709164
0.0681893277814367,1.52490251001247,25.989027192064,1.52490251001247
0.0682012796000718,1.52500911629944,25.9943432558926,1.52500911629944
0.0682132314187068,1.52511469687161,25.9996593197211,1.52511469687161
0.0682251832373419,1.525219242617,26.0049753835496,1.525219242617
0.0682371350559769,1.5253227443926,26.0102914473782,1.5253227443926
0.068249086874612,1.52542519302445,26.0156075112067,1.52542519302445
0.0682610386932471,1.52552657930764,26.0209235750353,1.52552657930764
0.0682729905118821,1.52562689400643,26.0262396388638,1.52562689400643
0.0682849423305172,1.52572612785423,26.0315557026924,1.52572612785423
0.0682968941491522,1.5258242715537,26.0368717665209,1.5258242715537
0.0683088459677873,1.52592131577678,26.0421878303495,1.52592131577678
0.0683207977864223,1.52601725116477,26.047503894178,1.52601725116477
0.0683327496050574,1.52611206832838,26.0528199580066,1.52611206832838
0.0683447014236924,1.52620575784777,26.0581360218351,1.52620575784777
0.0683566532423275,1.52629831027266,26.0634520856637,1.52629831027266
0.0683686050609625,1.52638971612236,26.0687681494922,1.52638971612236
0.0683805568795976,1.52647996588585,26.0740842133208,1.52647996588585
0.0683925086982326,1.52656905002186,26.0794002771493,1.52656905002186
0.0684044605168677,1.52665695895894,26.0847163409779,1.52665695895894
0.0684164123355028,1.52674368309551,26.0900324048064,1.52674368309551
0.0684283641541378,1.52682921279997,26.0953484686349,1.52682921279997
0.0684403159727728,1.52691353841077,26.1006645324635,1.52691353841077
0.0684522677914079,1.52699665023651,26.105980596292,1.52699665023651
0.068464219610043,1.52707853855597,26.1112966601206,1.52707853855597
0.068476171428678,1.52715919361825,26.1166127239491,1.52715919361825
0.0684881232473131,1.52723860564286,26.1219287877777,1.52723860564286
0.0685000750659481,1.52731676481977,26.1272448516062,1.52731676481977
0.0685120268845832,1.52739366130955,26.1325609154348,1.52739366130955
0.0685239787032182,1.52746928524343,26.1378769792633,1.52746928524343
0.0685359305218533,1.52754362672343,26.1431930430919,1.52754362672343
0.0685478823404884,1.52761667582244,26.1485091069204,1.52761667582244
0.0685598341591234,1.52768842258433,26.153825170749,1.52768842258433
0.0685717859777585,1.52775885702408,26.1591412345775,1.52775885702408
0.0685837377963935,1.52782796912783,26.1644572984061,1.52782796912783
0.0685956896150286,1.52789574885307,26.1697733622346,1.52789574885307
0.0686076414336636,1.5279621861287,26.1750894260632,1.5279621861287
0.0686195932522987,1.52802727085515,26.1804054898917,1.52802727085515
0.0686315450709337,1.52809099290454,26.1857215537202,1.52809099290454
0.0686434968895688,1.52815334212074,26.1910376175488,1.52815334212074
0.0686554487082038,1.52821430831957,26.1963536813773,1.52821430831957
0.0686674005268389,1.52827388128885,26.2016697452059,1.52827388128885
0.0686793523454739,1.5283320507886,26.2069858090344,1.5283320507886
0.068691304164109,1.52838880655112,26.212301872863,1.52838880655112
0.068703255982744,1.52844413828115,26.2176179366915,1.52844413828115
0.0687152078013791,1.52849803565602,26.2229340005201,1.52849803565602
0.0687271596200142,1.52855048832576,26.2282500643486,1.52855048832576
0.0687391114386492,1.52860148591328,26.2335661281772,1.52860148591328
0.0687510632572843,1.52865101801449,26.2388821920057,1.52865101801449
0.0687630150759193,1.52869907419845,26.2441982558343,1.52869907419845
0.0687749668945544,1.52874564400756,26.2495143196628,1.52874564400756
0.0687869187131894,1.52879071695765,26.2548303834914,1.52879071695765
0.0687988705318245,1.5288342825382,26.2601464473199,1.5288342825382
0.0688108223504595,1.52887633021247,26.2654625111485,1.52887633021247
0.0688227741690946,1.52891684941769,26.270778574977,1.52891684941769
0.0688347259877296,1.52895582956519,26.2760946388056,1.52895582956519
0.0688466778063647,1.52899326004059,26.2814107026341,1.52899326004059
0.0688586296249998,1.52902913020398,26.2867267664626,1.52902913020398
0.0688705814436348,1.52906342939008,26.2920428302912,1.52906342939008
0.0688825332622699,1.52909614690846,26.2973588941197,1.52909614690846
0.0688944850809049,1.52912727204365,26.3026749579483,1.52912727204365
0.06890643689954,1.52915679405539,26.3079910217768,1.52915679405539
0.068918388718175,1.5291847021788,26.3133070856054,1.5291847021788
0.0689303405368101,1.52921098562455,26.3186231494339,1.52921098562455
0.0689422923554451,1.52923563357908,26.3239392132625,1.52923563357908
0.0689542441740802,1.5292586352048,26.329255277091,1.5292586352048
0.0689661959927152,1.52927997964026,26.3345713409196,1.52927997964026
0.0689781478113503,1.5292996560004,26.3398874047481,1.5292996560004
0.0689900996299853,1.52931765337671,26.3452034685767,1.52931765337671
0.0690020514486204,1.52933396083748,26.3505195324052,1.52933396083748
0.0690140032672555,1.52934856742799,26.3558355962338,1.52934856742799
0.0690259550858905,1.52936146217074,26.3611516600623,1.52936146217074
0.0690379069045256,1.52937263406565,26.3664677238909,1.52937263406565
0.0690498587231606,1.52938207209031,26.3717837877194,1.52938207209031
0.0690618105417957,1.52938976520021,26.3770998515479,1.52938976520021
0.0690737623604307,1.52939570232893,26.3824159153765,1.52939570232893
0.0690857141790658,1.5293998723884,26.387731979205,1.5293998723884
0.0690976659977008,1.52940226426916,26.3930480430336,1.52940226426916
0.0691096178163359,1.52940286684056,26.3983641068621,1.52940286684056
0.0691215696349709,1.52940166895103,26.4036801706907,1.52940166895103
0.069133521453606,1.5293986594283,26.4089962345192,1.5293986594283
0.069145473272241,1.52939382707968,26.4143122983478,1.52939382707968
0.0691574250908761,1.5293871606923,26.4196283621763,1.5293871606923
0.0691693769095112,1.52937864903338,26.4249444260049,1.52937864903338
0.0691813287281462,1.52936828085047,26.4302604898334,1.52936828085047
0.0691932805467813,1.52935604487171,26.435576553662,1.52935604487171
0.0692052323654163,1.52934192980615,26.4408926174905,1.52934192980615
0.0692171841840514,1.52932592434394,26.4462086813191,1.52932592434394
0.0692291360026864,1.52930801715667,26.4515247451476,1.52930801715667
0.0692410878213215,1.52928819689765,26.4568408089762,1.52928819689765
0.0692530396399565,1.52926645220212,26.4621568728047,1.52926645220212
0.0692649914585916,1.52924277168762,26.4674729366333,1.52924277168762
0.0692769432772266,1.52921714395423,26.4727890004618,1.52921714395423
0.0692888950958617,1.52918955758488,26.4781050642903,1.52918955758488
0.0693008469144967,1.52916000114563,26.4834211281189,1.52916000114563
0.0693127987331318,1.52912846318601,26.4887371919474,1.52912846318601
0.0693247505517669,1.52909493223927,26.494053255776,1.52909493223927
0.0693367023704019,1.52905939682272,26.4993693196045,1.52905939682272
0.069348654189037,1.52902184543803,26.5046853834331,1.52902184543803
0.069360606007672,1.52898226657155,26.5100014472616,1.52898226657155
0.0693725578263071,1.52894064869464,26.5153175110902,1.52894064869464
0.0693845096449421,1.52889698026395,26.5206335749187,1.52889698026395
0.0693964614635772,1.52885124972181,26.5259496387473,1.52885124972181
0.0694084132822122,1.52880344549648,26.5312657025758,1.52880344549648
0.0694203651008473,1.52875355600256,26.5365817664044,1.52875355600256
0.0694323169194823,1.52870156964127,26.5418978302329,1.52870156964127
0.0694442687381174,1.52864747480083,26.5472138940615,1.52864747480083
0.0694562205567524,1.52859125985678,26.55252995789,1.52859125985678
0.0694681723753875,1.52853291317233,26.5578460217186,1.52853291317233
0.0694801241940226,1.52847242309873,26.5631620855471,1.52847242309873
0.0694920760126576,1.5284097779756,26.5684781493757,1.5284097779756
0.0695040278312927,1.52834496613129,26.5737942132042,1.52834496613129
0.0695159796499277,1.5282779758833,26.5791102770327,1.5282779758833
0.0695279314685628,1.52820879553855,26.5844263408613,1.52820879553855
0.0695398832871978,1.52813741339383,26.5897424046898,1.52813741339383
0.0695518351058329,1.52806381773615,26.5950584685184,1.52806381773615
0.0695637869244679,1.52798799684311,26.6003745323469,1.52798799684311
0.069575738743103,1.52790993898328,26.6056905961755,1.52790993898328
0.069587690561738,1.5278296324166,26.611006660004,1.5278296324166
0.0695996423803731,1.52774706539477,26.6163227238326,1.52774706539477
0.0696115941990082,1.52766222616163,26.6216387876611,1.52766222616163
0.0696235460176432,1.52757510295358,26.6269548514897,1.52757510295358
0.0696354978362783,1.52748568399995,26.6322709153182,1.52748568399995
0.0696474496549133,1.52739395752344,26.6375869791468,1.52739395752344
0.0696594014735484,1.52729991174049,26.6429030429753,1.52729991174049
0.0696713532921834,1.52720353486175,26.6482191068039,1.52720353486175
0.0696833051108185,1.52710481509242,26.6535351706324,1.52710481509242
0.0696952569294535,1.52700374063276,26.658851234461,1.52700374063276
0.0697072087480886,1.52690029967843,26.6641672982895,1.52690029967843
0.0697191605667236,1.52679448042099,26.669483362118,1.52679448042099
0.0697311123853587,1.52668627104827,26.6747994259466,1.52668627104827
0.0697430642039937,1.52657565974487,26.6801154897751,1.52657565974487
0.0697550160226288,1.52646263469255,26.6854315536037,1.52646263469255
0.0697669678412638,1.52634718407069,26.6907476174322,1.52634718407069
0.0697789196598989,1.52622929605675,26.6960636812608,1.52622929605675
0.069790871478534,1.52610895882671,26.7013797450893,1.52610895882671
0.069802823297169,1.52598616055554,26.7066958089179,1.52598616055554
0.0698147751158041,1.52586088941762,26.7120118727464,1.52586088941762
0.0698267269344391,1.52573313358727,26.717327936575,1.52573313358727
0.0698386787530742,1.52560288123917,26.7226440004035,1.52560288123917
0.0698506305717092,1.52547012054884,26.7279600642321,1.52547012054884
0.0698625823903443,1.52533483969311,26.7332761280606,1.52533483969311
0.0698745342089793,1.52519702685064,26.7385921918892,1.52519702685064
0.0698864860276144,1.52505667020235,26.7439082557177,1.52505667020235
0.0698984378462494,1.52491375793192,26.7492243195463,1.52491375793192
0.0699103896648845,1.52476827822633,26.7545403833748,1.52476827822633
0.0699223414835196,1.52462021927629,26.7598564472034,1.52462021927629
0.0699342933021546,1.52446956927676,26.7651725110319,1.52446956927676
0.0699462451207897,1.52431631642748,26.7704885748604,1.52431631642748
0.0699581969394247,1.52416044893345,26.775804638689,1.52416044893345
0.0699701487580598,1.52400195500545,26.7811207025175,1.52400195500545
0.0699821005766948,1.52384082286054,26.7864367663461,1.52384082286054
0.0699940523953299,1.5236770407226,26.7917528301746,1.5236770407226
0.0700060042139649,1.52351059682284,26.7970688940032,1.52351059682284
0.0700179560326,1.52334147940033,26.8023849578317,1.52334147940033
0.070029907851235,1.52316967670253,26.8077010216603,1.52316967670253
0.0700418596698701,1.52299517698582,26.8130170854888,1.52299517698582
0.0700538114885051,1.52281796851603,26.8183331493174,1.52281796851603
0.0700657633071402,1.52263803956902,26.8236492131459,1.52263803956902
0.0700777151257753,1.52245537843116,26.8289652769745,1.52245537843116
0.0700896669444103,1.52226997339994,26.834281340803,1.52226997339994
0.0701016187630454,1.52208181278449,26.8395974046316,1.52208181278449
0.0701135705816804,1.52189088490613,26.8449134684601,1.52189088490613
0.0701255224003155,1.52169717809898,26.8502295322887,1.52169717809898
0.0701374742189505,1.52150068071046,26.8555455961172,1.52150068071046
0.0701494260375856,1.52130138110188,26.8608616599457,1.52130138110188
0.0701613778562206,1.52109926764903,26.8661777237743,1.52109926764903
0.0701733296748557,1.52089432874274,26.8714937876028,1.52089432874274
0.0701852814934907,1.52068655278946,26.8768098514314,1.52068655278946
0.0701972333121258,1.52047592821183,26.8821259152599,1.52047592821183
0.0702091851307609,1.52026244344929,26.8874419790885,1.52026244344929
0.0702211369493959,1.52004608695865,26.892758042917,1.52004608695865
0.070233088768031,1.51982684721469,26.8980741067456,1.51982684721469
0.070245040586666,1.51960471271075,26.9033901705741,1.51960471271075
0.0702569924053011,1.51937967195934,26.9087062344027,1.51937967195934
0.0702689442239361,1.51915171349275,26.9140222982312,1.51915171349275
0.0702808960425712,1.51892082586362,26.9193383620598,1.51892082586362
0.0702928478612062,1.51868699764559,26.9246544258883,1.51868699764559
0.0703047996798413,1.5184502174339,26.9299704897169,1.5184502174339
0.0703167514984763,1.518210473846,26.9352865535454,1.518210473846
0.0703287033171114,1.51796775552218,26.940602617374,1.51796775552218
0.0703406551357464,1.51772205112619,26.9459186812025,1.51772205112619
0.0703526069543815,1.51747334934587,26.9512347450311,1.51747334934587
0.0703645587730165,1.51722163889378,26.9565508088596,1.51722163889378
0.0703765105916516,1.51696690850781,26.9618668726881,1.51696690850781
0.0703884624102867,1.51670914695188,26.9671829365167,1.51670914695188
0.0704004142289217,1.51644834301649,26.9724990003452,1.51644834301649
0.0704123660475568,1.51618448551945,26.9778150641738,1.51618448551945
0.0704243178661918,1.51591756330648,26.9831311280023,1.51591756330648
0.0704362696848269,1.51564756525186,26.9884471918309,1.51564756525186
0.0704482215034619,1.51537448025909,26.9937632556594,1.51537448025909
0.070460173322097,1.51509829726156,26.999079319488,1.51509829726156
0.070472125140732,1.51481900522319,27.0043953833165,1.51481900522319
0.0704840769593671,1.5145365931391,27.0097114471451,1.5145365931391
0.0704960287780021,1.51425105003626,27.0150275109736,1.51425105003626
0.0705079805966372,1.51396236497419,27.0203435748022,1.51396236497419
0.0705199324152723,1.51367052704559,27.0256596386307,1.51367052704559
0.0705318842339073,1.51337552537707,27.0309757024593,1.51337552537707
0.0705438360525424,1.51307734912975,27.0362917662878,1.51307734912975
0.0705557878711774,1.51277598750001,27.0416078301164,1.51277598750001
0.0705677396898125,1.51247142972012,27.0469238939449,1.51247142972012
0.0705796915084475,1.51216366505897,27.0522399577734,1.51216366505897
0.0705916433270826,1.51185268282272,27.057556021602,1.51185268282272
0.0706035951457176,1.5115384723555,27.0628720854305,1.5115384723555
0.0706155469643527,1.51122102304012,27.0681881492591,1.51122102304012
0.0706274987829877,1.51090032429874,27.0735042130876,1.51090032429874
0.0706394506016228,1.51057636559359,27.0788202769162,1.51057636559359
0.0706514024202578,1.51024913642764,27.0841363407447,1.51024913642764
0.0706633542388929,1.50991862634535,27.0894524045733,1.50991862634535
0.0706753060575279,1.50958482493332,27.0947684684018,1.50958482493332
0.070687257876163,1.50924772182104,27.1000845322304,1.50924772182104
0.0706992096947981,1.50890730668156,27.1054005960589,1.50890730668156
0.0707111615134331,1.50856356923225,27.1107166598875,1.50856356923225
0.0707231133320682,1.50821649923548,27.116032723716,1.50821649923548
0.0707350651507032,1.50786608649933,27.1213487875446,1.50786608649933
0.0707470169693383,1.50751232087834,27.1266648513731,1.50751232087834
0.0707589687879733,1.5071551922742,27.1319809152017,1.5071551922742
0.0707709206066084,1.50679469063649,27.1372969790302,1.50679469063649
0.0707828724252434,1.50643080596338,27.1426130428588,1.50643080596338
0.0707948242438785,1.50606352830239,27.1479291066873,1.50606352830239
0.0708067760625136,1.5056928477511,27.1532451705158,1.5056928477511
0.0708187278811486,1.50531875445787,27.1585612343444,1.50531875445787
0.0708306796997837,1.50494123862259,27.1638772981729,1.50494123862259
0.0708426315184187,1.50456029049739,27.1691933620015,1.50456029049739
0.0708545833370538,1.5041759003874,27.17450942583,1.5041759003874
0.0708665351556888,1.50378805865147,27.1798254896586,1.50378805865147
0.0708784869743239,1.50339675570291,27.1851415534871,1.50339675570291
0.0708904387929589,1.50300198201022,27.1904576173157,1.50300198201022
0.070902390611594,1.50260372809785,27.1957736811442,1.50260372809785
0.070914342430229,1.50220198454693,27.2010897449728,1.50220198454693
0.0709262942488641,1.501796741996,27.2064058088013,1.501796741996
0.0709382460674991,1.50138799114178,27.2117218726299,1.50138799114178
0.0709501978861342,1.50097572273991,27.2170379364584,1.50097572273991
0.0709621497047692,1.50055992760565,27.222354000287,1.50055992760565
0.0709741015234043,1.50014059661471,27.2276700641155,1.50014059661471
0.0709860533420394,1.49971772070393,27.2329861279441,1.49971772070393
0.0709980051606744,1.49929129087204,27.2383021917726,1.49929129087204
0.0710099569793095,1.49886129818044,27.2436182556011,1.49886129818044
0.0710219087979445,1.49842773375393,27.2489343194297,1.49842773375393
0.0710338606165796,1.49799058878145,27.2542503832582,1.49799058878145
0.0710458124352146,1.49754985451685,27.2595664470868,1.49754985451685
0.0710577642538497,1.49710552227962,27.2648825109153,1.49710552227962
0.0710697160724847,1.4966575834557,27.2701985747439,1.4966575834557
0.0710816678911198,1.49620602949814,27.2755146385724,1.49620602949814
0.0710936197097548,1.49575085192793,27.280830702401,1.49575085192793
0.0711055715283899,1.49529204233473,27.2861467662295,1.49529204233473
0.071117523347025,1.49482959237761,27.2914628300581,1.49482959237761
0.07112947516566,1.49436349378582,27.2967788938866,1.49436349378582
0.0711414269842951,1.49389373835954,27.3020949577152,1.49389373835954
0.0711533788029301,1.49342031797063,27.3074110215437,1.49342031797063
0.0711653306215652,1.4929432245634,27.3127270853723,1.4929432245634
0.0711772824402002,1.49246245015531,27.3180431492008,1.49246245015531
0.0711892342588353,1.49197798683781,27.3233592130294,1.49197798683781
0.0712011860774703,1.49148982677702,27.3286752768579,1.49148982677702
0.0712131378961054,1.49099796221451,27.3339913406864,1.49099796221451
0.0712250897147404,1.49050238546806,27.339307404515,1.49050238546806
0.0712370415333755,1.49000308893238,27.3446234683435,1.49000308893238
0.0712489933520105,1.48950006507992,27.3499395321721,1.48950006507992
0.0712609451706456,1.48899330646153,27.3552555960006,1.48899330646153
0.0712728969892806,1.48848280570732,27.3605716598292,1.48848280570732
0.0712848488079157,1.4879685555273,27.3658877236577,1.4879685555273
0.0712968006265507,1.4874505487122,27.3712037874863,1.4874505487122
0.0713087524451858,1.4869287781342,27.3765198513148,1.4869287781342
0.0713207042638209,1.48640323674765,27.3818359151434,1.48640323674765
0.0713326560824559,1.48587391758984,27.3871519789719,1.48587391758984
0.071344607901091,1.48534081378174,27.3924680428005,1.48534081378174
0.071356559719726,1.48480391852874,27.397784106629,1.48480391852874
0.0713685115383611,1.48426322512137,27.4031001704576,1.48426322512137
0.0713804633569961,1.48371872693607,27.4084162342861,1.48371872693607
0.0713924151756312,1.48317041743589,27.4137322981147,1.48317041743589
0.0714043669942662,1.48261829017128,27.4190483619432,1.48261829017128
0.0714163188129013,1.48206233878077,27.4243644257718,1.48206233878077
0.0714282706315364,1.4815025569917,27.4296804896003,1.4815025569917
0.0714402224501714,1.48093893862101,27.4349965534288,1.48093893862101
0.0714521742688065,1.4803714775759,27.4403126172574,1.4803714775759
0.0714641260874415,1.47980016785459,27.4456286810859,1.47980016785459
0.0714760779060766,1.47922500354704,27.4509447449145,1.47922500354704
0.0714880297247116,1.47864597883565,27.456260808743,1.47864597883565
0.0714999815433467,1.478063087996,27.4615768725716,1.478063087996
0.0715119333619817,1.47747632539757,27.4668929364001,1.47747632539757
0.0715238851806168,1.47688568550443,27.4722090002287,1.47688568550443
0.0715358369992518,1.47629116287597,27.4775250640572,1.47629116287597
0.0715477888178869,1.47569275216759,27.4828411278858,1.47569275216759
0.0715597406365219,1.47509044813142,27.4881571917143,1.47509044813142
0.071571692455157,1.47448424561702,27.4934732555429,1.47448424561702
0.0715836442737921,1.47387413957206,27.4987893193714,1.47387413957206
0.0715955960924271,1.47326012504306,27.5041053832,1.47326012504306
0.0716075479110622,1.47264219717601,27.5094214470285,1.47264219717601
0.0716194997296972,1.47202035121714,27.5147375108571,1.47202035121714
0.0716314515483323,1.47139458251355,27.5200535746856,1.47139458251355
0.0716434033669673,1.47076488651392,27.5253696385141,1.47076488651392
0.0716553551856024,1.47013125876915,27.5306857023427,1.47013125876915
0.0716673070042374,1.4694936949331,27.5360017661712,1.4694936949331
0.0716792588228725,1.46885219076321,27.5413178299998,1.46885219076321
0.0716912106415075,1.46820674212115,27.5466338938283,1.46820674212115
0.0717031624601426,1.46755734497357,27.5519499576569,1.46755734497357
0.0717151142787777,1.46690399539267,27.5572660214854,1.46690399539267
0.0717270660974127,1.46624668955688,27.562582085314,1.46624668955688
0.0717390179160478,1.46558542375154,27.5678981491425,1.46558542375154
0.0717509697346828,1.46492019436952,27.5732142129711,1.46492019436952
0.0717629215533179,1.46425099791186,27.5785302767996,1.46425099791186
0.0717748733719529,1.46357783098843,27.5838463406282,1.46357783098843
0.071786825190588,1.46290069031853,27.5891624044567,1.46290069031853
0.071798777009223,1.46221957273154,27.5944784682853,1.46221957273154
0.0718107288278581,1.46153447516756,27.5997945321138,1.46153447516756
0.0718226806464931,1.46084539467798,27.6051105959424,1.46084539467798
0.0718346324651282,1.46015232842614,27.6104266597709,1.46015232842614
0.0718465842837632,1.45945527368791,27.6157427235995,1.45945527368791
0.0718585361023983,1.45875422785231,27.621058787428,1.45875422785231
0.0718704879210333,1.45804918842209,27.6263748512565,1.45804918842209
0.0718824397396684,1.45734015301435,27.6316909150851,1.45734015301435
0.0718943915583034,1.45662711936109,27.6370069789136,1.45662711936109
0.0719063433769385,1.45591008530983,27.6423230427422,1.45591008530983
0.0719182951955736,1.45518904882417,27.6476391065707,1.45518904882417
0.0719302470142086,1.45446400798434,27.6529551703993,1.45446400798434
0.0719421988328437,1.45373496098779,27.6582712342278,1.45373496098779
0.0719541506514787,1.45300190614976,27.6635872980564,1.45300190614976
0.0719661024701138,1.45226484190378,27.6689033618849,1.45226484190378
0.0719780542887488,1.45152376680228,27.6742194257135,1.45152376680228
0.0719900061073839,1.45077867951709,27.679535489542,1.45077867951709
0.0720019579260189,1.45002957883998,27.6848515533706,1.45002957883998
0.072013909744654,1.44927646368319,27.6901676171991,1.44927646368319
0.0720258615632891,1.44851933307995,27.6954836810277,1.44851933307995
0.0720378133819241,1.44775818618503,27.7007997448562,1.44775818618503
0.0720497652005592,1.44699302227516,27.7061158086848,1.44699302227516
0.0720617170191942,1.44622384074963,27.7114318725133,1.44622384074963
0.0720736688378293,1.44545064113072,27.7167479363419,1.44545064113072
0.0720856206564643,1.44467342306421,27.7220640001704,1.44467342306421
0.0720975724750994,1.44389218631987,27.7273800639989,1.44389218631987
0.0721095242937344,1.4431069307919,27.7326961278275,1.4431069307919
0.0721214761123695,1.44231765649944,27.738012191656,1.44231765649944
0.0721334279310045,1.44152436358698,27.7433282554846,1.44152436358698
0.0721453797496396,1.44072705232486,27.7486443193131,1.44072705232486
0.0721573315682746,1.43992572310968,27.7539603831417,1.43992572310968
0.0721692833869097,1.43912037646476,27.7592764469702,1.43912037646476
0.0721812352055448,1.43831101304053,27.7645925107988,1.43831101304053


==> data/corner/SPA1_sing_1_diff_0_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 2.4915120607837926e-01, 2.6084342420635248e-01, 5.4253989200763419e-01, 1.4918877057087623e+00, 2.1775527421567418e+00, 5.7194760046108515e+00, 9.1569699315581968e-02, 9.5839965804019212e-02, 3.1801695596730362e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.7667503630216532e-02, 0.0000000000000000e+00, 3.8446956952622384e-03, 0, 0, 1.7677669529663689e-01, 128, 1.4599999999999999e-03, 1.4599999999999999e-03, 5.2269999999999999e-03, 5.2269999999999999e-03
2, 1.4123087381897051e-01, 1.4594692697063644e-01, 2.8479545813243878e-01, 7.9074339719557651e-01, 2.0165240816784094e+00, 5.4180201913718191e+00, 5.1750029579773218e-02, 4.4308103274062212e-02, 1.8368177723452780e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4152088693640678e-02, 0.0000000000000000e+00, 1.4813196174751036e-03, 0, 0, 1.7677669529663689e-01, 200, 2.3959999999999997e-03, 3.8559999999999996e-03, 6.3699999999999998e-03, 1.1597000000000000e-02
3, 8.1236891154705185e-02, 8.3531957249500188e-02, 1.6891052940332063e-01, 4.7501015724628393e-01, 2.0792342863250677e+00, 5.6865680260248679e+00, 2.8585645468236866e-02, 4.0279950069200890e-02, 1.0822269367881071e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.4319390447325477e-03, 0.0000000000000000e+00, 7.1757208107241493e-04, 0, 0, 1.7677669529663689e-01, 392, 5.3699999999999998e-03, 9.2259999999999998e-03, 1.3117000000000000e-02, 2.4714000000000000e-02
4, 7.1370202360374405e-02, 7.3014170624267641e-02, 1.2900130391820419e-01, 3.6340909107227687e-01, 1.8074952802687760e+00, 4.9772405543355029e+00, 2.1245573952903725e-02, 1.8382315837955996e-02, 9.2206101391390669e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.3052315439636246e-03, 0.0000000000000000e+00, 5.1424552196258641e-04, 0, 0, 1.7677669529663689e-01, 536, 6.2950000000000002e-03, 1.5521000000000000e-02, 1.4871999999999996e-02, 3.9585999999999996e-02
5, 4.5685500171919059e-02, 4.6648689160449730e-02, 8.5659057173326336e-02, 2.4342579515647747e-01, 1.8749725153710219e+00, 5.2182772879041961e+00, 1.2747853076498099e-02, 1.7547665159091629e-02, 6.0467510551194190e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.2398611255316889e-03, 0.0000000000000000e+00, 3.2728010023188345e-04, 0, 0, 1.7677669529663689e-01, 1073, 1.8473999999999997e-02, 3.3994999999999997e-02, 3.4027000000000002e-02, 7.3612999999999998e-02
6, 3.9939443730415886e-02, 4.0592037663131464e-02, 7.0522404615659409e-02, 2.0021482543088043e-01, 1.7657332708906275e+00, 4.9323669605462941e+00, 1.0775836636854646e-02, 1.1439579092662668e-02, 5.2103814846894574e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 8.5964026446094983e-04, 0.0000000000000000e+00, 2.7060340624289898e-04, 0, 0, 1.7677669529663689e-01, 1469, 3.0995999999999996e-02, 6.4990999999999993e-02, 5.4482999999999990e-02, 1.2809599999999999e-01
7, 3.1555326740415973e-02, 3.1991495250898380e-02, 5.5322357309358798e-02, 1.5735302964216985e-01, 1.7531860076892209e+00, 4.9185894065939628e+00, 8.2883916346412206e-03, 9.8322911152644975e-03, 4.1071311392154551e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.5855411259959984e-04, 0.0000000000000000e+00, 2.3630957608419345e-04, 0, 0, 1.7677669529663689e-01, 2363, 5.5914999999999992e-02, 1.2090599999999999e-01, 9.1631999999999991e-02, 2.1972799999999998e-01
8, 2.3709049783749814e-02, 2.3978483243892620e-02, 4.1461548828840747e-02, 1.1798866412879822e-01, 1.7487646787623896e+00, 4.9206058168358178e+00, 6.2053388812283918e-03, 7.0367856546070581e-03, 3.1079594752899915e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.0342289090003812e-04, 0.0000000000000000e+00, 7.4597943942677052e-05, 0, 0, 1.7677669529663689e-01, 3857, 1.1853100000000000e-01, 2.3943699999999998e-01, 1.7639600000000000e-01, 3.9612399999999998e-01
9, 1.9388159073051650e-02, 1.9572355973738725e-02, 3.2611211739349923e-02, 9.2817083822430396e-02, 1.6820169267477025e+00, 4.7422540212822630e+00, 4.8936688690259652e-03, 4.7090213940402222e-03, 2.5349943477408068e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0106146159021233e-04, 0.0000000000000000e+00, 6.6135828704826701e-05, 0, 0, 1.7677669529663689e-01, 5654, 2.3479799999999998e-01, 4.7423499999999996e-01, 3.1877700000000003e-01, 7.1490100000000001e-01
10, 1.5975085585327176e-02, 1.6099653278233032e-02, 2.6297137195999857e-02, 7.4997107540269142e-02, 1.6461343543694875e+00, 4.6583057562901891e+00, 3.8188603283675808e-03, 3.6174211823077249e-03, 2.0743909434599635e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.1982434797533691e-04, 0.0000000000000000e+00, 4.4573731983540155e-05, 0, 0, 1.7677669529663689e-01, 8708, 4.7467999999999999e-01, 9.4891499999999995e-01, 6.0078199999999993e-01, 1.3156829999999999e+00
11, 1.3508702732288940e-02, 1.3605519624978727e-02, 2.2386627948256597e-02, 6.3849046439876725e-02, 1.6572004278950747e+00, 4.6928781994224318e+00, 3.2547279499020899e-03, 3.3688756953139682e-03, 1.7547402474285552e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.3083310551302626e-05, 0.0000000000000000e+00, 3.5942329411804355e-05, 0, 0, 1.7677669529663689e-01, 11738, 7.6866799999999991e-01, 1.7175829999999999e+00, 9.3732499999999996e-01, 2.2530079999999999e+00
12, 1.1268350031021713e-02, 1.1339556039962137e-02, 1.8470551173462545e-02, 5.2688873205138181e-02, 1.6391531255785636e+00, 4.6464670238813079e+00, 2.6822783191943517e-03, 2.4092110532618577e-03, 1.4733215120831970e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.1102485297519820e-05, 0.0000000000000000e+00, 1.6301644603106852e-05, 0, 0, 1.7677669529663689e-01, 15971, 1.5964810000000003e+00, 3.3140640000000001e+00, 1.8251719999999998e+00, 4.0781799999999997e+00
13, 9.9191489794514288e-03, 9.9736545431375577e-03, 1.6101098278329000e-02, 4.5936248666947496e-02, 1.6232338390807655e+00, 4.6057589490658923e+00, 2.3363660442246061e-03, 2.0192354724547102e-03, 1.2977797777379094e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.5651921788074839e-05, 0.0000000000000000e+00, 1.0453054677915483e-05, 0, 0, 1.7677669529663689e-01, 20561, 2.8549419999999994e+00, 6.1690059999999995e+00, 3.1489310000000001e+00, 7.2271109999999998e+00
14, 8.5549005004923098e-03, 8.5962743105505255e-03, 1.3709333433094904e-02, 3.9130426510081924e-02, 1.6025123182094254e+00, 4.5520216196516330e+00, 1.9757208633121638e-03, 1.6581420092920487e-03, 1.1112656940902434e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.3340296110251197e-05, 0.0000000000000000e+00, 8.2456265030222918e-06, 0, 0, 1.7677669529663689e-01, 29108, 4.5086760000000012e+00, 1.0677682000000001e+01, 4.9245500000000009e+00, 1.2151661000000001e+01
15, 7.5266634156688729e-03, 7.5599287027021773e-03, 1.1981910190543538e-02, 3.4184856329852020e-02, 1.5919285251416733e+00, 4.5218490377605258e+00, 1.7437395676071932e-03, 1.3343201834665544e-03, 9.7454358885643109e-03, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.6726958514391086e-05, 0.0000000000000000e+00, 7.9359911677538235e-06, 0, 0, 1.7677669529663689e-01, 37592, 7.3194690000000016e+00, 1.7997151000000002e+01, 7.8524419999999999e+00, 2.0004103000000001e+01


==> data/corner/SPA2FFM_sing_1_diff_0_b_1_nref_3_lay_21_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 2.4915120607837926e-01, 2.6084342420635248e-01, 5.4253989200763419e-01, 1.4918877057087623e+00, 2.1775527421567418e+00, 5.7194760046108515e+00, 9.1569699315581968e-02, 9.5839965804019212e-02, 3.1801695596730362e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.7667503630216532e-02, 0.0000000000000000e+00, 3.8446956952622384e-03, 0, 0, 1.7677669529663689e-01, 128, 1.4419999999999999e-03, 1.4419999999999999e-03, 5.8319999999999995e-03, 5.8319999999999995e-03
2, 1.4140221787481805e-01, 1.4651082502712906e-01, 3.1509939577469082e-01, 8.8272553344296967e-01, 2.2283907601339403e+00, 6.0249850704172712e+00, 5.1272689335730613e-02, 4.7732729721548905e-02, 1.8264482847707303e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.3866607037882899e-02, 0.0000000000000000e+00, 1.7210011589888011e-03, 7.2082397768105011e-16, 6.7452708689360374e-02, 1.7677669529663689e-01, 108, 1.3410000000000000e-03, 2.7829999999999999e-03, 3.7980000000000002e-03, 9.6299999999999997e-03
3, 9.1547316071945745e-02, 9.5019962029463237e-02, 3.3138460417882731e-01, 9.6096379150063105e-01, 3.6198177991192755e+00, 1.0113283261496790e+01, 2.9592122705133839e-02, 3.8555123118153449e-02, 1.1952531477558985e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.8698248675568328e-03, 0.0000000000000000e+00, 1.3662466162353854e-03, 7.4513546899162707e-04, 1.8673522960063804e-01, 1.7677669529663689e-01, 234, 2.3039999999999996e-03, 5.0869999999999995e-03, 7.4180000000000010e-03, 1.7048000000000001e-02
4, 8.0516192172023701e-02, 8.3709809549086259e-02, 2.9074324889617192e-01, 8.4427622016534642e-01, 3.6109910448198530e+00, 1.0085750101608756e+01, 2.5552517996026543e-02, 3.0467363581234603e-02, 1.0405418939543119e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.4142081128171872e-03, 0.0000000000000000e+00, 1.2376213541833215e-03, 5.9475496939803956e-04, 1.7891608554932015e-01, 1.7677669529663689e-01, 122, 1.0530000000000001e-03, 6.1399999999999996e-03, 3.5439999999999985e-03, 2.0591999999999999e-02
5, 7.2266964387650789e-02, 7.4934528510902695e-02, 4.2358027490046674e-01, 1.2444526993887524e+00, 5.8613265202107963e+00, 1.6607199966670759e+01, 2.4919074748204300e-02, 2.5030581380428605e-02, 9.2853872113802860e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.9815910222706112e-03, 0.0000000000000000e+00, 1.5567904975389989e-03, 1.0676674935694033e-02, 3.4241227490728865e-01, 1.7677669529663689e-01, 352, 2.6669999999999992e-03, 8.8069999999999989e-03, 9.2049999999999979e-03, 2.9796999999999997e-02
6, 7.1045083768543932e-02, 7.3706078116431401e-02, 4.4862755594388010e-01, 1.3198903756106399e+00, 6.3146882535243822e+00, 1.7907483471385447e+01, 2.4799828550708374e-02, 2.5315102001288500e-02, 9.1282834442522359e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.7449825008318161e-03, 0.0000000000000000e+00, 9.6935144732985775e-04, 7.0887577097110055e-03, 3.7038273542683720e-01, 1.7677669529663689e-01, 196, 1.3310000000000006e-03, 1.0137999999999999e-02, 5.2180000000000004e-03, 3.5014999999999998e-02
7, 6.8848587445511408e-02, 7.1498373146725580e-02, 6.5448478268560561e-01, 1.9388901827360876e+00, 9.5061468501961954e+00, 2.7117962233311083e+01, 2.3682569617625677e-02, 3.0210601241675232e-02, 8.7998784037419397e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.6744468486885158e-03, 0.0000000000000000e+00, 9.8074985325588213e-04, 6.7322035788428113e-03, 5.8205326235248656e-01, 1.7677669529663689e-01, 316, 2.2869999999999991e-03, 1.2424999999999999e-02, 8.9129999999999973e-03, 4.3927999999999995e-02
8, 6.6232905798264657e-02, 6.8853803718478143e-02, 8.5522163127077222e-01, 2.5413102392466183e+00, 1.2912337469771401e+01, 3.6908785019884277e+01, 2.3695318070610122e-02, 3.1415682558148340e-02, 8.5262314926027760e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.6950621162288046e-03, 0.0000000000000000e+00, 1.0497008359614181e-03, 1.4254783829146501e-02, 7.9908511865726062e-01, 1.7677669529663689e-01, 284, 1.7689999999999997e-03, 1.4193999999999998e-02, 6.8459999999999979e-03, 5.0773999999999993e-02
9, 6.6031202646331749e-02, 6.8651311819877395e-02, 5.4032711041331627e-01, 1.5967532257111201e+00, 8.1829057893637085e+00, 2.3258888772592893e+01, 2.3243510593802072e-02, 3.1661956265953750e-02, 8.5113525977947913e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.6927459868680850e-03, 0.0000000000000000e+00, 1.0495990415332718e-03, 1.4246666878750730e-02, 4.6470194685073524e-01, 1.7677669529663689e-01, 148, 1.0880000000000004e-03, 1.5281999999999999e-02, 3.9589999999999972e-03, 5.4732999999999990e-02
10, 6.4921162159201296e-02, 6.7524013274154887e-02, 6.8124744323630415e-01, 2.0195435371679173e+00, 1.0493457303887014e+01, 2.9908523490278185e+01, 2.3294209473451843e-02, 3.0833971425429908e-02, 8.3228070296963552e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.1706592261361586e-03, 0.0000000000000000e+00, 1.9951316070207707e-03, 3.0337203954725035e-02, 5.9291034464965486e-01, 1.7677669529663689e-01, 448, 3.4319999999999993e-03, 1.8713999999999998e-02, 1.2454000000000007e-02, 6.7186999999999997e-02
11, 5.9445801731979414e-02, 6.1741608280996715e-02, 7.3396284094192044e-01, 2.1794577933055135e+00, 1.2346756533810501e+01, 3.5299660212711416e+01, 2.1775182497174521e-02, 3.3105104828464384e-02, 7.5226847538798200e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.4222217651934533e-03, 0.0000000000000000e+00, 8.2451364782418972e-04, 6.5550695204171991e-03, 6.7565948812232668e-01, 1.7677669529663689e-01, 946, 8.1789999999999988e-03, 2.6892999999999997e-02, 2.4767999999999998e-02, 9.1954999999999995e-02
12, 5.8931058329763635e-02, 6.1223891994460884e-02, 8.7809814452936563e-01, 2.6118369555014329e+00, 1.4900430594946140e+01, 4.2660420146725301e+01, 2.1754050853081963e-02, 3.5315748499079987e-02, 7.4706681576415537e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.4285843474590539e-03, 0.0000000000000000e+00, 8.3206449614577971e-04, 9.6843772178925331e-03, 8.1592730825358106e-01, 1.7677669529663689e-01, 674, 4.3440000000000006e-03, 3.1236999999999997e-02, 1.6199000000000005e-02, 1.0815400000000000e-01
13, 5.5833342345937197e-02, 5.8097747613312663e-02, 7.5664467753537179e-01, 2.2476238441122507e+00, 1.3551842783247423e+01, 3.8686936007777774e+01, 2.1632484884127948e-02, 2.8622222210230173e-02, 7.0925371490474426e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.4015750595622163e-03, 0.0000000000000000e+00, 8.6196419576721191e-04, 1.2727674190418120e-02, 6.9576502101354265e-01, 1.7677669529663689e-01, 356, 2.7170000000000007e-03, 3.3953999999999998e-02, 9.4559999999999922e-03, 1.1760999999999999e-01
14, 4.5966430047140759e-02, 4.8162182791576788e-02, 9.7577070711905434e-01, 2.9086286490589717e+00, 2.1227898405822579e+01, 6.0392375936243269e+01, 1.8258218002633178e-02, 3.3016076713080759e-02, 5.9101322360195864e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.2114472666862747e-03, 0.0000000000000000e+00, 1.0291006635174903e-03, 2.1742455223281866e-02, 9.2164372663887850e-01, 1.7677669529663689e-01, 1856, 1.5494000000000001e-02, 4.9447999999999999e-02, 5.0364999999999993e-02, 1.6797499999999999e-01
15, 4.4836151582492052e-02, 4.7029200697044499e-02, 9.3148805717055849e-01, 2.7764618159247147e+00, 2.0775379337737203e+01, 5.9036976490633798e+01, 1.7671849763236783e-02, 3.2006352029632437e-02, 5.7950955136724214e-02, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.1347309902759494e-03, 0.0000000000000000e+00, 8.5414183972069022e-04, 1.1840708201133461e-02, 8.8754494753841306e-01, 1.7677669529663689e-01, 176, 1.1969999999999967e-03, 5.0644999999999996e-02, 4.6549999999999925e-03, 1.7262999999999998e-01


==> data/nonlin/spa_1_nref_5_nlev_20_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, loc_elements,linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 9.4497711281821095e-01, 2.1521850565977849e+00, 6.0105724992241587e+00, 1.4649075499874009e+01, 6.3605482267171443e+00, 6.8066058980223314e+00, 6.3454647269906428e-01, 1.0604335375747144e-01, 1.9977195856069665e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.7366575415813550e+00, 0.0000000000000000e+00, 7.7997906018944185e-01, 0, 0, 1.3258252147247765e-01, 2048, 2048, 4.4473999999999986e-02, 2.6092599999999999e-01, 7.4585000000000012e-02, 4.2175699999999999e-01
2, 8.5217270130388512e-01, 1.6116360574898649e+00, 5.5911921700695064e+00, 1.3482063028152872e+01, 6.5611021821217497e+00, 8.3654513470933907e+00, 6.3623579396837160e-01, 6.6846337007878598e-01, 1.6081713112326497e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.5008126177619552e+00, 0.0000000000000000e+00, 7.1500721259695443e-01, 0, 0, 1.3258252147247765e-01, 2471, 2471, 4.3445999999999985e-02, 5.4445500000000002e-01, 7.7304000000000039e-02, 8.7785599999999997e-01
3, 7.0404610009197055e-01, 1.2056160068979138e+00, 3.8463314788850749e+00, 9.9647264091131333e+00, 5.4631812865416389e+00, 8.2652572229466941e+00, 5.0353265598540820e-01, 6.6719572735558774e-01, 1.6169431204355402e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9837337827490473e+00, 0.0000000000000000e+00, 6.6509526432633670e-01, 0, 0, 1.3258252147247765e-01, 3113, 3113, 4.8520000000000008e-02, 8.5612700000000008e-01, 9.1836999999999946e-02, 1.4106450000000001e+00
4, 5.6451680574220942e-01, 9.5583531927800003e-01, 2.9527241279637950e+00, 7.6133879614144799e+00, 5.2305336137542335e+00, 7.9651670197386411e+00, 4.8002680818231674e-01, 8.2571578284218394e-01, 1.0333596501507114e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4056865203967142e+00, 0.0000000000000000e+00, 5.1185468594436856e-01, 0, 0, 1.3258252147247765e-01, 3926, 3926, 7.3444999999999983e-02, 1.3366300000000002e+00, 1.2956799999999991e-01, 2.1872170000000004e+00
5, 8.6233998587932770e-01, 1.4664331403849573e+00, 4.7687973841213411e+00, 1.2902505244684093e+01, 5.5300664032859386e+00, 8.7985635958125048e+00, 4.8874458348684946e-01, 7.6977056253571152e-01, 2.6684798228088868e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.7033702992299820e+00, 0.0000000000000000e+00, 6.8927236894502453e-01, 0, 0, 1.3258252147247765e-01, 4847, 4847, 1.9501100000000005e-01, 2.2759980000000004e+00, 2.6787599999999978e-01, 3.4930180000000002e+00
6, 5.1378113277955995e-01, 7.7034822880731235e-01, 2.3957984589812393e+00, 6.2742992643836715e+00, 4.6630720867851858e+00, 8.1447571757227539e+00, 4.4069982427578264e-01, 7.7244593025765174e-01, 9.0891367645163768e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.4504116636436386e-01, 0.0000000000000000e+00, 3.8639587169963518e-01, 0, 0, 1.3258252147247765e-01, 5489, 5489, 1.9165600000000005e-01, 3.0804499999999999e+00, 2.7313499999999991e-01, 4.6181169999999998e+00
7, 4.5115099861942987e-01, 6.8123820506339339e-01, 2.2162162950843101e+00, 5.9738542441108127e+00, 4.9123603890186835e+00, 8.7691121838284296e+00, 3.4150152928953170e-01, 8.2488561684967188e-01, 9.8545064564628237e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.5619003077970381e-01, 0.0000000000000000e+00, 3.5139263583207814e-01, 0, 0, 1.3258252147247765e-01, 6683, 6683, 2.2622699999999973e-01, 4.4171300000000002e+00, 3.2645999999999997e-01, 6.4654360000000004e+00
8, 4.1703961547254026e-01, 6.0117718986841007e-01, 1.9705649127038949e+00, 5.2812917515625326e+00, 4.7251264378591049e+00, 8.7849170603404616e+00, 3.2256718753283636e-01, 8.0157575671317383e-01, 7.9273327852554709e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.7705732178723654e-01, 0.0000000000000000e+00, 3.0707254714972138e-01, 0, 0, 1.3258252147247765e-01, 7343, 7343, 3.6384200000000000e-01, 5.9367029999999996e+00, 4.7184099999999951e-01, 8.4404430000000001e+00
9, 3.8570864540663941e-01, 5.3939214268681313e-01, 1.7509265733806434e+00, 4.6756987429155981e+00, 4.5395056456012322e+00, 8.6684591281309142e+00, 2.9482071567556639e-01, 7.0040858963543529e-01, 6.8409494629200385e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.1459250420908196e-01, 0.0000000000000000e+00, 2.8538179499844518e-01, 0, 0, 1.3258252147247765e-01, 8450, 8450, 4.9593699999999963e-01, 7.9336820000000001e+00, 6.2440400000000018e-01, 1.0964355000000001e+01
10, 4.2965174304752490e-01, 5.5568154004600256e-01, 1.9420149338300097e+00, 5.2864386178779821e+00, 4.5199745264741038e+00, 9.5134321313613182e+00, 2.6411275684572300e-01, 6.0879253335132510e-01, 1.0856535988460183e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.6211256926479414e-01, 0.0000000000000000e+00, 2.1189753202511996e-01, 0, 0, 1.3258252147247765e-01, 10097, 10097, 7.7557499999999990e-01, 1.0846438000000001e+01, 9.3857500000000016e-01, 1.4524643000000003e+01
11, 3.4767776895936264e-01, 4.5034791040940059e-01, 1.5152448614384513e+00, 4.0438354386355133e+00, 4.3581873697986033e+00, 8.9793587250340714e+00, 2.5066370527232473e-01, 6.4947188138019973e-01, 6.0521785774432735e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.9884510790943326e-01, 0.0000000000000000e+00, 1.7726049094405003e-01, 0, 0, 1.3258252147247765e-01, 11741, 11741, 1.2639379999999996e+00, 1.5737916000000002e+01, 1.4458519999999986e+00, 2.0159487000000002e+01
12, 3.2545939128537338e-01, 4.0787033994434269e-01, 1.4764688116419944e+00, 4.0634952442379948e+00, 4.5365684665322146e+00, 9.9627132602789725e+00, 2.3596703772494343e-01, 6.4840142959107638e-01, 7.5213628631217888e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.1754165056287903e-01, 0.0000000000000000e+00, 1.2655036965817071e-01, 0, 0, 1.3258252147247765e-01, 14378, 14378, 1.0511809999999997e+00, 2.3292099999999998e+01, 1.2692450000000015e+00, 2.8824548000000000e+01
13, 2.9939079747272007e-01, 3.7594493262703249e-01, 1.2718093597713573e+00, 3.4624317482739140e+00, 4.2479908217193687e+00, 9.2099439247101760e+00, 2.2976055308065538e-01, 5.7117010922680167e-01, 5.8012558167148720e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.9136707445928156e-01, 0.0000000000000000e+00, 1.1603822557307662e-01, 0, 0, 1.3258252147247765e-01, 15257, 15257, 1.5121029999999998e+00, 3.0791103000000000e+01, 1.7637870000000007e+00, 3.7288772000000002e+01
14, 2.7974300795788398e-01, 3.4551664329276799e-01, 1.0743919438525278e+00, 2.8865421877249031e+00, 3.8406391340951056e+00, 8.3542782779324405e+00, 2.2421989186568531e-01, 4.4053031266959874e-01, 4.7983169308834800e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.5612978724313840e-01, 0.0000000000000000e+00, 9.7516917707851147e-02, 0, 0, 1.3258252147247765e-01, 16571, 16571, 1.6863460000000003e+00, 3.8883952000000001e+01, 1.9399569999999997e+00, 4.6404102999999999e+01
15, 2.6880279169264837e-01, 3.1869254460386781e-01, 1.0354528586488805e+00, 2.8079481637536170e+00, 3.8520911636692636e+00, 8.8108373142016028e+00, 2.2354699164291977e-01, 4.5749022104622211e-01, 4.8583142172167182e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0034846438976117e-01, 0.0000000000000000e+00, 8.8483355331668956e-02, 0, 0, 1.3258252147247765e-01, 18830, 18830, 1.9722179999999980e+00, 4.6980550999999991e+01, 2.2660249999999991e+00, 5.5659857000000002e+01
16, 2.7361341600845807e-01, 3.1600854834528497e-01, 1.0071601330264439e+00, 2.7244840797132275e+00, 3.6809603407579625e+00, 8.6215518345292832e+00, 2.3407666904758759e-01, 3.5233346061421983e-01, 5.2490072684961531e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6799580079938947e-01, 0.0000000000000000e+00, 7.5333922978888371e-02, 0, 0, 1.3258252147247765e-01, 21956, 21956, 3.0564040000000006e+00, 6.1254829999999998e+01, 3.3907860000000056e+00, 7.1304251000000008e+01
17, 2.1720619904348951e-01, 2.5584113676627701e-01, 8.4304610718112316e-01, 2.2834966265462859e+00, 3.8813169738876865e+00, 8.9254474687249701e+00, 1.8040399277873123e-01, 3.4476204519887765e-01, 4.0790832718278808e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.5876931111009399e-01, 0.0000000000000000e+00, 7.0666879703067509e-02, 0, 0, 1.3258252147247765e-01, 23885, 23885, 3.0496770000000026e+00, 7.2504218999999992e+01, 3.4213089999999937e+00, 8.4058900999999992e+01
18, 2.1179499288038545e-01, 2.4615217602185732e-01, 8.4884268399856722e-01, 2.3115565067323551e+00, 4.0078505750037463e+00, 9.3907620240866692e+00, 1.7595840708630445e-01, 3.4096811049217673e-01, 4.3365929641026513e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4648881286258142e-01, 0.0000000000000000e+00, 6.2657420379116355e-02, 0, 0, 1.3258252147247765e-01, 26480, 26480, 1.2181678000000005e+01, 1.1076247400000000e+02, 1.2585885000000005e+01, 1.2394391499999999e+02
19, 1.9003701091381886e-01, 2.2128208527554175e-01, 7.5281000464290093e-01, 2.0349720400386229e+00, 3.9613862637752058e+00, 9.1962801123491928e+00, 1.6333014114566513e-01, 3.0374468381155406e-01, 3.6538089427019477e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.3880682215966253e-01, 0.0000000000000000e+00, 5.7950771798557482e-02, 0, 0, 1.3258252147247765e-01, 28277, 28277, 4.3667630000000059e+00, 1.2773127000000001e+02, 4.7884229999999945e+00, 1.4262050899999997e+02
20, 1.7785841428027552e-01, 2.0369237132667040e-01, 8.2096346450543001e-01, 2.2500146741076863e+00, 4.6158258400512162e+00, 1.1046141097249238e+01, 1.6200203259691265e-01, 3.5580875465146850e-01, 4.3817273837889714e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.2235648619821735e-01, 0.0000000000000000e+00, 4.6712407134909498e-02, 0, 0, 1.3258252147247765e-01, 33545, 33545, 8.4113370000000032e+00, 1.4876627700000000e+02, 8.9127520000000118e+00, 1.6518953900000000e+02


==> data/nonlin/spa_2_nref_5_nlev_20_nlay1_2_nlay2_2_a_posteriori_data.csv <==
level, erren, erraug, etafull, etatfull, eff, efft, etaNC, etaR, etaDF, etaC1, etaC2, etaU, etatC1, etatU, etaGu, etaGd, lochmax, elements, loc_elements,linsolvernow, linsolvertot, linsystemnow, linsystemtot
1, 9.4497711281821095e-01, 2.1521850565977849e+00, 6.0105724992241587e+00, 1.4649075499874009e+01, 6.3605482267171443e+00, 6.8066058980223314e+00, 6.3454647269906428e-01, 1.0604335375747144e-01, 1.9977195856069665e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.7366575415813550e+00, 0.0000000000000000e+00, 7.7997906018944185e-01, 0, 0, 1.3258252147247765e-01, 2048, 2048, 5.4250000000000020e-02, 2.6962500000000000e-01, 9.2305000000000026e-02, 4.4182800000000000e-01
2, 8.5639991252890779e-01, 1.6153241469434572e+00, 5.7273679901571812e+00, 1.3977956536336567e+01, 6.6877260335589463e+00, 8.6533446322745107e+00, 6.4244846600418570e-01, 6.9635122452594189e-01, 1.6496471246768958e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.5100397848956124e+00, 0.0000000000000000e+00, 7.2254095862008350e-01, 1.7702244976160086e-02, 7.0219788034004571e-01, 1.3258252147247765e-01, 2471, 715, 6.1339999999999728e-03, 3.1073699999999999e-01, 1.8127000000000004e-02, 5.4466500000000007e-01
3, 7.0306487098650472e-01, 1.1898092010419998e+00, 3.9580512063872959e+00, 1.0334606298753833e+01, 5.6297098172940441e+00, 8.6859357699563002e+00, 5.0479002294798947e-01, 6.6745299355601717e-01, 1.6146772542361458e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9841376492203158e+00, 0.0000000000000000e+00, 6.6688251144257138e-01, 1.7834515806170882e-02, 6.5311206191268856e-01, 1.3258252147247765e-01, 3119, 1034, 8.1849999999999978e-03, 3.5551800000000000e-01, 2.5094999999999978e-02, 6.7844699999999991e-01
4, 5.7491508790520951e-01, 9.7356788502756109e-01, 3.2792670199467011e+00, 8.6340946560373730e+00, 5.7039153936544071e+00, 8.8685080812756549e+00, 4.7645230258030291e-01, 8.4968131728595941e-01, 1.0466418979655532e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.4582035267455451e+00, 0.0000000000000000e+00, 5.1358797441598636e-01, 5.0047564490116027e-02, 9.2031083922224322e-01, 1.3258252147247765e-01, 3848, 1343, 1.1666000000000010e-02, 4.2201499999999997e-01, 3.4088000000000007e-02, 8.5694399999999982e-01
5, 8.6104456745774427e-01, 1.4545876887047533e+00, 5.4855264237815398e+00, 1.5216764542274152e+01, 6.3707810618650020e+00, 1.0461221870937196e+01, 4.7238589429289002e-01, 7.7843765754939565e-01, 2.6520495423942032e+00, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6704647438119498e+00, 0.0000000000000000e+00, 6.7733446302987133e-01, 8.5779496396708399e-02, 2.3771757472120552e+00, 1.3258252147247765e-01, 4874, 1902, 4.3403999999999998e-02, 6.4350200000000002e-01, 7.6546000000000003e-02, 1.2472789999999996e+00
6, 5.1479205941856787e-01, 7.6091216451158394e-01, 3.7153271260808016e+00, 1.0423845154251584e+01, 7.2171414809254824e+00, 1.3699143791376322e+01, 4.2581851876285792e-01, 7.7795714353744561e-01, 8.8655918721579607e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 9.1244630778798486e-01, 0.0000000000000000e+00, 3.7052778726221008e-01, 8.3766871738932602e-02, 2.3843507769727772e+00, 1.3258252147247765e-01, 5516, 1070, 1.1723000000000039e-02, 6.9252300000000000e-01, 2.9509999999999925e-02, 1.3677589999999995e+00
7, 4.5606566266954029e-01, 6.9422491930088892e-01, 2.9102853194440392e+00, 8.1276919785857746e+00, 6.3812857613724736e+00, 1.1707577404122388e+01, 3.3763344348876434e-01, 8.1719155527523679e-01, 9.8174021467147421e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.8417260097230068e-01, 0.0000000000000000e+00, 3.5181280888742672e-01, 5.8661425577598160e-02, 1.5820398920764025e+00, 1.3258252147247765e-01, 6602, 2075, 2.9201000000000032e-02, 8.4034200000000003e-01, 6.4341000000000204e-02, 1.6906929999999996e+00
8, 4.1822711037539062e-01, 6.0840842778943172e-01, 2.7144925827612245e+00, 7.5890543904195109e+00, 6.4904749487061251e+00, 1.2473618121946956e+01, 3.2007435985103294e-01, 7.7197595753457704e-01, 7.5105022308600566e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 7.1796812043669178e-01, 0.0000000000000000e+00, 3.1485832589619317e-01, 7.2935202952162798e-02, 1.5895291612579312e+00, 1.3258252147247765e-01, 7196, 1234, 1.3237999999999972e-02, 8.9585300000000012e-01, 3.4967999999999888e-02, 1.8337969999999997e+00
9, 4.2747745515252911e-01, 5.9395929113447654e-01, 2.8458263669686872e+00, 8.0568487901573764e+00, 6.6572548626061741e+00, 1.3564648133996862e+01, 2.8301266330009184e-01, 6.5594643403650943e-01, 9.7012479392248996e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 6.2270681122134675e-01, 0.0000000000000000e+00, 2.5342268931464301e-01, 9.3264648998166819e-02, 1.7906751808630037e+00, 1.3258252147247765e-01, 8846, 3368, 6.3978000000000090e-02, 1.1637580000000001e+00, 1.2165099999999995e-01, 2.3321939999999994e+00
10, 3.7889179938214634e-01, 5.2529309620527831e-01, 2.6697600443213529e+00, 7.5715989649595796e+00, 7.0462333802813735e+00, 1.4414046214688282e+01, 2.7002850469688239e-01, 6.5478689387776190e-01, 6.6519958524719003e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.7613210774262713e-01, 0.0000000000000000e+00, 2.2879151602170775e-01, 1.0886305602829939e-01, 1.7973496189738996e+00, 1.3258252147247765e-01, 10100, 2407, 3.3536999999999928e-02, 1.3146610000000001e+00, 7.4755000000000127e-02, 2.6504559999999993e+00
11, 3.8032000794188520e-01, 5.1356854067786750e-01, 2.7562436562685071e+00, 7.8733743450094043e+00, 7.2471697484021798e+00, 1.5330717755057989e+01, 2.4258235287677102e-01, 6.2320664176946738e-01, 7.8045947474317956e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 5.2610281904105838e-01, 0.0000000000000000e+00, 1.8010097408705625e-01, 1.1283463828934057e-01, 1.9247516005870025e+00, 1.3258252147247765e-01, 11516, 3026, 4.6305000000000041e-02, 1.5201840000000000e+00, 9.9226999999999954e-02, 3.0707159999999991e+00
12, 3.5047906918620902e-01, 4.7279283407763556e-01, 2.8408099093499706e+00, 8.1620048096370397e+00, 8.1055051759471901e+00, 1.7263385189752658e+01, 2.3179171961850314e-01, 5.1704616225924704e-01, 6.1602334294913896e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 4.9923137156604508e-01, 0.0000000000000000e+00, 1.7229660276809697e-01, 1.3566508291320975e-01, 2.1572303661947059e+00, 1.3258252147247765e-01, 12617, 2277, 2.8890000000000082e-02, 1.6526170000000000e+00, 7.1426999999999907e-02, 3.3784989999999993e+00
13, 3.1932119903013995e-01, 4.1992963913811082e-01, 2.8142115703389154e+00, 8.1535578753643723e+00, 8.8131059850908589e+00, 1.9416485800095540e+01, 2.2567929428708827e-01, 5.2562756320657833e-01, 7.1225545482392250e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 3.2187106486589062e-01, 0.0000000000000000e+00, 1.3764408396119621e-01, 1.2852337455696680e-01, 2.1887794977327775e+00, 1.3258252147247765e-01, 15356, 5423, 8.8804000000000105e-02, 2.2280210000000005e+00, 1.8212000000000028e-01, 4.4438139999999997e+00
14, 2.8433132122405069e-01, 3.7126443340239795e-01, 2.9838392729760757e+00, 8.6901458631248136e+00, 1.0494233488349444e+01, 2.3406890295106532e+01, 2.1005196103871160e-01, 4.2244535324639376e-01, 4.8934094269115053e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.8111196589616649e-01, 0.0000000000000000e+00, 1.1944260367625681e-01, 1.5105157303665862e-01, 2.4839275934055878e+00, 1.3258252147247765e-01, 16985, 3399, 4.9336999999999964e-02, 2.4359190000000002e+00, 1.0820399999999974e-01, 4.9043119999999991e+00
15, 2.7482518521832733e-01, 3.5117444870406705e-01, 3.1011743509647531e+00, 9.0582147178966110e+00, 1.1284170875755475e+01, 2.5794059765236288e+01, 2.1184984514936639e-01, 4.2853300995003096e-01, 4.7932155546826416e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.2958782345882980e-01, 0.0000000000000000e+00, 1.0489667555615728e-01, 1.5151840701966690e-01, 2.6614323444014021e+00, 1.3258252147247765e-01, 19319, 5354, 1.8645500000000004e-01, 3.2245079999999997e+00, 2.8361799999999970e-01, 6.0755059999999981e+00
16, 2.7631207176979722e-01, 3.4573725114128667e-01, 3.2378953447469443e+00, 9.4563672194633508e+00, 1.1718255101950520e+01, 2.7351311402655234e+01, 2.2711363738417820e-01, 3.7966847692647887e-01, 4.8363129055638809e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 2.0335830262878621e-01, 0.0000000000000000e+00, 8.7792507599492600e-02, 1.4810572894786792e-01, 2.7953729596291361e+00, 1.3258252147247765e-01, 21902, 5640, 1.1930599999999991e-01, 3.7172290000000001e+00, 2.2132899999999989e-01, 6.9706599999999979e+00
17, 2.4701040435417262e-01, 3.1493557404594974e-01, 5.6797528656464591e+00, 1.6835348961715667e+01, 2.2993982300043605e+01, 5.3456485545387629e+01, 1.8686685478860851e-01, 3.3790439156054314e-01, 4.2339802597340237e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.9626467941006454e-01, 0.0000000000000000e+00, 8.2687090211132408e-02, 1.4839660514154082e-01, 5.3687615331989376e+00, 1.3258252147247765e-01, 22673, 1940, 2.5247999999999937e-02, 3.7997110000000003e+00, 6.5104999999999968e-02, 7.1771899999999977e+00
18, 2.4314751762091588e-01, 3.0735512098539530e-01, 6.0273295966218345e+00, 1.7883737138385754e+01, 2.4788777017328492e+01, 5.8185909123783695e+01, 1.8370141782475469e-01, 3.9665351922650383e-01, 4.6195561231865007e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.8993074716510241e-01, 0.0000000000000000e+00, 8.9252889362856386e-02, 1.5034781671821532e-01, 5.7155970367138647e+00, 1.3258252147247765e-01, 25088, 5415, 1.2135099999999976e-01, 4.3594569999999999e+00, 2.1805099999999911e-01, 8.1371899999999968e+00
19, 2.2416744246918757e-01, 2.8733100471780915e-01, 8.4161632897355112e+00, 2.5071132843755294e+01, 3.7544092920149794e+01, 8.7255229794563661e+01, 1.6657276674748561e-01, 3.2508871887543878e-01, 3.8763969638231000e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.8334252355905914e-01, 0.0000000000000000e+00, 7.7422546588999649e-02, 1.4411841048417601e-01, 8.1589370802282843e+00, 1.3258252147247765e-01, 25727, 1410, 1.9508000000000081e-02, 4.4165890000000001e+00, 4.7458999999999918e-02, 8.2822929999999957e+00
20, 2.1348322010101126e-01, 2.7169661437057618e-01, 8.2485147355257453e+00, 2.4576692151238280e+01, 3.8637766151470338e+01, 9.0456379841808783e+01, 1.5977732631821728e-01, 2.9799672828017121e-01, 4.0736392285705986e-01, 0.0000000000000000e+00, 0.0000000000000000e+00, 1.6683522026770564e-01, 0.0000000000000000e+00, 7.1638276980573054e-02, 1.1194245064620958e-01, 8.0103879850308566e+00, 1.3258252147247765e-01, 28940, 7381, 1.9449200000000033e-01, 5.2281350000000009e+00, 3.2450599999999952e-01, 9.6284789999999951e+00

